On the evaluation of grid and grid-to-grid rainfall-runoff models and their differences with physical benchmarks

In the first part of our study, we demonstrated how a simple physical benchmark model can be used to assess assumptions of the conceptual models, based on a lumped Probability Distributed Model (PDM) formulated by Lamb (1999). In this second part, we extend the scope of our study to distributed models, which aim to represent the spatial variability of model's elements (e.g. input precipitation, soil moisture levels, flow components etc.). For demonstration purposes, we assess the assumptions of the Grid and Grid-to-Grid models, commonly used for flood real-time forecasting in the UK. While the distributed character of these models is conceptually closer to the physical model, we demonstrate that its exact implementation leads to many qualitative and quantitative differences in the model behaviour. For example, we show that the main assumption, namely that the speed of surface and subsurface flow is constant, causes the Grid-to-Grid model to significantly misrepresent scenarios with no rainfall, leading to too fast river flow decay, and scenarios with upstream rainfall, failing to capture characteristic flash flood formation. We argue that this analytical approach of finding fundamental differences between models may help us to develop more theoretically-justified rainfall-runoff models, e.g. models that can better handle the two aforementioned scenarios and other scenarios in which the spatial dependence is crucial to properly represent the catchment dynamics.

==> DATA/dry_scenario_G2G_solution.dat <==
0,1.81719999999997e-05,1.81719999999997e-05,7.53886194347961e-06
0.00342808170261391,1.8164342733226e-05,1.81642994240528e-05,7.53886194347961e-06
0.00685616340522782,1.81566854664522e-05,1.81565988481059e-05,7.53886194347961e-06
0.0102842451078417,1.81490281996785e-05,1.8148898272159e-05,7.53886194347961e-06
0.0137123268104556,1.81413709329048e-05,1.81411976962121e-05,7.53886194347961e-06
0.0171404085130696,1.81337136661311e-05,1.81334971202652e-05,7.53886194347961e-06
0.0205684902156835,1.81260563993574e-05,1.81257965443184e-05,7.53886194347961e-06
0.0239965719182974,1.81183991325836e-05,1.81180959683715e-05,7.53886194347961e-06
0.0274246536209113,1.81107418658098e-05,1.81103953924246e-05,7.53886194347961e-06
0.0308527353235252,1.8103084599036e-05,1.81026948164777e-05,7.53886194347961e-06
0.0342808170261391,1.80954273322621e-05,1.80949942405308e-05,7.53886194347961e-06
0.037708898728753,1.80877700654882e-05,1.80872936645839e-05,7.53886194347961e-06
0.0411369804313669,1.80801127987142e-05,1.8079593088637e-05,7.53886194347961e-06
0.0445650621339809,1.807245553194e-05,1.80718925126902e-05,7.53886194347961e-06
0.0479931438365948,1.80647982651658e-05,1.80641919367433e-05,7.53886194347961e-06
0.0514212255392087,1.80571409983914e-05,1.80564913607964e-05,7.53886194347961e-06
0.0548493072418226,1.80494837316169e-05,1.80487907848495e-05,7.53886194347961e-06
0.0582773889444365,1.80418264648422e-05,1.80410902089026e-05,7.53886194347961e-06
0.0617054706470504,1.80341691980672e-05,1.80333896329557e-05,7.53886194347961e-06
0.0651335523496643,1.80265119312921e-05,1.80256890570088e-05,7.53886194347961e-06
0.0685616340522782,1.80188546645166e-05,1.8017988481062e-05,7.53886194347961e-06
0.0719897157548922,1.80111973977409e-05,1.80102879051151e-05,7.53886194347961e-06
0.0754177974575061,1.80035401309649e-05,1.80025873291682e-05,7.53886194347961e-06
0.07884587916012,1.79958828641884e-05,1.79948867532213e-05,7.53886194347961e-06
0.0822739608627339,1.79882255974116e-05,1.79871861772744e-05,7.53886194347961e-06
0.0857020425653478,1.79805683306344e-05,1.79794856013275e-05,7.53886194347961e-06
0.0891301242679617,1.79729110638567e-05,1.79717850253806e-05,7.53886194347961e-06
0.0925582059705756,1.79652537970784e-05,1.79640844494337e-05,7.53886194347961e-06
0.0959862876731895,1.79575965302996e-05,1.79563838734869e-05,7.53886194347961e-06
0.0994143693758035,1.79499392635202e-05,1.794868329754e-05,7.53886194347961e-06
0.102842451078417,1.79422819967402e-05,1.79409827215931e-05,7.53886194347961e-06
0.106270532781031,1.79346247299595e-05,1.79332821456462e-05,7.53886194347961e-06
0.109698614483645,1.7926967463178e-05,1.79255815696993e-05,7.53886194347961e-06
0.113126696186259,1.79193101963957e-05,1.79178809937524e-05,7.53886194347961e-06
0.116554777888873,1.79116529296126e-05,1.79101804178055e-05,7.53886194347961e-06
0.119982859591487,1.79039956628286e-05,1.79024798418587e-05,7.53886194347961e-06
0.123410941294101,1.78963383960436e-05,1.78947792659118e-05,7.53886194347961e-06
0.126839022996715,1.78886811292576e-05,1.78870786899649e-05,7.53886194347961e-06
0.130267104699329,1.78810238624706e-05,1.7879378114018e-05,7.53886194347961e-06
0.133695186401943,1.78733665956824e-05,1.78716775380711e-05,7.53886194347961e-06
0.137123268104556,1.7865709328893e-05,1.78639769621242e-05,7.53886194347961e-06
0.14055134980717,1.78580520621023e-05,1.78562763861773e-05,7.53886194347961e-06
0.143979431509784,1.78503947953104e-05,1.78485758102305e-05,7.53886194347961e-06
0.147407513212398,1.7842737528517e-05,1.78408752342836e-05,7.53886194347961e-06
0.150835594915012,1.78350802617222e-05,1.78331746583367e-05,7.53886194347961e-06
0.154263676617626,1.78274229949258e-05,1.78254740823898e-05,7.53886194347961e-06
0.15769175832024,1.78197657281278e-05,1.78177735064429e-05,7.53886194347961e-06
0.161119840022854,1.78121084613282e-05,1.7810072930496e-05,7.53886194347961e-06
0.164547921725468,1.78044511945267e-05,1.78023723545491e-05,7.53886194347961e-06
0.167976003428082,1.77967939277235e-05,1.77946717786022e-05,7.53886194347961e-06
0.171404085130696,1.77891366609183e-05,1.77869712026554e-05,7.53886194347961e-06
0.17483216683331,1.77814793941111e-05,1.77792706267085e-05,7.53886194347961e-06
0.178260248535923,1.77738221273019e-05,1.77715700507616e-05,7.53886194347961e-06
0.181688330238537,1.77661648604905e-05,1.77638694748147e-05,7.53886194347961e-06
0.185116411941151,1.77585075936768e-05,1.77561688988678e-05,7.53886194347961e-06
0.188544493643765,1.77508503268608e-05,1.77484683229209e-05,7.53886194347961e-06
0.191972575346379,1.77431930600424e-05,1.7740767746974e-05,7.53886194347961e-06
0.195400657048993,1.77355357932214e-05,1.77330671710272e-05,7.53886194347961e-06
0.198828738751607,1.77278785263978e-05,1.77253665950803e-05,7.53886194347961e-06
0.202256820454221,1.77202212595715e-05,1.77176660191334e-05,7.53886194347961e-06
0.205684902156835,1.77125639927425e-05,1.77099654431865e-05,7.53886194347961e-06
0.209112983859449,1.77049067259105e-05,1.77022648672396e-05,7.53886194347961e-06
0.212541065562063,1.76972494590755e-05,1.76945642912927e-05,7.53886194347961e-06
0.215969147264676,1.76895921922373e-05,1.76868637153458e-05,7.53886194347961e-06
0.21939722896729,1.7681934925396e-05,1.7679163139399e-05,7.53886194347961e-06
0.222825310669904,1.76742776585514e-05,1.76714625634521e-05,7.53886194347961e-06
0.226253392372518,1.76666203917033e-05,1.76637619875052e-05,7.53886194347961e-06
0.229681474075132,1.76589631248518e-05,1.76560614115583e-05,7.53886194347961e-06
0.233109555777746,1.76513058579965e-05,1.76483608356114e-05,7.53886194347961e-06
0.23653763748036,1.76436485911375e-05,1.76406602596645e-05,7.53886194347961e-06
0.239965719182974,1.76359913242747e-05,1.76329596837176e-05,7.53886194347961e-06
0.243393800885588,1.76283340574079e-05,1.76252591077707e-05,7.53886194347961e-06
0.246821882588202,1.76206767905369e-05,1.76175585318239e-05,7.53886194347961e-06
0.250249964290816,1.76130195236618e-05,1.7609857955877e-05,7.53886194347961e-06
0.25367804599343,1.76053622567823e-05,1.76021573799301e-05,7.53886194347961e-06
0.257106127696043,1.75977049898983e-05,1.75944568039832e-05,7.53886194347961e-06
0.260534209398657,1.75900477230098e-05,1.75867562280363e-05,7.53886194347961e-06
0.263962291101271,1.75823904561165e-05,1.75790556520894e-05,7.53886194347961e-06
0.267390372803885,1.75747331892184e-05,1.75713550761425e-05,7.53886194347961e-06
0.270818454506499,1.75670759223154e-05,1.75636545001957e-05,7.53886194347961e-06
0.274246536209113,1.75594186554072e-05,1.75559539242488e-05,7.53886194347961e-06
0.277674617911727,1.75517613884938e-05,1.75482533483019e-05,7.53886194347961e-06
0.281102699614341,1.75441041215751e-05,1.7540552772355e-05,7.53886194347961e-06
0.284530781316955,1.75364468546508e-05,1.75328521964081e-05,7.53886194347961e-06
0.287958863019569,1.75287895877209e-05,1.75251516204612e-05,7.53886194347961e-06
0.291386944722183,1.75211323207852e-05,1.75174510445143e-05,7.53886194347961e-06
0.294815026424796,1.75134750538436e-05,1.75097504685675e-05,7.53886194347961e-06
0.29824310812741,1.75058177868959e-05,1.75020498926206e-05,7.53886194347961e-06
0.301671189830024,1.7498160519942e-05,1.74943493166737e-05,7.53886194347961e-06
0.305099271532638,1.74905032529818e-05,1.74866487407268e-05,7.53886194347961e-06
0.308527353235252,1.7482845986015e-05,1.74789481647799e-05,7.53886194347961e-06
0.311955434937866,1.74751887190416e-05,1.7471247588833e-05,7.53886194347961e-06
0.31538351664048,1.74675314520614e-05,1.74635470128861e-05,7.53886194347961e-06
0.318811598343094,1.74598741850743e-05,1.74558464369393e-05,7.53886194347961e-06
0.322239680045708,1.745221691808e-05,1.74481458609924e-05,7.53886194347961e-06
0.325667761748322,1.74445596510784e-05,1.74404452850455e-05,7.53886194347961e-06
0.329095843450936,1.74369023840695e-05,1.74327447090986e-05,7.53886194347961e-06
0.33252392515355,1.74292451170529e-05,1.74250441331517e-05,7.53886194347961e-06
0.335952006856163,1.74215878500286e-05,1.74173435572048e-05,7.53886194347961e-06
0.339380088558777,1.74139305829963e-05,1.74096429812579e-05,7.53886194347961e-06
0.342808170261391,1.7406273315956e-05,1.7401942405311e-05,7.53886194347961e-06
0.346236251964005,1.73986160489075e-05,1.73942418293642e-05,7.53886194347961e-06
0.349664333666619,1.73909587818505e-05,1.73865412534173e-05,7.53886194347961e-06
0.353092415369233,1.73833015147849e-05,1.73788406774704e-05,7.53886194347961e-06
0.356520497071847,1.73756442477106e-05,1.73711401015235e-05,7.53886194347961e-06
0.359948578774461,1.73679869806274e-05,1.73634395255766e-05,7.53886194347961e-06
0.363376660477075,1.7360329713535e-05,1.73557389496297e-05,7.53886194347961e-06
0.366804742179689,1.73526724464333e-05,1.73480383736828e-05,7.53886194347961e-06
0.370232823882303,1.73450151793222e-05,1.7340337797736e-05,7.53886194347961e-06
0.373660905584916,1.73373579122015e-05,1.73326372217891e-05,7.53886194347961e-06
0.37708898728753,1.73297006450709e-05,1.73249366458422e-05,7.53886194347961e-06
0.380517068990144,1.73220433779303e-05,1.73172360698953e-05,7.53886194347961e-06
0.383945150692758,1.73143861107795e-05,1.73095354939484e-05,7.53886194347961e-06
0.387373232395372,1.73067288436183e-05,1.73018349180015e-05,7.53886194347961e-06
0.390801314097986,1.72990715764466e-05,1.72941343420546e-05,7.53886194347961e-06
0.3942293958006,1.7291414309264e-05,1.72864337661078e-05,7.53886194347961e-06
0.397657477503214,1.72837570420705e-05,1.72787331901609e-05,7.53886194347961e-06
0.401085559205828,1.72760997748659e-05,1.7271032614214e-05,7.53886194347961e-06
0.404513640908442,1.72684425076499e-05,1.72633320382671e-05,7.53886194347961e-06
0.407941722611056,1.72607852404224e-05,1.72556314623202e-05,7.53886194347961e-06
0.411369804313669,1.72531279731831e-05,1.72479308863733e-05,7.53886194347961e-06
0.414797886016283,1.72454707059318e-05,1.72402303104264e-05,7.53886194347961e-06
0.418225967718897,1.72378134386684e-05,1.72325297344795e-05,7.53886194347961e-06
0.421654049421511,1.72301561713927e-05,1.72248291585327e-05,7.53886194347961e-06
0.425082131124125,1.72224989041044e-05,1.72171285825858e-05,7.53886194347961e-06
0.428510212826739,1.72148416368033e-05,1.72094280066389e-05,7.53886194347961e-06
0.431938294529353,1.72071843694892e-05,1.7201727430692e-05,7.53886194347961e-06
0.435366376231967,1.71995271021619e-05,1.71940268547451e-05,7.53886194347961e-06
0.438794457934581,1.71918698348213e-05,1.71863262787982e-05,7.53886194347961e-06
0.442222539637195,1.71842125674669e-05,1.71786257028513e-05,7.53886194347961e-06
0.445650621339809,1.71765553000988e-05,1.71709251269045e-05,7.53886194347961e-06
0.449078703042423,1.71688980327166e-05,1.71632245509576e-05,7.53886194347961e-06
0.452506784745036,1.71612407653201e-05,1.71555239750107e-05,7.53886194347961e-06
0.45593486644765,1.71535834979091e-05,1.71478233990638e-05,7.53886194347961e-06
0.459362948150264,1.71459262304834e-05,1.71401228231169e-05,7.53886194347961e-06
0.462791029852878,1.71382689630427e-05,1.713242224717e-05,7.53886194347961e-06
0.466219111555492,1.71306116955869e-05,1.71247216712231e-05,7.53886194347961e-06
0.469647193258106,1.71229544281156e-05,1.71170210952763e-05,7.53886194347961e-06
0.47307527496072,1.71152971606287e-05,1.71093205193294e-05,7.53886194347961e-06
0.476503356663334,1.71076398931259e-05,1.71016199433825e-05,7.53886194347961e-06
0.479931438365948,1.7099982625607e-05,1.70939193674356e-05,7.53886194347961e-06
0.483359520068562,1.70923253580718e-05,1.70862187914887e-05,7.53886194347961e-06
0.486787601771176,1.708466809052e-05,1.70785182155418e-05,7.53886194347961e-06
0.490215683473789,1.70770108229513e-05,1.70708176395949e-05,7.53886194347961e-06
0.493643765176403,1.70693535553657e-05,1.70631170636481e-05,7.53886194347961e-06
0.497071846879017,1.70616962877627e-05,1.70554164877012e-05,7.53886194347961e-06
0.500499928581631,1.70540390201421e-05,1.70477159117543e-05,7.53886194347961e-06
0.503928010284245,1.70463817525038e-05,1.70400153358074e-05,7.53886194347961e-06
0.507356091986859,1.70387244848474e-05,1.70323147598605e-05,7.53886194347961e-06
0.510784173689473,1.70310672171727e-05,1.70246141839136e-05,7.53886194347961e-06
0.514212255392087,1.70234099494794e-05,1.70169136079667e-05,7.53886194347961e-06
0.517640337094701,1.70157526817674e-05,1.70092130320198e-05,7.53886194347961e-06
0.521068418797315,1.70080954140363e-05,1.7001512456073e-05,7.53886194347961e-06
0.524496500499929,1.70004381462859e-05,1.69938118801261e-05,7.53886194347961e-06
0.527924582202542,1.6992780878516e-05,1.69861113041792e-05,7.53886194347961e-06
0.531352663905156,1.69851236107262e-05,1.69784107282323e-05,7.53886194347961e-06
0.53478074560777,1.69774663429163e-05,1.69707101522854e-05,7.53886194347961e-06
0.538208827310384,1.6969809075086e-05,1.69630095763385e-05,7.53886194347961e-06
0.541636909012998,1.69621518072352e-05,1.69553090003916e-05,7.53886194347961e-06
0.545064990715612,1.69544945393634e-05,1.69476084244448e-05,7.53886194347961e-06
0.548493072418226,1.69468372714705e-05,1.69399078484979e-05,7.53886194347961e-06
0.55192115412084,1.69391800035561e-05,1.6932207272551e-05,7.53886194347961e-06
0.555349235823454,1.69315227356201e-05,1.69245066966041e-05,7.53886194347961e-06
0.558777317526068,1.69238654676621e-05,1.69168061206572e-05,7.53886194347961e-06
0.562205399228682,1.69162081996818e-05,1.69091055447103e-05,7.53886194347961e-06
0.565633480931296,1.6908550931679e-05,1.69014049687634e-05,7.53886194347961e-06
0.569061562633909,1.69008936636534e-05,1.68937043928166e-05,7.53886194347961e-06
0.572489644336523,1.68932363956047e-05,1.68860038168697e-05,7.53886194347961e-06
0.575917726039137,1.68855791275326e-05,1.68783032409228e-05,7.53886194347961e-06
0.579345807741751,1.68779218594369e-05,1.68706026649759e-05,7.53886194347961e-06
0.582773889444365,1.68702645913172e-05,1.6862902089029e-05,7.53886194347961e-06
0.586201971146979,1.68626073231733e-05,1.68552015130821e-05,7.53886194347961e-06
0.589630052849593,1.68549500550049e-05,1.68475009371352e-05,7.53886194347961e-06
0.593058134552207,1.68472927868117e-05,1.68398003611883e-05,7.53886194347961e-06
0.596486216254821,1.68396355185933e-05,1.68320997852415e-05,7.53886194347961e-06
0.599914297957435,1.68319782503496e-05,1.68243992092946e-05,7.53886194347961e-06
0.603342379660049,1.68243209820802e-05,1.68166986333477e-05,7.53886194347961e-06
0.606770461362662,1.68166637137847e-05,1.68089980574008e-05,7.53886194347961e-06
0.610198543065276,1.6809006445463e-05,1.68012974814539e-05,7.53886194347961e-06
0.61362662476789,1.68013491771147e-05,1.6793596905507e-05,7.53886194347961e-06
0.617054706470504,1.67936919087395e-05,1.67858963295601e-05,7.53886194347961e-06
0.620482788173118,1.6786034640337e-05,1.67781957536133e-05,7.53886194347961e-06
0.623910869875732,1.67783773719071e-05,1.67704951776664e-05,7.53886194347961e-06
0.627338951578346,1.67707201034493e-05,1.67627946017195e-05,7.53886194347961e-06
0.63076703328096,1.67630628349634e-05,1.67550940257726e-05,7.53886194347961e-06
0.634195114983574,1.67554055664491e-05,1.67473934498257e-05,7.53886194347961e-06
0.637623196686188,1.6747748297906e-05,1.67396928738788e-05,7.53886194347961e-06
0.641051278388802,1.67400910293338e-05,1.67319922979319e-05,7.53886194347961e-06
0.644479360091415,1.67324337607323e-05,1.67242917219851e-05,7.53886194347961e-06
0.647907441794029,1.6724776492101e-05,1.67165911460382e-05,7.53886194347961e-06
0.651335523496643,1.67171192234397e-05,1.67088905700913e-05,7.53886194347961e-06
0.654763605199257,1.67094619547481e-05,1.67011899941444e-05,7.53886194347961e-06
0.658191686901871,1.67018046860257e-05,1.66934894181975e-05,7.53886194347961e-06
0.661619768604485,1.66941474172724e-05,1.66857888422506e-05,7.53886194347961e-06
0.665047850307099,1.66864901484877e-05,1.66780882663037e-05,7.53886194347961e-06
0.668475932009713,1.66788328796714e-05,1.66703876903568e-05,7.53886194347961e-06
0.671904013712327,1.66711756108231e-05,1.666268711441e-05,7.53886194347961e-06
0.675332095414941,1.66635183419424e-05,1.66549865384631e-05,7.53886194347961e-06
0.678760177117555,1.66558610730291e-05,1.66472859625162e-05,7.53886194347961e-06
0.682188258820169,1.66482038040828e-05,1.66395853865693e-05,7.53886194347961e-06
0.685616340522782,1.66405465351032e-05,1.66318848106224e-05,7.53886194347961e-06
0.689044422225396,1.66328892660898e-05,1.66241842346755e-05,7.53886194347961e-06
0.69247250392801,1.66252319970425e-05,1.66164836587286e-05,7.53886194347961e-06
0.695900585630624,1.66175747279608e-05,1.66087830827818e-05,7.53886194347961e-06
0.699328667333238,1.66099174588444e-05,1.66010825068349e-05,7.53886194347961e-06
0.702756749035852,1.6602260189693e-05,1.6593381930888e-05,7.53886194347961e-06
0.706184830738466,1.65946029205061e-05,1.65856813549411e-05,7.53886194347961e-06
0.70961291244108,1.65869456512835e-05,1.65779807789942e-05,7.53886194347961e-06
0.713040994143694,1.65792883820248e-05,1.65702802030473e-05,7.53886194347961e-06
0.716469075846308,1.65716311127296e-05,1.65625796271004e-05,7.53886194347961e-06
0.719897157548922,1.65639738433976e-05,1.65548790511536e-05,7.53886194347961e-06
0.723325239251535,1.65563165740285e-05,1.65471784752067e-05,7.53886194347961e-06
0.726753320954149,1.65486593046218e-05,1.65394778992598e-05,7.53886194347961e-06
0.730181402656763,1.65410020351772e-05,1.65317773233129e-05,7.53886194347961e-06
0.733609484359377,1.65333447656944e-05,1.6524076747366e-05,7.53886194347961e-06
0.737037566061991,1.6525687496173e-05,1.65163761714191e-05,7.53886194347961e-06
0.740465647764605,1.65180302266126e-05,1.65086755954722e-05,7.53886194347961e-06
0.743893729467219,1.65103729570128e-05,1.65009750195253e-05,7.53886194347961e-06
0.747321811169833,1.65027156873733e-05,1.64932744435785e-05,7.53886194347961e-06
0.750749892872447,1.64950584176937e-05,1.64855738676316e-05,7.53886194347961e-06
0.754177974575061,1.64874011479737e-05,1.64778732916847e-05,7.53886194347961e-06
0.757606056277675,1.64797438782128e-05,1.64701727157378e-05,7.53886194347961e-06
0.761034137980289,1.64720866084107e-05,1.64624721397909e-05,7.53886194347961e-06
0.764462219682902,1.6464429338567e-05,1.6454771563844e-05,7.53886194347961e-06
0.767890301385516,1.64567720686814e-05,1.64470709878971e-05,7.53886194347961e-06
0.77131838308813,1.64491147987534e-05,1.64393704119503e-05,7.53886194347961e-06
0.774746464790744,1.64414575287826e-05,1.64316698360034e-05,7.53886194347961e-06
0.778174546493358,1.64338002587688e-05,1.64239692600565e-05,7.53886194347961e-06
0.781602628195972,1.64261429887114e-05,1.64162686841096e-05,7.53886194347961e-06
0.785030709898586,1.64184857186101e-05,1.64085681081627e-05,7.53886194347961e-06
0.7884587916012,1.64108284484645e-05,1.64008675322158e-05,7.53886194347961e-06
0.791886873303814,1.64031711782743e-05,1.63931669562689e-05,7.53886194347961e-06
0.795314955006428,1.6395513908039e-05,1.63854663803221e-05,7.53886194347961e-06
0.798743036709042,1.63878566377582e-05,1.63777658043752e-05,7.53886194347961e-06
0.802171118411655,1.63801993674315e-05,1.63700652284283e-05,7.53886194347961e-06
0.805599200114269,1.63725420970586e-05,1.63623646524814e-05,7.53886194347961e-06
0.809027281816883,1.6364884826639e-05,1.63546640765345e-05,7.53886194347961e-06
0.812455363519497,1.63572275561724e-05,1.63469635005876e-05,7.53886194347961e-06
0.815883445222111,1.63495702856583e-05,1.63392629246407e-05,7.53886194347961e-06
0.819311526924725,1.63419130150963e-05,1.63315623486938e-05,7.53886194347961e-06
0.822739608627339,1.6334255744486e-05,1.6323861772747e-05,7.53886194347961e-06
0.826167690329953,1.6326598473827e-05,1.63161611968001e-05,7.53886194347961e-06
0.829595772032567,1.6318941203119e-05,1.63084606208532e-05,7.53886194347961e-06
0.833023853735181,1.63112839323614e-05,1.63007600449063e-05,7.53886194347961e-06
0.836451935437795,1.63036266615538e-05,1.62930594689594e-05,7.53886194347961e-06
0.839880017140408,1.6295969390696e-05,1.62853588930125e-05,7.53886194347961e-06
0.843308098843022,1.62883121197873e-05,1.62776583170656e-05,7.53886194347961e-06
0.846736180545636,1.62806548488275e-05,1.62699577411188e-05,7.53886194347961e-06
0.85016426224825,1.62729975778161e-05,1.62622571651719e-05,7.53886194347961e-06
0.853592343950864,1.62653403067526e-05,1.6254556589225e-05,7.53886194347961e-06
0.857020425653478,1.62576830356367e-05,1.62468560132781e-05,7.53886194347961e-06
0.860448507356092,1.62500257644679e-05,1.62391554373312e-05,7.53886194347961e-06
0.863876589058706,1.62423684932458e-05,1.62314548613843e-05,7.53886194347961e-06
0.86730467076132,1.62347112219699e-05,1.62237542854374e-05,7.53886194347961e-06
0.870732752463934,1.62270539506399e-05,1.62160537094906e-05,7.53886194347961e-06
0.874160834166548,1.62193966792553e-05,1.62083531335437e-05,7.53886194347961e-06
0.877588915869162,1.62117394078157e-05,1.62006525575968e-05,7.53886194347961e-06
0.881016997571775,1.62040821363205e-05,1.61929519816499e-05,7.53886194347961e-06
0.884445079274389,1.61964248647695e-05,1.6185251405703e-05,7.53886194347961e-06
0.887873160977003,1.6188767593162e-05,1.61775508297561e-05,7.53886194347961e-06
0.891301242679617,1.61811103214978e-05,1.61698502538092e-05,7.53886194347961e-06
0.894729324382231,1.61734530497764e-05,1.61621496778624e-05,7.53886194347961e-06
0.898157406084845,1.61657957779973e-05,1.61544491019155e-05,7.53886194347961e-06
0.901585487787459,1.615813850616e-05,1.61467485259686e-05,7.53886194347961e-06
0.905013569490073,1.61504812342641e-05,1.61390479500217e-05,7.53886194347961e-06
0.908441651192687,1.61428239623092e-05,1.61313473740748e-05,7.53886194347961e-06
0.911869732895301,1.61351666902949e-05,1.61236467981279e-05,7.53886194347961e-06
0.915297814597915,1.61275094182205e-05,1.6115946222181e-05,7.53886194347961e-06
0.918725896300528,1.61198521460858e-05,1.61082456462341e-05,7.53886194347961e-06
0.922153978003142,1.61121948738902e-05,1.61005450702873e-05,7.53886194347961e-06
0.925582059705756,1.61045376016333e-05,1.60928444943404e-05,7.53886194347961e-06
0.92901014140837,1.60968803293147e-05,1.60851439183935e-05,7.53886194347961e-06
0.932438223110984,1.60892230569338e-05,1.60774433424466e-05,7.53886194347961e-06
0.935866304813598,1.60815657844902e-05,1.60697427664997e-05,7.53886194347961e-06
0.939294386516212,1.60739085119834e-05,1.60620421905528e-05,7.53886194347961e-06
0.942722468218826,1.6066251239413e-05,1.60543416146059e-05,7.53886194347961e-06
0.94615054992144,1.60585939667785e-05,1.60466410386591e-05,7.53886194347961e-06
0.949578631624054,1.60509366940794e-05,1.60389404627122e-05,7.53886194347961e-06
0.953006713326668,1.60432794213152e-05,1.60312398867653e-05,7.53886194347961e-06
0.956434795029282,1.60356221484855e-05,1.60235393108184e-05,7.53886194347961e-06
0.959862876731895,1.60279648755898e-05,1.60158387348715e-05,7.53886194347961e-06
0.963290958434509,1.60203076026277e-05,1.60081381589246e-05,7.53886194347961e-06
0.966719040137123,1.60126503295985e-05,1.60004375829777e-05,7.53886194347961e-06
0.970147121839737,1.6004993056502e-05,1.59927370070309e-05,7.53886194347961e-06
0.973575203542351,1.59973357833374e-05,1.5985036431084e-05,7.53886194347961e-06
0.977003285244965,1.59896785101045e-05,1.59773358551371e-05,7.53886194347961e-06
0.980431366947579,1.59820212368027e-05,1.59696352791902e-05,7.53886194347961e-06
0.983859448650193,1.59743639634315e-05,1.59619347032433e-05,7.53886194347961e-06
0.987287530352807,1.59667066899904e-05,1.59542341272964e-05,7.53886194347961e-06
0.990715612055421,1.59590494164789e-05,1.59465335513495e-05,7.53886194347961e-06
0.994143693758035,1.59513921428966e-05,1.59388329754026e-05,7.53886194347961e-06
0.997571775460648,1.59437348692429e-05,1.59311323994558e-05,7.53886194347961e-06
1.00099985716326,1.59360775955173e-05,1.59234318235089e-05,7.53886194347961e-06
1.00442793886588,1.59284203217194e-05,1.5915731247562e-05,7.53886194347961e-06
1.00785602056849,1.59207630478486e-05,1.59080306716151e-05,7.53886194347961e-06
1.0112841022711,1.59131057739045e-05,1.59003300956682e-05,7.53886194347961e-06
1.01471218397372,1.59054484998865e-05,1.58926295197213e-05,7.53886194347961e-06
1.01814026567633,1.58977912257941e-05,1.58849289437744e-05,7.53886194347961e-06
1.02156834737895,1.58901339516268e-05,1.58772283678276e-05,7.53886194347961e-06
1.02499642908156,1.58824766773842e-05,1.58695277918807e-05,7.53886194347961e-06
1.02842451078417,1.58748194030656e-05,1.58618272159338e-05,7.53886194347961e-06
1.03185259248679,1.58671621286706e-05,1.58541266399869e-05,7.53886194347961e-06
1.0352806741894,1.58595048541987e-05,1.584642606404e-05,7.53886194347961e-06
1.03870875589202,1.58518475796494e-05,1.58387254880931e-05,7.53886194347961e-06
1.04213683759463,1.5844190305022e-05,1.58310249121462e-05,7.53886194347961e-06
1.04556491929724,1.58365330303162e-05,1.58233243361994e-05,7.53886194347961e-06
1.04899300099986,1.58288757555314e-05,1.58156237602525e-05,7.53886194347961e-06
1.05242108270247,1.58212184806671e-05,1.58079231843056e-05,7.53886194347961e-06
1.05584916440508,1.58135612057227e-05,1.58002226083587e-05,7.53886194347961e-06
1.0592772461077,1.58059039306977e-05,1.57925220324118e-05,7.53886194347961e-06
1.06270532781031,1.57982466555916e-05,1.57848214564649e-05,7.53886194347961e-06
1.06613340951293,1.57905893804039e-05,1.5777120880518e-05,7.53886194347961e-06
1.06956149121554,1.57829321051339e-05,1.57694203045712e-05,7.53886194347961e-06
1.07298957291815,1.57752748297813e-05,1.57617197286243e-05,7.53886194347961e-06
1.07641765462077,1.57676175543455e-05,1.57540191526774e-05,7.53886194347961e-06
1.07984573632338,1.57599602788258e-05,1.57463185767305e-05,7.53886194347961e-06
1.083273818026,1.57523030032219e-05,1.57386180007836e-05,7.53886194347961e-06
1.08670189972861,1.5744645727533e-05,1.57309174248367e-05,7.53886194347961e-06
1.09012998143122,1.57369884517588e-05,1.57232168488898e-05,7.53886194347961e-06
1.09355806313384,1.57293311758986e-05,1.57155162729429e-05,7.53886194347961e-06
1.09698614483645,1.5721673899952e-05,1.57078156969961e-05,7.53886194347961e-06
1.10041422653907,1.57140166239183e-05,1.57001151210492e-05,7.53886194347961e-06
1.10384230824168,1.5706359347797e-05,1.56924145451023e-05,7.53886194347961e-06
1.10727038994429,1.56987020715875e-05,1.56847139691554e-05,7.53886194347961e-06
1.11069847164691,1.56910447952894e-05,1.56770133932085e-05,7.53886194347961e-06
1.11412655334952,1.5683387518902e-05,1.56693128172616e-05,7.53886194347961e-06
1.11755463505214,1.56757302424248e-05,1.56616122413147e-05,7.53886194347961e-06
1.12098271675475,1.56680729658573e-05,1.56539116653679e-05,7.53886194347961e-06
1.12441079845736,1.56604156891988e-05,1.5646211089421e-05,7.53886194347961e-06
1.12783888015998,1.56527584124489e-05,1.56385105134741e-05,7.53886194347961e-06
1.13126696186259,1.56451011356069e-05,1.56308099375272e-05,7.53886194347961e-06
1.13469504356521,1.56374438586723e-05,1.56231093615803e-05,7.53886194347961e-06
1.13812312526782,1.56297865816445e-05,1.56154087856334e-05,7.53886194347961e-06
1.14155120697043,1.56221293045229e-05,1.56077082096865e-05,7.53886194347961e-06
1.14497928867305,1.56144720273071e-05,1.56000076337397e-05,7.53886194347961e-06
1.14840737037566,1.56068147499964e-05,1.55923070577928e-05,7.53886194347961e-06
1.15183545207827,1.55991574725902e-05,1.55846064818459e-05,7.53886194347961e-06
1.15526353378089,1.55915001950879e-05,1.5576905905899e-05,7.53886194347961e-06
1.1586916154835,1.55838429174891e-05,1.55692053299521e-05,7.53886194347961e-06
1.16211969718612,1.5576185639793e-05,1.55615047540052e-05,7.53886194347961e-06
1.16554777888873,1.55685283619992e-05,1.55538041780583e-05,7.53886194347961e-06
1.16897586059134,1.5560871084107e-05,1.55461036021114e-05,7.53886194347961e-06
1.17240394229396,1.55532138061159e-05,1.55384030261646e-05,7.53886194347961e-06
1.17583202399657,1.55455565280253e-05,1.55307024502177e-05,7.53886194347961e-06
1.17926010569919,1.55378992498345e-05,1.55230018742708e-05,7.53886194347961e-06
1.1826881874018,1.55302419715431e-05,1.55153012983239e-05,7.53886194347961e-06
1.18611626910441,1.55225846931503e-05,1.5507600722377e-05,7.53886194347961e-06
1.18954435080703,1.55149274146557e-05,1.54999001464301e-05,7.53886194347961e-06
1.19297243250964,1.55072701360586e-05,1.54921995704832e-05,7.53886194347961e-06
1.19640051421226,1.54996128573584e-05,1.54844989945364e-05,7.53886194347961e-06
1.19982859591487,1.54919555785546e-05,1.54767984185895e-05,7.53886194347961e-06
1.20325667761748,1.54842982996464e-05,1.54690978426426e-05,7.53886194347961e-06
1.2066847593201,1.54766410206334e-05,1.54613972666957e-05,7.53886194347961e-06
1.21011284102271,1.5468983741515e-05,1.54536966907488e-05,7.53886194347961e-06
1.21354092272532,1.54613264622904e-05,1.54459961148019e-05,7.53886194347961e-06
1.21696900442794,1.54536691829592e-05,1.5438295538855e-05,7.53886194347961e-06
1.22039708613055,1.54460119035206e-05,1.54305949629082e-05,7.53886194347961e-06
1.22382516783317,1.54383546239742e-05,1.54228943869613e-05,7.53886194347961e-06
1.22725324953578,1.54306973443192e-05,1.54151938110144e-05,7.53886194347961e-06
1.23068133123839,1.54230400645552e-05,1.54074932350675e-05,7.53886194347961e-06
1.23410941294101,1.54153827846813e-05,1.53997926591206e-05,7.53886194347961e-06
1.23753749464362,1.54077255046971e-05,1.53920920831737e-05,7.53886194347961e-06
1.24096557634624,1.5400068224602e-05,1.53843915072268e-05,7.53886194347961e-06
1.24439365804885,1.53924109443952e-05,1.53766909312799e-05,7.53886194347961e-06
1.24782173975146,1.53847536640762e-05,1.53689903553331e-05,7.53886194347961e-06
1.25124982145408,1.53770963836444e-05,1.53612897793862e-05,7.53886194347961e-06
1.25467790315669,1.53694391030991e-05,1.53535892034393e-05,7.53886194347961e-06
1.25810598485931,1.53617818224397e-05,1.53458886274924e-05,7.53886194347961e-06
1.26153406656192,1.53541245416656e-05,1.53381880515455e-05,7.53886194347961e-06
1.26496214826453,1.53464672607761e-05,1.53304874755986e-05,7.53886194347961e-06
1.26839022996715,1.53388099797707e-05,1.53227868996517e-05,7.53886194347961e-06
1.27181831166976,1.53311526986486e-05,1.53150863237049e-05,7.53886194347961e-06
1.27524639337238,1.53234954174093e-05,1.5307385747758e-05,7.53886194347961e-06
1.27867447507499,1.5315838136052e-05,1.52996851718111e-05,7.53886194347961e-06
1.2821025567776,1.53081808545763e-05,1.52919845958642e-05,7.53886194347961e-06
1.28553063848022,1.53005235729813e-05,1.52842840199173e-05,7.53886194347961e-06
1.28895872018283,1.52928662912666e-05,1.52765834439704e-05,7.53886194347961e-06
1.29238680188544,1.52852090094314e-05,1.52688828680235e-05,7.53886194347961e-06
1.29581488358806,1.52775517274751e-05,1.52611822920767e-05,7.53886194347961e-06
1.29924296529067,1.5269894445397e-05,1.52534817161298e-05,7.53886194347961e-06
1.30267104699329,1.52622371631965e-05,1.52457811401829e-05,7.53886194347961e-06
1.3060991286959,1.5254579880873e-05,1.5238080564236e-05,7.53886194347961e-06
1.30952721039851,1.52469225984258e-05,1.52303799882891e-05,7.53886194347961e-06
1.31295529210113,1.52392653158542e-05,1.52226794123422e-05,7.53886194347961e-06
1.31638337380374,1.52316080331576e-05,1.52149788363953e-05,7.53886194347961e-06
1.31981145550636,1.52239507503353e-05,1.52072782604485e-05,7.53886194347961e-06
1.32323953720897,1.52162934673867e-05,1.51995776845016e-05,7.53886194347961e-06
1.32666761891158,1.52086361843111e-05,1.51918771085547e-05,7.53886194347961e-06
1.3300957006142,1.52009789011078e-05,1.51841765326078e-05,7.53886194347961e-06
1.33352378231681,1.51933216177763e-05,1.51764759566609e-05,7.53886194347961e-06
1.33695186401943,1.51856643343157e-05,1.5168775380714e-05,7.53886194347961e-06
1.34037994572204,1.51780070507254e-05,1.51610748047671e-05,7.53886194347961e-06
1.34380802742465,1.51703497670049e-05,1.51533742288202e-05,7.53886194347961e-06
1.34723610912727,1.51626924831533e-05,1.51456736528734e-05,7.53886194347961e-06
1.35066419082988,1.51550351991701e-05,1.51379730769265e-05,7.53886194347961e-06
1.3540922725325,1.51473779150545e-05,1.51302725009796e-05,7.53886194347961e-06
1.35752035423511,1.51397206308059e-05,1.51225719250327e-05,7.53886194347961e-06
1.36094843593772,1.51320633464236e-05,1.51148713490858e-05,7.53886194347961e-06
1.36437651764034,1.51244060619069e-05,1.51071707731389e-05,7.53886194347961e-06
1.36780459934295,1.51167487772551e-05,1.5099470197192e-05,7.53886194347961e-06
1.37123268104556,1.51090914924676e-05,1.50917696212452e-05,7.53886194347961e-06
1.37466076274818,1.51014342075437e-05,1.50840690452983e-05,7.53886194347961e-06
1.37808884445079,1.50937769224826e-05,1.50763684693514e-05,7.53886194347961e-06
1.38151692615341,1.50861196372838e-05,1.50686678934045e-05,7.53886194347961e-06
1.38494500785602,1.50784623519464e-05,1.50609673174576e-05,7.53886194347961e-06
1.38837308955863,1.50708050664698e-05,1.50532667415107e-05,7.53886194347961e-06
1.39180117126125,1.50631477808534e-05,1.50455661655638e-05,7.53886194347961e-06
1.39522925296386,1.50554904950964e-05,1.5037865589617e-05,7.53886194347961e-06
1.39865733466648,1.5047833209198e-05,1.50301650136701e-05,7.53886194347961e-06
1.40208541636909,1.50401759231578e-05,1.50224644377232e-05,7.53886194347961e-06
1.4055134980717,1.50325186369748e-05,1.50147638617763e-05,7.53886194347961e-06
1.40894157977432,1.50248613506484e-05,1.50070632858294e-05,7.53886194347961e-06
1.41236966147693,1.5017204064178e-05,1.49993627098825e-05,7.53886194347961e-06
1.41579774317955,1.50095467775628e-05,1.49916621339356e-05,7.53886194347961e-06
1.41922582488216,1.50018894908021e-05,1.49839615579887e-05,7.53886194347961e-06
1.42265390658477,1.49942322038951e-05,1.49762609820419e-05,7.53886194347961e-06
1.42608198828739,1.49865749168413e-05,1.4968560406095e-05,7.53886194347961e-06
1.42951006999,1.49789176296398e-05,1.49608598301481e-05,7.53886194347961e-06
1.43293815169262,1.497126034229e-05,1.49531592542012e-05,7.53886194347961e-06
1.43636623339523,1.49636030547911e-05,1.49454586782543e-05,7.53886194347961e-06
1.43979431509784,1.49559457671424e-05,1.49377581023074e-05,7.53886194347961e-06
1.44322239680046,1.49482884793432e-05,1.49300575263605e-05,7.53886194347961e-06
1.44665047850307,1.49406311913928e-05,1.49223569504137e-05,7.53886194347961e-06
1.45007856020568,1.49329739032905e-05,1.49146563744668e-05,7.53886194347961e-06
1.4535066419083,1.49253166150355e-05,1.49069557985199e-05,7.53886194347961e-06
1.45693472361091,1.49176593266271e-05,1.4899255222573e-05,7.53886194347961e-06
1.46036280531353,1.49100020380646e-05,1.48915546466261e-05,7.53886194347961e-06
1.46379088701614,1.49023447493472e-05,1.48838540706792e-05,7.53886194347961e-06
1.46721896871875,1.48946874604742e-05,1.48761534947323e-05,7.53886194347961e-06
1.47064705042137,1.48870301714449e-05,1.48684529187855e-05,7.53886194347961e-06
1.47407513212398,1.48793728822586e-05,1.48607523428386e-05,7.53886194347961e-06
1.4775032138266,1.48717155929145e-05,1.48530517668917e-05,7.53886194347961e-06
1.48093129552921,1.48640583034118e-05,1.48453511909448e-05,7.53886194347961e-06
1.48435937723182,1.48564010137499e-05,1.48376506149979e-05,7.53886194347961e-06
1.48778745893444,1.48487437239279e-05,1.4829950039051e-05,7.53886194347961e-06
1.49121554063705,1.48410864339452e-05,1.48222494631041e-05,7.53886194347961e-06
1.49464362233967,1.48334291438011e-05,1.48145488871573e-05,7.53886194347961e-06
1.49807170404228,1.48257718534946e-05,1.48068483112104e-05,7.53886194347961e-06
1.50149978574489,1.48181145630252e-05,1.47991477352635e-05,7.53886194347961e-06
1.50492786744751,1.4810457272392e-05,1.47914471593166e-05,7.53886194347961e-06
1.50835594915012,1.48027999815943e-05,1.47837465833697e-05,7.53886194347961e-06
1.51178403085274,1.47951426906314e-05,1.47760460074228e-05,7.53886194347961e-06
1.51521211255535,1.47874853995025e-05,1.47683454314759e-05,7.53886194347961e-06
1.51864019425796,1.47798281082068e-05,1.4760644855529e-05,7.53886194347961e-06
1.52206827596058,1.47721708167435e-05,1.47529442795822e-05,7.53886194347961e-06
1.52549635766319,1.4764513525112e-05,1.47452437036353e-05,7.53886194347961e-06
1.5289244393658,1.47568562333115e-05,1.47375431276884e-05,7.53886194347961e-06
1.53235252106842,1.47491989413411e-05,1.47298425517415e-05,7.53886194347961e-06
1.53578060277103,1.47415416492002e-05,1.47221419757946e-05,7.53886194347961e-06
1.53920868447365,1.47338843568879e-05,1.47144413998477e-05,7.53886194347961e-06
1.54263676617626,1.47262270644035e-05,1.47067408239008e-05,7.53886194347961e-06
1.54606484787887,1.47185697717462e-05,1.4699040247954e-05,7.53886194347961e-06
1.54949292958149,1.47109124789153e-05,1.46913396720071e-05,7.53886194347961e-06
1.5529210112841,1.47032551859099e-05,1.46836390960602e-05,7.53886194347961e-06
1.55634909298672,1.46955978927294e-05,1.46759385201133e-05,7.53886194347961e-06
1.55977717468933,1.46879405993728e-05,1.46682379441664e-05,7.53886194347961e-06
1.56320525639194,1.46802833058395e-05,1.46605373682195e-05,7.53886194347961e-06
1.56663333809456,1.46726260121287e-05,1.46528367922726e-05,7.53886194347961e-06
1.57006141979717,1.46649687182395e-05,1.46451362163258e-05,7.53886194347961e-06
1.57348950149979,1.46573114241712e-05,1.46374356403789e-05,7.53886194347961e-06
1.5769175832024,1.4649654129923e-05,1.4629735064432e-05,7.53886194347961e-06
1.58034566490501,1.46419968354941e-05,1.46220344884851e-05,7.53886194347961e-06
1.58377374660763,1.46343395408837e-05,1.46143339125382e-05,7.53886194347961e-06
1.58720182831024,1.46266822460911e-05,1.46066333365913e-05,7.53886194347961e-06
1.59062991001286,1.46190249511154e-05,1.45989327606444e-05,7.53886194347961e-06
1.59405799171547,1.46113676559559e-05,1.45912321846975e-05,7.53886194347961e-06
1.59748607341808,1.46037103606117e-05,1.45835316087507e-05,7.53886194347961e-06
1.6009141551207,1.45960530650821e-05,1.45758310328038e-05,7.53886194347961e-06
1.60434223682331,1.45883957693662e-05,1.45681304568569e-05,7.53886194347961e-06
1.60777031852592,1.45807384734633e-05,1.456042988091e-05,7.53886194347961e-06
1.61119840022854,1.45730811773725e-05,1.45527293049631e-05,7.53886194347961e-06
1.61462648193115,1.45654238810931e-05,1.45450287290162e-05,7.53886194347961e-06
1.61805456363377,1.45577665846242e-05,1.45373281530693e-05,7.53886194347961e-06
1.62148264533638,1.4550109287965e-05,1.45296275771225e-05,7.53886194347961e-06
1.62491072703899,1.45424519911147e-05,1.45219270011756e-05,7.53886194347961e-06
1.62833880874161,1.45347946940726e-05,1.45142264252287e-05,7.53886194347961e-06
1.63176689044422,1.45271373968377e-05,1.45065258492818e-05,7.53886194347961e-06
1.63519497214684,1.45194800994093e-05,1.44988252733349e-05,7.53886194347961e-06
1.63862305384945,1.45118228017866e-05,1.4491124697388e-05,7.53886194347961e-06
1.64205113555206,1.45041655039687e-05,1.44834241214411e-05,7.53886194347961e-06
1.64547921725468,1.44965082059548e-05,1.44757235454943e-05,7.53886194347961e-06
1.64890729895729,1.44888509077442e-05,1.44680229695474e-05,7.53886194347961e-06
1.65233538065991,1.44811936093359e-05,1.44603223936005e-05,7.53886194347961e-06
1.65576346236252,1.44735363107291e-05,1.44526218176536e-05,7.53886194347961e-06
1.65919154406513,1.44658790119231e-05,1.44449212417067e-05,7.53886194347961e-06
1.66261962576775,1.4458221712917e-05,1.44372206657598e-05,7.53886194347961e-06
1.66604770747036,1.44505644137099e-05,1.44295200898129e-05,7.53886194347961e-06
1.66947578917298,1.44429071143011e-05,1.4421819513866e-05,7.53886194347961e-06
1.67290387087559,1.44352498146897e-05,1.44141189379192e-05,7.53886194347961e-06
1.6763319525782,1.44275925148748e-05,1.44064183619723e-05,7.53886194347961e-06
1.67976003428082,1.44199352148557e-05,1.43987177860254e-05,7.53886194347961e-06
1.68318811598343,1.44122779146314e-05,1.43910172100785e-05,7.53886194347961e-06
1.68661619768604,1.44046206142012e-05,1.43833166341316e-05,7.53886194347961e-06
1.69004427938866,1.43969633135642e-05,1.43756160581847e-05,7.53886194347961e-06
1.69347236109127,1.43893060127196e-05,1.43679154822378e-05,7.53886194347961e-06
1.69690044279389,1.43816487116664e-05,1.4360214906291e-05,7.53886194347961e-06
1.7003285244965,1.4373991410404e-05,1.43525143303441e-05,7.53886194347961e-06
1.70375660619911,1.43663341089313e-05,1.43448137543972e-05,7.53886194347961e-06
1.70718468790173,1.43586768072476e-05,1.43371131784503e-05,7.53886194347961e-06
1.71061276960434,1.43510195053521e-05,1.43294126025034e-05,7.53886194347961e-06
1.71404085130696,1.43433622032438e-05,1.43217120265565e-05,7.53886194347961e-06
1.71746893300957,1.43357049009219e-05,1.43140114506096e-05,7.53886194347961e-06
1.72089701471218,1.43280475983855e-05,1.43063108746628e-05,7.53886194347961e-06
1.7243250964148,1.43203902956339e-05,1.42986102987159e-05,7.53886194347961e-06
1.72775317811741,1.4312732992666e-05,1.4290909722769e-05,7.53886194347961e-06
1.73118125982003,1.43050756894812e-05,1.42832091468221e-05,7.53886194347961e-06
1.73460934152264,1.42974183860784e-05,1.42755085708752e-05,7.53886194347961e-06
1.73803742322525,1.42897610824569e-05,1.42678079949283e-05,7.53886194347961e-06
1.74146550492787,1.42821037786157e-05,1.42601074189814e-05,7.53886194347961e-06
1.74489358663048,1.4274446474554e-05,1.42524068430345e-05,7.53886194347961e-06
1.7483216683331,1.4266789170271e-05,1.42447062670877e-05,7.53886194347961e-06
1.75174975003571,1.42591318657657e-05,1.42370056911408e-05,7.53886194347961e-06
1.75517783173832,1.42514745610372e-05,1.42293051151939e-05,7.53886194347961e-06
1.75860591344094,1.42438172560848e-05,1.4221604539247e-05,7.53886194347961e-06
1.76203399514355,1.42361599509075e-05,1.42139039633001e-05,7.53886194347961e-06
1.76546207684616,1.42285026455045e-05,1.42062033873532e-05,7.53886194347961e-06
1.76889015854878,1.42208453398748e-05,1.41985028114063e-05,7.53886194347961e-06
1.77231824025139,1.42131880340176e-05,1.41908022354595e-05,7.53886194347961e-06
1.77574632195401,1.4205530727932e-05,1.41831016595126e-05,7.53886194347961e-06
1.77917440365662,1.41978734216171e-05,1.41754010835657e-05,7.53886194347961e-06
1.78260248535923,1.4190216115072e-05,1.41677005076188e-05,7.53886194347961e-06
1.78603056706185,1.41825588082959e-05,1.41599999316719e-05,7.53886194347961e-06
1.78945864876446,1.41749015012878e-05,1.4152299355725e-05,7.53886194347961e-06
1.79288673046708,1.41672441940469e-05,1.41445987797781e-05,7.53886194347961e-06
1.79631481216969,1.41595868865722e-05,1.41368982038313e-05,7.53886194347961e-06
1.7997428938723,1.41519295788628e-05,1.41291976278844e-05,7.53886194347961e-06
1.80317097557492,1.41442722709179e-05,1.41214970519375e-05,7.53886194347961e-06
1.80659905727753,1.41366149627366e-05,1.41137964759906e-05,7.53886194347961e-06
1.81002713898015,1.41289576543179e-05,1.41060959000437e-05,7.53886194347961e-06
1.81345522068276,1.4121300345661e-05,1.40983953240968e-05,7.53886194347961e-06
1.81688330238537,1.4113643036765e-05,1.40906947481499e-05,7.53886194347961e-06
1.82031138408799,1.41059857276289e-05,1.40829941722031e-05,7.53886194347961e-06
1.8237394657906,1.40983284182518e-05,1.40752935962562e-05,7.53886194347961e-06
1.82716754749322,1.40906711086328e-05,1.40675930203093e-05,7.53886194347961e-06
1.83059562919583,1.40830137987711e-05,1.40598924443624e-05,7.53886194347961e-06
1.83402371089844,1.40753564886656e-05,1.40521918684155e-05,7.53886194347961e-06
1.83745179260106,1.40676991783156e-05,1.40444912924686e-05,7.53886194347961e-06
1.84087987430367,1.406004186772e-05,1.40367907165217e-05,7.53886194347961e-06
1.84430795600628,1.40523845568779e-05,1.40290901405748e-05,7.53886194347961e-06
1.8477360377089,1.40447272457885e-05,1.4021389564628e-05,7.53886194347961e-06
1.85116411941151,1.40370699344508e-05,1.40136889886811e-05,7.53886194347961e-06
1.85459220111413,1.40294126228639e-05,1.40059884127342e-05,7.53886194347961e-06
1.85802028281674,1.40217553110268e-05,1.39982878367873e-05,7.53886194347961e-06
1.86144836451935,1.40140979989387e-05,1.39905872608404e-05,7.53886194347961e-06
1.86487644622197,1.40064406865986e-05,1.39828866848935e-05,7.53886194347961e-06
1.86830452792458,1.39987833740055e-05,1.39751861089466e-05,7.53886194347961e-06
1.8717326096272,1.39911260611586e-05,1.39674855329998e-05,7.53886194347961e-06
1.87516069132981,1.39834687480569e-05,1.39597849570529e-05,7.53886194347961e-06
1.87858877303242,1.39758114346995e-05,1.3952084381106e-05,7.53886194347961e-06
1.88201685473504,1.39681541210854e-05,1.39443838051591e-05,7.53886194347961e-06
1.88544493643765,1.39604968072137e-05,1.39366832292122e-05,7.53886194347961e-06
1.88887301814027,1.39528394930835e-05,1.39289826532653e-05,7.53886194347961e-06
1.89230109984288,1.39451821786938e-05,1.39212820773184e-05,7.53886194347961e-06
1.89572918154549,1.39375248640436e-05,1.39135815013716e-05,7.53886194347961e-06
1.89915726324811,1.39298675491321e-05,1.39058809254247e-05,7.53886194347961e-06
1.90258534495072,1.39222102339583e-05,1.38981803494778e-05,7.53886194347961e-06
1.90601342665334,1.39145529185212e-05,1.38904797735309e-05,7.53886194347961e-06
1.90944150835595,1.39068956028198e-05,1.3882779197584e-05,7.53886194347961e-06
1.91286959005856,1.38992382868534e-05,1.38750786216371e-05,7.53886194347961e-06
1.91629767176118,1.38915809706207e-05,1.38673780456902e-05,7.53886194347961e-06
1.91972575346379,1.3883923654121e-05,1.38596774697433e-05,7.53886194347961e-06
1.9231538351664,1.38762663373533e-05,1.38519768937965e-05,7.53886194347961e-06
1.92658191686902,1.38686090203166e-05,1.38442763178496e-05,7.53886194347961e-06
1.93000999857163,1.38609517030099e-05,1.38365757419027e-05,7.53886194347961e-06
1.93343808027425,1.38532943854323e-05,1.38288751659558e-05,7.53886194347961e-06
1.93686616197686,1.38456370675828e-05,1.38211745900089e-05,7.53886194347961e-06
1.94029424367947,1.38379797494605e-05,1.3813474014062e-05,7.53886194347961e-06
1.94372232538209,1.38303224310644e-05,1.38057734381151e-05,7.53886194347961e-06
1.9471504070847,1.38226651123935e-05,1.37980728621683e-05,7.53886194347961e-06
1.95057848878732,1.38150077934468e-05,1.37903722862214e-05,7.53886194347961e-06
1.95400657048993,1.38073504742234e-05,1.37826717102745e-05,7.53886194347961e-06
1.95743465219254,1.37996931547223e-05,1.37749711343276e-05,7.53886194347961e-06
1.96086273389516,1.37920358349425e-05,1.37672705583807e-05,7.53886194347961e-06
1.96429081559777,1.37843785148831e-05,1.37595699824338e-05,7.53886194347961e-06
1.96771889730039,1.37767211945431e-05,1.37518694064869e-05,7.53886194347961e-06
1.971146979003,1.37690638739214e-05,1.37441688305401e-05,7.53886194347961e-06
1.97457506070561,1.37614065530171e-05,1.37364682545932e-05,7.53886194347961e-06
1.97800314240823,1.37537492318293e-05,1.37287676786463e-05,7.53886194347961e-06
1.98143122411084,1.37460919103569e-05,1.37210671026994e-05,7.53886194347961e-06
1.98485930581346,1.3738434588599e-05,1.37133665267525e-05,7.53886194347961e-06
1.98828738751607,1.37307772665545e-05,1.37056659508056e-05,7.53886194347961e-06
1.99171546921868,1.37231199442225e-05,1.36979653748587e-05,7.53886194347961e-06
1.9951435509213,1.3715462621602e-05,1.36902647989118e-05,7.53886194347961e-06
1.99857163262391,1.37078052986919e-05,1.3682564222965e-05,7.53886194347961e-06
2.00199971432652,1.37001479754914e-05,1.36748636470181e-05,7.53886194347961e-06
2.00542779602914,1.36924906519993e-05,1.36671630710712e-05,7.53886194347961e-06
2.00885587773175,1.36848333282148e-05,1.36594624951243e-05,7.53886194347961e-06
2.01228395943437,1.36771760041367e-05,1.36517619191774e-05,7.53886194347961e-06
2.01571204113698,1.36695186797641e-05,1.36440613432305e-05,7.53886194347961e-06
2.01914012283959,1.3661861355096e-05,1.36363607672836e-05,7.53886194347961e-06
2.02256820454221,1.36542040301314e-05,1.36286601913368e-05,7.53886194347961e-06
2.02599628624482,1.36465467048693e-05,1.36209596153899e-05,7.53886194347961e-06
2.02942436794744,1.36388893793086e-05,1.3613259039443e-05,7.53886194347961e-06
2.03285244965005,1.36312320534484e-05,1.36055584634961e-05,7.53886194347961e-06
2.03628053135266,1.36235747272877e-05,1.35978578875492e-05,7.53886194347961e-06
2.03970861305528,1.36159174008253e-05,1.35901573116023e-05,7.53886194347961e-06
2.04313669475789,1.36082600740604e-05,1.35824567356554e-05,7.53886194347961e-06
2.04656477646051,1.36006027469919e-05,1.35747561597086e-05,7.53886194347961e-06
2.04999285816312,1.35929454196187e-05,1.35670555837617e-05,7.53886194347961e-06
2.05342093986573,1.358528809194e-05,1.35593550078148e-05,7.53886194347961e-06
2.05684902156835,1.35776307639545e-05,1.35516544318679e-05,7.53886194347961e-06
2.06027710327096,1.35699734356614e-05,1.3543953855921e-05,7.53886194347961e-06
2.06370518497358,1.35623161070595e-05,1.35362532799741e-05,7.53886194347961e-06
2.06713326667619,1.35546587781479e-05,1.35285527040272e-05,7.53886194347961e-06
2.0705613483788,1.35470014489255e-05,1.35208521280803e-05,7.53886194347961e-06
2.07398943008142,1.35393441193914e-05,1.35131515521335e-05,7.53886194347961e-06
2.07741751178403,1.35316867895444e-05,1.35054509761866e-05,7.53886194347961e-06
2.08084559348664,1.35240294593835e-05,1.34977504002397e-05,7.53886194347961e-06
2.08427367518926,1.35163721289077e-05,1.34900498242928e-05,7.53886194347961e-06
2.08770175689187,1.3508714798116e-05,1.34823492483459e-05,7.53886194347961e-06
2.09112983859449,1.35010574670073e-05,1.3474648672399e-05,7.53886194347961e-06
2.0945579202971,1.34934001355806e-05,1.34669480964521e-05,7.53886194347961e-06
2.09798600199971,1.34857428038348e-05,1.34592475205053e-05,7.53886194347961e-06
2.10141408370233,1.3478085471769e-05,1.34515469445584e-05,7.53886194347961e-06
2.10484216540494,1.3470428139382e-05,1.34438463686115e-05,7.53886194347961e-06
2.10827024710756,1.34627708066727e-05,1.34361457926646e-05,7.53886194347961e-06
2.11169832881017,1.34551134736403e-05,1.34284452167177e-05,7.53886194347961e-06
2.11512641051278,1.34474561402835e-05,1.34207446407708e-05,7.53886194347961e-06
2.1185544922154,1.34397988066014e-05,1.34130440648239e-05,7.53886194347961e-06
2.12198257391801,1.34321414725929e-05,1.34053434888771e-05,7.53886194347961e-06
2.12541065562063,1.34244841382569e-05,1.33976429129302e-05,7.53886194347961e-06
2.12883873732324,1.34168268035924e-05,1.33899423369833e-05,7.53886194347961e-06
2.13226681902585,1.34091694685983e-05,1.33822417610364e-05,7.53886194347961e-06
2.13569490072847,1.34015121332736e-05,1.33745411850895e-05,7.53886194347961e-06
2.13912298243108,1.33938547976172e-05,1.33668406091426e-05,7.53886194347961e-06
2.1425510641337,1.33861974616281e-05,1.33591400331957e-05,7.53886194347961e-06
2.14597914583631,1.33785401253051e-05,1.33514394572489e-05,7.53886194347961e-06
2.14940722753892,1.33708827886472e-05,1.3343738881302e-05,7.53886194347961e-06
2.15283530924154,1.33632254516534e-05,1.33360383053551e-05,7.53886194347961e-06
2.15626339094415,1.33555681143225e-05,1.33283377294082e-05,7.53886194347961e-06
2.15969147264676,1.33479107766536e-05,1.33206371534613e-05,7.53886194347961e-06
2.16311955434938,1.33402534386454e-05,1.33129365775144e-05,7.53886194347961e-06
2.16654763605199,1.3332596100297e-05,1.33052360015675e-05,7.53886194347961e-06
2.16997571775461,1.33249387616073e-05,1.32975354256206e-05,7.53886194347961e-06
2.17340379945722,1.33172814225751e-05,1.32898348496738e-05,7.53886194347961e-06
2.17683188115983,1.33096240831995e-05,1.32821342737269e-05,7.53886194347961e-06
2.18025996286245,1.33019667434793e-05,1.327443369778e-05,7.53886194347961e-06
2.18368804456506,1.32943094034134e-05,1.32667331218331e-05,7.53886194347961e-06
2.18711612626768,1.32866520630008e-05,1.32590325458862e-05,7.53886194347961e-06
2.19054420797029,1.32789947222404e-05,1.32513319699393e-05,7.53886194347961e-06
2.1939722896729,1.32713373811311e-05,1.32436313939924e-05,7.53886194347961e-06
2.19740037137552,1.32636800396717e-05,1.32359308180456e-05,7.53886194347961e-06
2.20082845307813,1.32560226978613e-05,1.32282302420987e-05,7.53886194347961e-06
2.20425653478075,1.32483653556987e-05,1.32205296661518e-05,7.53886194347961e-06
2.20768461648336,1.32407080131828e-05,1.32128290902049e-05,7.53886194347961e-06
2.21111269818597,1.32330506703125e-05,1.3205128514258e-05,7.53886194347961e-06
2.21454077988859,1.32253933270867e-05,1.31974279383111e-05,7.53886194347961e-06
2.2179688615912,1.32177359835043e-05,1.31897273623642e-05,7.53886194347961e-06
2.22139694329381,1.32100786395643e-05,1.31820267864174e-05,7.53886194347961e-06
2.22482502499643,1.32024212952654e-05,1.31743262104705e-05,7.53886194347961e-06
2.22825310669904,1.31947639506067e-05,1.31666256345236e-05,7.53886194347961e-06
2.23168118840166,1.3187106605587e-05,1.31589250585767e-05,7.53886194347961e-06
2.23510927010427,1.31794492602052e-05,1.31512244826298e-05,7.53886194347961e-06
2.23853735180688,1.31717919144601e-05,1.31435239066829e-05,7.53886194347961e-06
2.2419654335095,1.31641345683507e-05,1.3135823330736e-05,7.53886194347961e-06
2.24539351521211,1.31564772218759e-05,1.31281227547891e-05,7.53886194347961e-06
2.24882159691473,1.31488198750345e-05,1.31204221788423e-05,7.53886194347961e-06
2.25224967861734,1.31411625278255e-05,1.31127216028954e-05,7.53886194347961e-06
2.25567776031995,1.31335051802476e-05,1.31050210269485e-05,7.53886194347961e-06
2.25910584202257,1.31258478322999e-05,1.30973204510016e-05,7.53886194347961e-06
2.26253392372518,1.31181904839811e-05,1.30896198750547e-05,7.53886194347961e-06
2.2659620054278,1.31105331352902e-05,1.30819192991078e-05,7.53886194347961e-06
2.26939008713041,1.31028757862259e-05,1.30742187231609e-05,7.53886194347961e-06
2.27281816883302,1.30952184367873e-05,1.30665181472141e-05,7.53886194347961e-06
2.27624625053564,1.30875610869731e-05,1.30588175712672e-05,7.53886194347961e-06
2.27967433223825,1.30799037367823e-05,1.30511169953203e-05,7.53886194347961e-06
2.28310241394087,1.30722463862137e-05,1.30434164193734e-05,7.53886194347961e-06
2.28653049564348,1.30645890352661e-05,1.30357158434265e-05,7.53886194347961e-06
2.28995857734609,1.30569316839385e-05,1.30280152674796e-05,7.53886194347961e-06
2.29338665904871,1.30492743322296e-05,1.30203146915327e-05,7.53886194347961e-06
2.29681474075132,1.30416169801385e-05,1.30126141155859e-05,7.53886194347961e-06
2.30024282245394,1.30339596276638e-05,1.3004913539639e-05,7.53886194347961e-06
2.30367090415655,1.30263022748046e-05,1.29972129636921e-05,7.53886194347961e-06
2.30709898585916,1.30186449215595e-05,1.29895123877452e-05,7.53886194347961e-06
2.31052706756178,1.30109875679276e-05,1.29818118117983e-05,7.53886194347961e-06
2.31395514926439,1.30033302139076e-05,1.29741112358514e-05,7.53886194347961e-06
2.317383230967,1.29956728594984e-05,1.29664106599045e-05,7.53886194347961e-06
2.32081131266962,1.29880155046988e-05,1.29587100839577e-05,7.53886194347961e-06
2.32423939437223,1.29803581495078e-05,1.29510095080108e-05,7.53886194347961e-06
2.32766747607485,1.29727007939241e-05,1.29433089320639e-05,7.53886194347961e-06
2.33109555777746,1.29650434379466e-05,1.2935608356117e-05,7.53886194347961e-06
2.33452363948007,1.29573860815741e-05,1.29279077801701e-05,7.53886194347961e-06
2.33795172118269,1.29497287248055e-05,1.29202072042232e-05,7.53886194347961e-06
2.3413798028853,1.29420713676396e-05,1.29125066282763e-05,7.53886194347961e-06
2.34480788458792,1.29344140100753e-05,1.29048060523294e-05,7.53886194347961e-06
2.34823596629053,1.29267566521113e-05,1.28971054763826e-05,7.53886194347961e-06
2.35166404799314,1.29190992937466e-05,1.28894049004357e-05,7.53886194347961e-06
2.35509212969576,1.291144193498e-05,1.28817043244888e-05,7.53886194347961e-06
2.35852021139837,1.29037845758102e-05,1.28740037485419e-05,7.53886194347961e-06
2.36194829310099,1.28961272162362e-05,1.2866303172595e-05,7.53886194347961e-06
2.3653763748036,1.28884698562568e-05,1.28586025966481e-05,7.53886194347961e-06
2.36880445650621,1.28808124958707e-05,1.28509020207012e-05,7.53886194347961e-06
2.37223253820883,1.28731551350768e-05,1.28432014447544e-05,7.53886194347961e-06
2.37566061991144,1.2865497773874e-05,1.28355008688075e-05,7.53886194347961e-06
2.37908870161406,1.2857840412261e-05,1.28278002928606e-05,7.53886194347961e-06
2.38251678331667,1.28501830502367e-05,1.28200997169137e-05,7.53886194347961e-06
2.38594486501928,1.28425256877999e-05,1.28123991409668e-05,7.53886194347961e-06
2.3893729467219,1.28348683249494e-05,1.28046985650199e-05,7.53886194347961e-06
2.39280102842451,1.2827210961684e-05,1.2796997989073e-05,7.53886194347961e-06
2.39622911012712,1.28195535980026e-05,1.27892974131262e-05,7.53886194347961e-06
2.39965719182974,1.2811896233904e-05,1.27815968371793e-05,7.53886194347961e-06
2.40308527353235,1.28042388693869e-05,1.27738962612324e-05,7.53886194347961e-06
2.40651335523497,1.27965815044502e-05,1.27661956852855e-05,7.53886194347961e-06
2.40994143693758,1.27889241390927e-05,1.27584951093386e-05,7.53886194347961e-06
2.41336951864019,1.27812667733131e-05,1.27507945333917e-05,7.53886194347961e-06
2.41679760034281,1.27736094071104e-05,1.27430939574448e-05,7.53886194347961e-06
2.42022568204542,1.27659520404833e-05,1.27353933814979e-05,7.53886194347961e-06
2.42365376374804,1.27582946734306e-05,1.27276928055511e-05,7.53886194347961e-06
2.42708184545065,1.2750637305951e-05,1.27199922296042e-05,7.53886194347961e-06
2.43050992715326,1.27429799380435e-05,1.27122916536573e-05,7.53886194347961e-06
2.43393800885588,1.27353225697068e-05,1.27045910777104e-05,7.53886194347961e-06
2.43736609055849,1.27276652009397e-05,1.26968905017635e-05,7.53886194347961e-06
2.44079417226111,1.2720007831741e-05,1.26891899258166e-05,7.53886194347961e-06
2.44422225396372,1.27123504621094e-05,1.26814893498697e-05,7.53886194347961e-06
2.44765033566633,1.27046930920438e-05,1.26737887739229e-05,7.53886194347961e-06
2.45107841736895,1.2697035721543e-05,1.2666088197976e-05,7.53886194347961e-06
2.45450649907156,1.26893783506057e-05,1.26583876220291e-05,7.53886194347961e-06
2.45793458077418,1.26817209792307e-05,1.26506870460822e-05,7.53886194347961e-06
2.46136266247679,1.26740636074169e-05,1.26429864701353e-05,7.53886194347961e-06
2.4647907441794,1.26664062351629e-05,1.26352858941884e-05,7.53886194347961e-06
2.46821882588202,1.26587488624676e-05,1.26275853182415e-05,7.53886194347961e-06
2.47164690758463,1.26510914893298e-05,1.26198847422947e-05,7.53886194347961e-06
2.47507498928724,1.26434341157482e-05,1.26121841663478e-05,7.53886194347961e-06
2.47850307098986,1.26357767417216e-05,1.26044835904009e-05,7.53886194347961e-06
2.48193115269247,1.26281193672488e-05,1.2596783014454e-05,7.53886194347961e-06
2.48535923439509,1.26204619923285e-05,1.25890824385071e-05,7.53886194347961e-06
2.4887873160977,1.26128046169596e-05,1.25813818625602e-05,7.53886194347961e-06
2.49221539780031,1.26051472411407e-05,1.25736812866133e-05,7.53886194347961e-06
2.49564347950293,1.25974898648708e-05,1.25659807106664e-05,7.53886194347961e-06
2.49907156120554,1.25898324881484e-05,1.25582801347196e-05,7.53886194347961e-06
2.50249964290816,1.25821751109724e-05,1.25505795587727e-05,7.53886194347961e-06
2.50592772461077,1.25745177333416e-05,1.25428789828258e-05,7.53886194347961e-06
2.50935580631338,1.25668603552547e-05,1.25351784068789e-05,7.53886194347961e-06
2.512783888016,1.25592029767105e-05,1.2527477830932e-05,7.53886194347961e-06
2.51621196971861,1.25515455977076e-05,1.25197772549851e-05,7.53886194347961e-06
2.51964005142123,1.2543888218245e-05,1.25120766790382e-05,7.53886194347961e-06
2.52306813312384,1.25362308383213e-05,1.25043761030914e-05,7.53886194347961e-06
2.52649621482645,1.25285734579353e-05,1.24966755271445e-05,7.53886194347961e-06
2.52992429652907,1.25209160770858e-05,1.24889749511976e-05,7.53886194347961e-06
2.53335237823168,1.25132586957714e-05,1.24812743752507e-05,7.53886194347961e-06
2.53678045993429,1.2505601313991e-05,1.24735737993038e-05,7.53886194347961e-06
2.54020854163691,1.24979439317433e-05,1.24658732233569e-05,7.53886194347961e-06
2.54363662333952,1.2490286549027e-05,1.245817264741e-05,7.53886194347961e-06
2.54706470504214,1.24826291658409e-05,1.24504720714632e-05,7.53886194347961e-06
2.55049278674475,1.24749717821837e-05,1.24427714955163e-05,7.53886194347961e-06
2.55392086844736,1.24673143980542e-05,1.24350709195694e-05,7.53886194347961e-06
2.55734895014998,1.2459657013451e-05,1.24273703436225e-05,7.53886194347961e-06
2.56077703185259,1.2451999628373e-05,1.24196697676756e-05,7.53886194347961e-06
2.56420511355521,1.24443422428188e-05,1.24119691917287e-05,7.53886194347961e-06
2.56763319525782,1.24366848567873e-05,1.24042686157818e-05,7.53886194347961e-06
2.57106127696043,1.24290274702771e-05,1.2396568039835e-05,7.53886194347961e-06
2.57448935866305,1.24213700832869e-05,1.23888674638881e-05,7.53886194347961e-06
2.57791744036566,1.24137126958156e-05,1.23811668879412e-05,7.53886194347961e-06
2.58134552206828,1.24060553078617e-05,1.23734663119943e-05,7.53886194347961e-06
2.58477360377089,1.23983979194241e-05,1.23657657360474e-05,7.53886194347961e-06
2.5882016854735,1.23907405305015e-05,1.23580651601005e-05,7.53886194347961e-06
2.59162976717612,1.23830831410926e-05,1.23503645841536e-05,7.53886194347961e-06
2.59505784887873,1.2375425751196e-05,1.23426640082067e-05,7.53886194347961e-06
2.59848593058135,1.23677683608106e-05,1.23349634322599e-05,7.53886194347961e-06
2.60191401228396,1.23601109699351e-05,1.2327262856313e-05,7.53886194347961e-06
2.60534209398657,1.23524535785681e-05,1.23195622803661e-05,7.53886194347961e-06
2.60877017568919,1.23447961867083e-05,1.23118617044192e-05,7.53886194347961e-06
2.6121982573918,1.23371387943546e-05,1.23041611284723e-05,7.53886194347961e-06
2.61562633909441,1.23294814015056e-05,1.22964605525254e-05,7.53886194347961e-06
2.61905442079703,1.23218240081599e-05,1.22887599765785e-05,7.53886194347961e-06
2.62248250249964,1.23141666143164e-05,1.22810594006317e-05,7.53886194347961e-06
2.62591058420226,1.23065092199738e-05,1.22733588246848e-05,7.53886194347961e-06
2.62933866590487,1.22988518251306e-05,1.22656582487379e-05,7.53886194347961e-06
2.63276674760748,1.22911944297857e-05,1.2257957672791e-05,7.53886194347961e-06
2.6361948293101,1.22835370339377e-05,1.22502570968441e-05,7.53886194347961e-06
2.63962291101271,1.22758796375853e-05,1.22425565208972e-05,7.53886194347961e-06
2.64305099271533,1.22682222407273e-05,1.22348559449503e-05,7.53886194347961e-06
2.64647907441794,1.22605648433623e-05,1.22271553690034e-05,7.53886194347961e-06
2.64990715612055,1.2252907445489e-05,1.22194547930566e-05,7.53886194347961e-06
2.65333523782317,1.22452500471061e-05,1.22117542171097e-05,7.53886194347961e-06
2.65676331952578,1.22375926482123e-05,1.22040536411628e-05,7.53886194347961e-06
2.6601914012284,1.22299352488064e-05,1.21963530652159e-05,7.53886194347961e-06
2.66361948293101,1.22222778488869e-05,1.2188652489269e-05,7.53886194347961e-06
2.66704756463362,1.22146204484526e-05,1.21809519133221e-05,7.53886194347961e-06
2.67047564633624,1.22069630475021e-05,1.21732513373752e-05,7.53886194347961e-06
2.67390372803885,1.21993056460342e-05,1.21655507614284e-05,7.53886194347961e-06
2.67733180974147,1.21916482440475e-05,1.21578501854815e-05,7.53886194347961e-06
2.68075989144408,1.21839908415407e-05,1.21501496095346e-05,7.53886194347961e-06
2.68418797314669,1.21763334385125e-05,1.21424490335877e-05,7.53886194347961e-06
2.68761605484931,1.21686760349615e-05,1.21347484576408e-05,7.53886194347961e-06
2.69104413655192,1.21610186308865e-05,1.21270478816939e-05,7.53886194347961e-06
2.69447221825454,1.21533612262861e-05,1.2119347305747e-05,7.53886194347961e-06
2.69790029995715,1.21457038211589e-05,1.21116467298002e-05,7.53886194347961e-06
2.70132838165976,1.21380464155037e-05,1.21039461538533e-05,7.53886194347961e-06
2.70475646336238,1.21303890093192e-05,1.20962455779064e-05,7.53886194347961e-06
2.70818454506499,1.21227316026039e-05,1.20885450019595e-05,7.53886194347961e-06
2.7116126267676,1.21150741953566e-05,1.20808444260126e-05,7.53886194347961e-06
2.71504070847022,1.21074167875759e-05,1.20731438500657e-05,7.53886194347961e-06
2.71846879017283,1.20997593792605e-05,1.20654432741188e-05,7.53886194347961e-06
2.72189687187545,1.2092101970409e-05,1.2057742698172e-05,7.53886194347961e-06
2.72532495357806,1.20844445610201e-05,1.20500421222251e-05,7.53886194347961e-06
2.72875303528067,1.20767871510925e-05,1.20423415462782e-05,7.53886194347961e-06
2.73218111698329,1.20691297406248e-05,1.20346409703313e-05,7.53886194347961e-06
2.7356091986859,1.20614723296157e-05,1.20269403943844e-05,7.53886194347961e-06
2.73903728038852,1.20538149180638e-05,1.20192398184375e-05,7.53886194347961e-06
2.74246536209113,1.20461575059678e-05,1.20115392424906e-05,7.53886194347961e-06
2.74589344379374,1.20385000933263e-05,1.20038386665438e-05,7.53886194347961e-06
2.74932152549636,1.2030842680138e-05,1.19961380905969e-05,7.53886194347961e-06
2.75274960719897,1.20231852664015e-05,1.198843751465e-05,7.53886194347961e-06
2.75617768890159,1.20155278521155e-05,1.19807369387031e-05,7.53886194347961e-06
2.7596057706042,1.20078704372786e-05,1.19730363627562e-05,7.53886194347961e-06
2.76303385230681,1.20002130218895e-05,1.19653357868093e-05,7.53886194347961e-06
2.76646193400943,1.19925556059467e-05,1.19576352108624e-05,7.53886194347961e-06
2.76989001571204,1.1984898189449e-05,1.19499346349155e-05,7.53886194347961e-06
2.77331809741466,1.1977240772395e-05,1.19422340589687e-05,7.53886194347961e-06
2.77674617911727,1.19695833547832e-05,1.19345334830218e-05,7.53886194347961e-06
2.78017426081988,1.19619259366124e-05,1.19268329070749e-05,7.53886194347961e-06
2.7836023425225,1.19542685178812e-05,1.1919132331128e-05,7.53886194347961e-06
2.78703042422511,1.19466110985882e-05,1.19114317551811e-05,7.53886194347961e-06
2.79045850592772,1.19389536787321e-05,1.19037311792342e-05,7.53886194347961e-06
2.79388658763034,1.19312962583114e-05,1.18960306032873e-05,7.53886194347961e-06
2.79731466933295,1.19236388373247e-05,1.18883300273405e-05,7.53886194347961e-06
2.80074275103557,1.19159814157708e-05,1.18806294513936e-05,7.53886194347961e-06
2.80417083273818,1.19083239936483e-05,1.18729288754467e-05,7.53886194347961e-06
2.80759891444079,1.19006665709557e-05,1.18652282994998e-05,7.53886194347961e-06
2.81102699614341,1.18930091476917e-05,1.18575277235529e-05,7.53886194347961e-06
2.81445507784602,1.18853517238548e-05,1.1849827147606e-05,7.53886194347961e-06
2.81788315954864,1.18776942994438e-05,1.18421265716591e-05,7.53886194347961e-06
2.82131124125125,1.18700368744573e-05,1.18344259957122e-05,7.53886194347961e-06
2.82473932295386,1.18623794488937e-05,1.18267254197654e-05,7.53886194347961e-06
2.82816740465648,1.18547220227519e-05,1.18190248438185e-05,7.53886194347961e-06
2.83159548635909,1.18470645960303e-05,1.18113242678716e-05,7.53886194347961e-06
2.83502356806171,1.18394071687275e-05,1.18036236919247e-05,7.53886194347961e-06
2.83845164976432,1.18317497408423e-05,1.17959231159778e-05,7.53886194347961e-06
2.84187973146693,1.18240923123731e-05,1.17882225400309e-05,7.53886194347961e-06
2.84530781316955,1.18164348833187e-05,1.1780521964084e-05,7.53886194347961e-06
2.84873589487216,1.18087774536775e-05,1.17728213881372e-05,7.53886194347961e-06
2.85216397657477,1.18011200234483e-05,1.17651208121903e-05,7.53886194347961e-06
2.85559205827739,1.17934625926295e-05,1.17574202362434e-05,7.53886194347961e-06
2.85902013998,1.17858051612198e-05,1.17497196602965e-05,7.53886194347961e-06
2.86244822168262,1.17781477292179e-05,1.17420190843496e-05,7.53886194347961e-06
2.86587630338523,1.17704902966222e-05,1.17343185084027e-05,7.53886194347961e-06
2.86930438508784,1.17628328634314e-05,1.17266179324558e-05,7.53886194347961e-06
2.87273246679046,1.1755175429644e-05,1.1718917356509e-05,7.53886194347961e-06
2.87616054849307,1.17475179952588e-05,1.17112167805621e-05,7.53886194347961e-06
2.87958863019569,1.17398605602741e-05,1.17035162046152e-05,7.53886194347961e-06
2.8830167118983,1.17322031246888e-05,1.16958156286683e-05,7.53886194347961e-06
2.88644479360091,1.17245456885012e-05,1.16881150527214e-05,7.53886194347961e-06
2.88987287530353,1.17168882517101e-05,1.16804144767745e-05,7.53886194347961e-06
2.89330095700614,1.17092308143139e-05,1.16727139008276e-05,7.53886194347961e-06
2.89672903870876,1.17015733763113e-05,1.16650133248808e-05,7.53886194347961e-06
2.90015712041137,1.16939159377008e-05,1.16573127489339e-05,7.53886194347961e-06
2.90358520211398,1.16862584984811e-05,1.1649612172987e-05,7.53886194347961e-06
2.9070132838166,1.16786010586507e-05,1.16419115970401e-05,7.53886194347961e-06
2.91044136551921,1.16709436182082e-05,1.16342110210932e-05,7.53886194347961e-06
2.91386944722183,1.16632861771521e-05,1.16265104451463e-05,7.53886194347961e-06
2.91729752892444,1.1655628735481e-05,1.16188098691994e-05,7.53886194347961e-06
2.92072561062705,1.16479712931936e-05,1.16111092932525e-05,7.53886194347961e-06
2.92415369232967,1.16403138502883e-05,1.16034087173057e-05,7.53886194347961e-06
2.92758177403228,1.16326564067637e-05,1.15957081413588e-05,7.53886194347961e-06
2.93100985573489,1.16249989626184e-05,1.15880075654119e-05,7.53886194347961e-06
2.93443793743751,1.16173415178509e-05,1.1580306989465e-05,7.53886194347961e-06
2.93786601914012,1.16096840724599e-05,1.15726064135181e-05,7.53886194347961e-06
2.94129410084274,1.16020266264439e-05,1.15649058375712e-05,7.53886194347961e-06
2.94472218254535,1.15943691798014e-05,1.15572052616243e-05,7.53886194347961e-06
2.94815026424796,1.1586711732531e-05,1.15495046856775e-05,7.53886194347961e-06
2.95157834595058,1.15790542846312e-05,1.15418041097306e-05,7.53886194347961e-06
2.95500642765319,1.15713968361007e-05,1.15341035337837e-05,7.53886194347961e-06
2.95843450935581,1.15637393869379e-05,1.15264029578368e-05,7.53886194347961e-06
2.96186259105842,1.15560819371414e-05,1.15187023818899e-05,7.53886194347961e-06
2.96529067276103,1.15484244867098e-05,1.1511001805943e-05,7.53886194347961e-06
2.96871875446365,1.15407670356416e-05,1.15033012299961e-05,7.53886194347961e-06
2.97214683616626,1.15331095839353e-05,1.14956006540493e-05,7.53886194347961e-06
2.97557491786888,1.15254521315896e-05,1.14879000781024e-05,7.53886194347961e-06
2.97900299957149,1.15177946786029e-05,1.14801995021555e-05,7.53886194347961e-06
2.9824310812741,1.15101372249738e-05,1.14724989262086e-05,7.53886194347961e-06
2.98585916297672,1.15024797707008e-05,1.14647983502617e-05,7.53886194347961e-06
2.98928724467933,1.14948223157825e-05,1.14570977743148e-05,7.53886194347961e-06
2.99271532638195,1.14871648602174e-05,1.14493971983679e-05,7.53886194347961e-06
2.99614340808456,1.1479507404004e-05,1.1441696622421e-05,7.53886194347961e-06
2.99957148978717,1.14718499471409e-05,1.14339960464742e-05,7.53886194347961e-06
3.00299957148979,1.14641924896267e-05,1.14262954705273e-05,7.53886194347961e-06
3.0064276531924,1.14565350314598e-05,1.14185948945804e-05,7.53886194347961e-06
3.00985573489502,1.14488775726387e-05,1.14108943186335e-05,7.53886194347961e-06
3.01328381659763,1.14412201131621e-05,1.14031937426866e-05,7.53886194347961e-06
3.01671189830024,1.14335626530284e-05,1.13954931667397e-05,7.53886194347961e-06
3.02013998000286,1.14259051922362e-05,1.13877925907928e-05,7.53886194347961e-06
3.02356806170547,1.1418247730784e-05,1.1380092014846e-05,7.53886194347961e-06
3.02699614340808,1.14105902686703e-05,1.13723914388991e-05,7.53886194347961e-06
3.0304242251107,1.14029328058936e-05,1.13646908629522e-05,7.53886194347961e-06
3.03385230681331,1.13952753424525e-05,1.13569902870053e-05,7.53886194347961e-06
3.03728038851593,1.13876178783455e-05,1.13492897110584e-05,7.53886194347961e-06
3.04070847021854,1.13799604135711e-05,1.13415891351115e-05,7.53886194347961e-06
3.04413655192115,1.13723029481278e-05,1.13338885591646e-05,7.53886194347961e-06
3.04756463362377,1.13646454820142e-05,1.13261879832178e-05,7.53886194347961e-06
3.05099271532638,1.13569880152288e-05,1.13184874072709e-05,7.53886194347961e-06
3.054420797029,1.134933054777e-05,1.1310786831324e-05,7.53886194347961e-06
3.05784887873161,1.13416730796365e-05,1.13030862553771e-05,7.53886194347961e-06
3.06127696043422,1.13340156108266e-05,1.12953856794302e-05,7.53886194347961e-06
3.06470504213684,1.1326358141339e-05,1.12876851034833e-05,7.53886194347961e-06
3.06813312383945,1.13187006711722e-05,1.12799845275364e-05,7.53886194347961e-06
3.07156120554207,1.13110432003246e-05,1.12722839515895e-05,7.53886194347961e-06
3.07498928724468,1.13033857287948e-05,1.12645833756427e-05,7.53886194347961e-06
3.07841736894729,1.12957282565813e-05,1.12568827996958e-05,7.53886194347961e-06
3.08184545064991,1.12880707836826e-05,1.12491822237489e-05,7.53886194347961e-06
3.08527353235252,1.12804133100972e-05,1.1241481647802e-05,7.53886194347961e-06
3.08870161405514,1.12727558358237e-05,1.12337810718551e-05,7.53886194347961e-06
3.09212969575775,1.12650983608605e-05,1.12260804959082e-05,7.53886194347961e-06
3.09555777746036,1.12574408852062e-05,1.12183799199613e-05,7.53886194347961e-06
3.09898585916298,1.12497834088593e-05,1.12106793440145e-05,7.53886194347961e-06
3.10241394086559,1.12421259318183e-05,1.12029787680676e-05,7.53886194347961e-06
3.1058420225682,1.12344684540817e-05,1.11952781921207e-05,7.53886194347961e-06
3.10927010427082,1.12268109756481e-05,1.11875776161738e-05,7.53886194347961e-06
3.11269818597343,1.12191534965159e-05,1.11798770402269e-05,7.53886194347961e-06
3.11612626767605,1.12114960166838e-05,1.117217646428e-05,7.53886194347961e-06
3.11955434937866,1.12038385361502e-05,1.11644758883331e-05,7.53886194347961e-06
3.12298243108127,1.11961810549137e-05,1.11567753123863e-05,7.53886194347961e-06
3.12641051278389,1.11885235729727e-05,1.11490747364394e-05,7.53886194347961e-06
3.1298385944865,1.11808660903259e-05,1.11413741604925e-05,7.53886194347961e-06
3.13326667618912,1.11732086069718e-05,1.11336735845456e-05,7.53886194347961e-06
3.13669475789173,1.11655511229088e-05,1.11259730085987e-05,7.53886194347961e-06
3.14012283959434,1.11578936381357e-05,1.11182724326518e-05,7.53886194347961e-06
3.14355092129696,1.11502361526509e-05,1.11105718567049e-05,7.53886194347961e-06
3.14697900299957,1.1142578666453e-05,1.11028712807581e-05,7.53886194347961e-06
3.15040708470219,1.11349211795406e-05,1.10951707048112e-05,7.53886194347961e-06
3.1538351664048,1.11272636919122e-05,1.10874701288643e-05,7.53886194347961e-06
3.15726324810741,1.11196062035665e-05,1.10797695529174e-05,7.53886194347961e-06
3.16069132981003,1.1111948714502e-05,1.10720689769705e-05,7.53886194347961e-06
3.16411941151264,1.11042912247174e-05,1.10643684010236e-05,7.53886194347961e-06
3.16754749321525,1.10966337342112e-05,1.10566678250767e-05,7.53886194347961e-06
3.17097557491787,1.10889762429822e-05,1.10489672491298e-05,7.53886194347961e-06
3.17440365662048,1.10813187510289e-05,1.1041266673183e-05,7.53886194347961e-06
3.1778317383231,1.10736612583499e-05,1.10335660972361e-05,7.53886194347961e-06
3.18125982002571,1.10660037649441e-05,1.10258655212892e-05,7.53886194347961e-06
3.18468790172832,1.10583462708101e-05,1.10181649453423e-05,7.53886194347961e-06
3.18811598343094,1.10506887759465e-05,1.10104643693954e-05,7.53886194347961e-06
3.19154406513355,1.10430312803522e-05,1.10027637934485e-05,7.53886194347961e-06
3.19497214683617,1.10353737840258e-05,1.09950632175016e-05,7.53886194347961e-06
3.19840022853878,1.10277162869663e-05,1.09873626415548e-05,7.53886194347961e-06
3.20182831024139,1.10200587891723e-05,1.09796620656079e-05,7.53886194347961e-06
3.20525639194401,1.10124012906427e-05,1.0971961489661e-05,7.53886194347961e-06
3.20868447364662,1.10047437913764e-05,1.09642609137141e-05,7.53886194347961e-06
3.21211255534924,1.09970862913723e-05,1.09565603377672e-05,7.53886194347961e-06
3.21554063705185,1.09894287906293e-05,1.09488597618203e-05,7.53886194347961e-06
3.21896871875446,1.09817712891464e-05,1.09411591858734e-05,7.53886194347961e-06
3.22239680045708,1.09741137869227e-05,1.09334586099266e-05,7.53886194347961e-06
3.22582488215969,1.09664562839571e-05,1.09257580339797e-05,7.53886194347961e-06
3.22925296386231,1.09587987802489e-05,1.09180574580328e-05,7.53886194347961e-06
3.23268104556492,1.09511412757972e-05,1.09103568820859e-05,7.53886194347961e-06
3.23610912726753,1.09434837706012e-05,1.0902656306139e-05,7.53886194347961e-06
3.23953720897015,1.09358262646602e-05,1.08949557301921e-05,7.53886194347961e-06
3.24296529067276,1.09281687579736e-05,1.08872551542452e-05,7.53886194347961e-06
3.24639337237537,1.09205112505408e-05,1.08795545782983e-05,7.53886194347961e-06
3.24982145407799,1.09128537423614e-05,1.08718540023515e-05,7.53886194347961e-06
3.2532495357806,1.09051962334349e-05,1.08641534264046e-05,7.53886194347961e-06
3.25667761748322,1.0897538723761e-05,1.08564528504577e-05,7.53886194347961e-06
3.26010569918583,1.08898812133396e-05,1.08487522745108e-05,7.53886194347961e-06
3.26353378088844,1.08822237021705e-05,1.08410516985639e-05,7.53886194347961e-06
3.26696186259106,1.08745661902537e-05,1.0833351122617e-05,7.53886194347961e-06
3.27038994429367,1.08669086775893e-05,1.08256505466701e-05,7.53886194347961e-06
3.27381802599629,1.08592511641777e-05,1.08179499707233e-05,7.53886194347961e-06
3.2772461076989,1.08515936500192e-05,1.08102493947764e-05,7.53886194347961e-06
3.28067418940151,1.08439361351144e-05,1.08025488188295e-05,7.53886194347961e-06
3.28410227110413,1.08362786194639e-05,1.07948482428826e-05,7.53886194347961e-06
3.28753035280674,1.08286211030688e-05,1.07871476669357e-05,7.53886194347961e-06
3.29095843450936,1.082096358593e-05,1.07794470909888e-05,7.53886194347961e-06
3.29438651621197,1.08133060680489e-05,1.07717465150419e-05,7.53886194347961e-06
3.29781459791458,1.08056485494269e-05,1.07640459390951e-05,7.53886194347961e-06
3.3012426796172,1.07979910300657e-05,1.07563453631482e-05,7.53886194347961e-06
3.30467076131981,1.07903335099674e-05,1.07486447872013e-05,7.53886194347961e-06
3.30809884302243,1.07826759891341e-05,1.07409442112544e-05,7.53886194347961e-06
3.31152692472504,1.07750184675684e-05,1.07332436353075e-05,7.53886194347961e-06
3.31495500642765,1.07673609452731e-05,1.07255430593606e-05,7.53886194347961e-06
3.31838308813027,1.07597034222513e-05,1.07178424834137e-05,7.53886194347961e-06
3.32181116983288,1.07520458985065e-05,1.07101419074669e-05,7.53886194347961e-06
3.32523925153549,1.07443883740425e-05,1.070244133152e-05,7.53886194347961e-06
3.32866733323811,1.07367308488637e-05,1.06947407555731e-05,7.53886194347961e-06
3.33209541494072,1.07290733229745e-05,1.06870401796262e-05,7.53886194347961e-06
3.33552349664334,1.07214157963803e-05,1.06793396036793e-05,7.53886194347961e-06
3.33895157834595,1.07137582690865e-05,1.06716390277324e-05,7.53886194347961e-06
3.34237966004856,1.07061007410993e-05,1.06639384517855e-05,7.53886194347961e-06
3.34580774175118,1.06984432124253e-05,1.06562378758386e-05,7.53886194347961e-06
3.34923582345379,1.06907856830718e-05,1.06485372998918e-05,7.53886194347961e-06
3.35266390515641,1.06831281530466e-05,1.06408367239449e-05,7.53886194347961e-06
3.35609198685902,1.06754706223583e-05,1.0633136147998e-05,7.53886194347961e-06
3.35952006856163,1.0667813091016e-05,1.06254355720511e-05,7.53886194347961e-06
3.36294815026425,1.06601555590298e-05,1.06177349961042e-05,7.53886194347961e-06
3.36637623196686,1.06524980264104e-05,1.06100344201573e-05,7.53886194347961e-06
3.36980431366948,1.06448404931695e-05,1.06023338442104e-05,7.53886194347961e-06
3.37323239537209,1.06371829593196e-05,1.05946332682636e-05,7.53886194347961e-06
3.3766604770747,1.06295254248743e-05,1.05869326923167e-05,7.53886194347961e-06
3.38008855877732,1.06218678898481e-05,1.05792321163698e-05,7.53886194347961e-06
3.38351664047993,1.06142103542566e-05,1.05715315404229e-05,7.53886194347961e-06
3.38694472218255,1.06065528181167e-05,1.0563830964476e-05,7.53886194347961e-06
3.39037280388516,1.05988952814463e-05,1.05561303885291e-05,7.53886194347961e-06
3.39380088558777,1.0591237744265e-05,1.05484298125822e-05,7.53886194347961e-06
3.39722896729039,1.05835802065934e-05,1.05407292366354e-05,7.53886194347961e-06
3.400657048993,1.05759226684537e-05,1.05330286606885e-05,7.53886194347961e-06
3.40408513069562,1.056826512987e-05,1.05253280847416e-05,7.53886194347961e-06
3.40751321239823,1.05606075908675e-05,1.05176275087947e-05,7.53886194347961e-06
3.41094129410084,1.05529500514737e-05,1.05099269328478e-05,7.53886194347961e-06
3.41436937580346,1.05452925117178e-05,1.05022263569009e-05,7.53886194347961e-06
3.41779745750607,1.05376349716308e-05,1.0494525780954e-05,7.53886194347961e-06
3.42122553920868,1.05299774312462e-05,1.04868252050071e-05,7.53886194347961e-06
3.4246536209113,1.05223198905994e-05,1.04791246290603e-05,7.53886194347961e-06
3.42808170261391,1.05146623497286e-05,1.04714240531134e-05,7.53886194347961e-06
3.43150978431653,1.05070048086741e-05,1.04637234771665e-05,7.53886194347961e-06
3.43493786601914,1.04993472674791e-05,1.04560229012196e-05,7.53886194347961e-06
3.43836594772175,1.04916897261896e-05,1.04483223252727e-05,7.53886194347961e-06
3.44179402942437,1.04840321848548e-05,1.04406217493258e-05,7.53886194347961e-06
3.44522211112698,1.04763746435267e-05,1.04329211733789e-05,7.53886194347961e-06
3.4486501928296,1.0468717102261e-05,1.04252205974321e-05,7.53886194347961e-06
3.45207827453221,1.04610595611169e-05,1.04175200214852e-05,7.53886194347961e-06
3.45550635623482,1.04534020201572e-05,1.04098194455383e-05,7.53886194347961e-06
3.45893443793744,1.04457444794489e-05,1.04021188695914e-05,7.53886194347961e-06
3.46236251964005,1.04380869390631e-05,1.03944182936445e-05,7.53886194347961e-06
3.46579060134267,1.04304293990755e-05,1.03867177176976e-05,7.53886194347961e-06
3.46921868304528,1.04227718595663e-05,1.03790171417507e-05,7.53886194347961e-06
3.47264676474789,1.04151143206209e-05,1.03713165658039e-05,7.53886194347961e-06
3.47607484645051,1.04074567823299e-05,1.0363615989857e-05,7.53886194347961e-06
3.47950292815312,1.03997992447893e-05,1.03559154139101e-05,7.53886194347961e-06
3.48293100985574,1.0392141708101e-05,1.03482148379632e-05,7.53886194347961e-06
3.48635909155835,1.03844841723734e-05,1.03405142620163e-05,7.53886194347961e-06
3.48978717326096,1.03768266377211e-05,1.03328136860694e-05,7.53886194347961e-06
3.49321525496358,1.03691691042656e-05,1.03251131101225e-05,7.53886194347961e-06
3.49664333666619,1.03615115721359e-05,1.03174125341756e-05,7.53886194347961e-06
3.5000714183688,1.03538540414683e-05,1.03097119582288e-05,7.53886194347961e-06
3.50349950007142,1.03461965124075e-05,1.03020113822819e-05,7.53886194347961e-06
3.50692758177403,1.03385389851066e-05,1.0294310806335e-05,7.53886194347961e-06
3.51035566347665,1.03308814597276e-05,1.02866102303881e-05,7.53886194347961e-06
3.51378374517926,1.03232239364419e-05,1.02789096544412e-05,7.53886194347961e-06
3.51721182688187,1.03155664154309e-05,1.02712090784943e-05,7.53886194347961e-06
3.52063990858449,1.03079088968866e-05,1.02635085025474e-05,7.53886194347961e-06
3.5240679902871,1.03002513810117e-05,1.02558079266006e-05,7.53886194347961e-06
3.52749607198972,1.02925938680207e-05,1.02481073506537e-05,7.53886194347961e-06
3.53092415369233,1.02849363581403e-05,1.02404067747068e-05,7.53886194347961e-06
3.53435223539494,1.02772788516097e-05,1.02327061987599e-05,7.53886194347961e-06
3.53778031709756,1.0269621348682e-05,1.0225005622813e-05,7.53886194347961e-06
3.54120839880017,1.02619638496242e-05,1.02173050468661e-05,7.53886194347961e-06
3.54463648050279,1.02543063547182e-05,1.02096044709192e-05,7.53886194347961e-06
3.5480645622054,1.02466488642614e-05,1.02019038949724e-05,7.53886194347961e-06
3.55149264390801,1.02389913785679e-05,1.01942033190255e-05,7.53886194347961e-06
3.55492072561063,1.02313338979689e-05,1.01865027430786e-05,7.53886194347961e-06
3.55834880731324,1.02236764228135e-05,1.01788021671317e-05,7.53886194347961e-06
3.56177688901585,1.021601895347e-05,1.01711015911848e-05,7.53886194347961e-06
3.56520497071847,1.02083614903266e-05,1.01634010152379e-05,7.53886194347961e-06
3.56863305242108,1.02007040337922e-05,1.0155700439291e-05,7.53886194347961e-06
3.5720611341237,1.01930465842979e-05,1.01479998633441e-05,7.53886194347961e-06
3.57548921582631,1.01853891422976e-05,1.01402992873973e-05,7.53886194347961e-06
3.57891729752892,1.01777317082692e-05,1.01325987114504e-05,7.53886194347961e-06
3.58234537923154,1.0170074282716e-05,1.01248981355035e-05,7.53886194347961e-06
3.58577346093415,1.01624168661676e-05,1.01171975595566e-05,7.53886194347961e-06
3.58920154263677,1.01547594591814e-05,1.01094969836097e-05,7.53886194347961e-06
3.59262962433938,1.01471020623436e-05,1.01017964076628e-05,7.53886194347961e-06
3.59605770604199,1.01394446762711e-05,1.00940958317159e-05,7.53886194347961e-06
3.59948578774461,1.01317873016121e-05,1.00863952557691e-05,7.53886194347961e-06
3.60291386944722,1.01241299390485e-05,1.00786946798222e-05,7.53886194347961e-06
3.60634195114984,1.01164725892966e-05,1.00709941038753e-05,7.53886194347961e-06
3.60977003285245,1.01088152531092e-05,1.00632935279284e-05,7.53886194347961e-06
3.61319811455506,1.01011579312773e-05,1.00555929519815e-05,7.53886194347961e-06
3.61662619625768,1.00935006246315e-05,1.00478923760346e-05,7.53886194347961e-06
3.62005427796029,1.00858433340438e-05,1.00401918000877e-05,7.53886194347961e-06
3.62348235966291,1.00781860604298e-05,1.00324912241409e-05,7.53886194347961e-06
3.62691044136552,1.00705288047505e-05,1.0024790648194e-05,7.53886194347961e-06
3.63033852306813,1.0062871568014e-05,1.00170900722471e-05,7.53886194347961e-06
3.63376660477075,1.00552143512781e-05,1.00093894963002e-05,7.53886194347961e-06
3.63719468647336,1.0047557155652e-05,1.00016889203533e-05,7.53886194347961e-06
3.64062276817597,1.00398999822989e-05,9.99398834440642e-06,7.53886194347961e-06
3.64405084987859,1.00322428324382e-05,9.98628776845954e-06,7.53886194347961e-06
3.6474789315812,1.00245857073478e-05,9.97858719251265e-06,7.53886194347961e-06
3.65090701328382,1.00169286083668e-05,9.97088661656577e-06,7.53886194347961e-06
3.65433509498643,1.0009271536898e-05,9.96318604061888e-06,7.53886194347961e-06
3.65776317668904,1.00016144944105e-05,9.95548546467199e-06,7.53886194347961e-06
3.66119125839166,9.99395748244295e-06,9.94778488872511e-06,7.53886194347961e-06
3.66461934009427,9.98630050260574e-06,9.94008431277822e-06,7.53886194347961e-06
3.66804742179689,9.97864355658457e-06,9.93238373683133e-06,7.53886194347961e-06
3.6714755034995,9.97098664614329e-06,9.92468316088445e-06,7.53886194347961e-06
3.67490358520211,9.96332977312718e-06,9.91698258493756e-06,7.53886194347961e-06
3.67833166690473,9.95567293946627e-06,9.90928200899067e-06,7.53886194347961e-06
3.68175974860734,9.94801614717876e-06,9.90158143304379e-06,7.53886194347961e-06
3.68518783030996,9.94035939837461e-06,9.8938808570969e-06,7.53886194347961e-06
3.68861591201257,9.93270269525917e-06,9.88618028115002e-06,7.53886194347961e-06
3.69204399371518,9.92504604013703e-06,9.87847970520313e-06,7.53886194347961e-06
3.6954720754178,9.91738943541589e-06,9.87077912925624e-06,7.53886194347961e-06
3.69890015712041,9.90973288361068e-06,9.86307855330936e-06,7.53886194347961e-06
3.70232823882303,9.9020763873477e-06,9.85537797736247e-06,7.53886194347961e-06
3.70575632052564,9.89441994936895e-06,9.84767740141558e-06,7.53886194347961e-06
3.70918440222825,9.88676357253664e-06,9.8399768254687e-06,7.53886194347961e-06
3.71261248393087,9.87910725983773e-06,9.83227624952181e-06,7.53886194347961e-06
3.71604056563348,9.87145101438874e-06,9.82457567357493e-06,7.53886194347961e-06
3.71946864733609,9.86379483944061e-06,9.81687509762804e-06,7.53886194347961e-06
3.72289672903871,9.85613873838378e-06,9.80917452168115e-06,7.53886194347961e-06
3.72632481074132,9.8484827147534e-06,9.80147394573427e-06,7.53886194347961e-06
3.72975289244394,9.8408267722347e-06,9.79377336978738e-06,7.53886194347961e-06
3.73318097414655,9.83317091466849e-06,9.78607279384049e-06,7.53886194347961e-06
3.73660905584916,9.82551514605689e-06,9.77837221789361e-06,7.53886194347961e-06
3.74003713755178,9.81785947056921e-06,9.77067164194672e-06,7.53886194347961e-06
3.74346521925439,9.81020389254794e-06,9.76297106599984e-06,7.53886194347961e-06
3.74689330095701,9.80254841651499e-06,9.75527049005295e-06,7.53886194347961e-06
3.75032138265962,9.79489304717811e-06,9.74756991410606e-06,7.53886194347961e-06
3.75374946436223,9.78723778943742e-06,9.73986933815918e-06,7.53886194347961e-06
3.75717754606485,9.77958264839218e-06,9.73216876221229e-06,7.53886194347961e-06
3.76060562776746,9.77192762934777e-06,9.7244681862654e-06,7.53886194347961e-06
3.76403370947008,9.76427273782282e-06,9.71676761031852e-06,7.53886194347961e-06
3.76746179117269,9.75661797955651e-06,9.70906703437163e-06,7.53886194347961e-06
3.7708898728753,9.74896336051615e-06,9.70136645842474e-06,7.53886194347961e-06
3.77431795457792,9.74130888690492e-06,9.69366588247786e-06,7.53886194347961e-06
3.77774603628053,9.73365456516978e-06,9.68596530653097e-06,7.53886194347961e-06
3.78117411798315,9.72600040200965e-06,9.67826473058409e-06,7.53886194347961e-06
3.78460219968576,9.71834640438374e-06,9.6705641546372e-06,7.53886194347961e-06
3.78803028138837,9.71069257952018e-06,9.66286357869031e-06,7.53886194347961e-06
3.79145836309099,9.70303893492475e-06,9.65516300274343e-06,7.53886194347961e-06
3.7948864447936,9.69538547838995e-06,9.64746242679654e-06,7.53886194347961e-06
3.79831452649622,9.68773221800418e-06,9.63976185084965e-06,7.53886194347961e-06
3.80174260819883,9.68007916216127e-06,9.63206127490277e-06,7.53886194347961e-06
3.80517068990144,9.67242631957011e-06,9.62436069895588e-06,7.53886194347961e-06
3.80859877160406,9.66477369926458e-06,9.616660123009e-06,7.53886194347961e-06
3.81202685330667,9.65712131061375e-06,9.60895954706211e-06,7.53886194347961e-06
3.81545493500928,9.64946916333221e-06,9.60125897111522e-06,7.53886194347961e-06
3.8188830167119,9.64181726749074e-06,9.59355839516834e-06,7.53886194347961e-06
3.82231109841451,9.63416563352715e-06,9.58585781922145e-06,7.53886194347961e-06
3.82573918011713,9.62651427225742e-06,9.57815724327456e-06,7.53886194347961e-06
3.82916726181974,9.61886319488703e-06,9.57045666732768e-06,7.53886194347961e-06
3.83259534352235,9.61121241302256e-06,9.56275609138079e-06,7.53886194347961e-06
3.83602342522497,9.60356193868357e-06,9.55505551543391e-06,7.53886194347961e-06
3.83945150692758,9.59591178431466e-06,9.54735493948702e-06,7.53886194347961e-06
3.8428795886302,9.58826196279786e-06,9.53965436354013e-06,7.53886194347961e-06
3.84630767033281,9.58061248746517e-06,9.53195378759325e-06,7.53886194347961e-06
3.84973575203542,9.5729633721115e-06,9.52425321164636e-06,7.53886194347961e-06
3.85316383373804,9.56531463100772e-06,9.51655263569947e-06,7.53886194347961e-06
3.85659191544065,9.55766627891403e-06,9.50885205975259e-06,7.53886194347961e-06
3.86001999714327,9.55001833109361e-06,9.5011514838057e-06,7.53886194347961e-06
3.86344807884588,9.54237080332647e-06,9.49345090785881e-06,7.53886194347961e-06
3.86687616054849,9.53472371192361e-06,9.48575033191193e-06,7.53886194347961e-06
3.87030424225111,9.52707707374139e-06,9.47804975596504e-06,7.53886194347961e-06
3.87373232395372,9.51943090619621e-06,9.47034918001816e-06,7.53886194347961e-06
3.87716040565633,9.51178522727939e-06,9.46264860407127e-06,7.53886194347961e-06
3.88058848735895,9.50414005557231e-06,9.45494802812438e-06,7.53886194347961e-06
3.88401656906156,9.4964954102619e-06,9.4472474521775e-06,7.53886194347961e-06
3.88744465076418,9.48885131115624e-06,9.43954687623061e-06,7.53886194347961e-06
3.89087273246679,9.48120777870054e-06,9.43184630028372e-06,7.53886194347961e-06
3.8943008141694,9.47356483399328e-06,9.42414572433684e-06,7.53886194347961e-06
3.89772889587202,9.46592249880265e-06,9.41644514838995e-06,7.53886194347961e-06
3.90115697757463,9.45828079558326e-06,9.40874457244307e-06,7.53886194347961e-06
3.90458505927725,9.450639747493e-06,9.40104399649618e-06,7.53886194347961e-06
3.90801314097986,9.44299937841027e-06,9.39334342054929e-06,7.53886194347961e-06
3.91144122268247,9.43535971295135e-06,9.38564284460241e-06,7.53886194347961e-06
3.91486930438509,9.42772077648807e-06,9.37794226865552e-06,7.53886194347961e-06
3.9182973860877,9.42008259516568e-06,9.37024169270863e-06,7.53886194347961e-06
3.92172546779032,9.41244519592099e-06,9.36254111676175e-06,7.53886194347961e-06
3.92515354949293,9.40480860650067e-06,9.35484054081486e-06,7.53886194347961e-06
3.92858163119554,9.39717285547988e-06,9.34713996486797e-06,7.53886194347961e-06
3.93200971289816,9.38953797228099e-06,9.33943938892109e-06,7.53886194347961e-06
3.93543779460077,9.38190398719263e-06,9.3317388129742e-06,7.53886194347961e-06
3.93886587630339,9.37427093138892e-06,9.32403823702732e-06,7.53886194347961e-06
3.942293958006,9.36663883694882e-06,9.31633766108043e-06,7.53886194347961e-06
3.94572203970861,9.35900773687581e-06,9.30863708513354e-06,7.53886194347961e-06
3.94915012141123,9.3513776651177e-06,9.30093650918666e-06,7.53886194347961e-06
3.95257820311384,9.34374865658657e-06,9.29323593323977e-06,7.53886194347961e-06
3.95600628481645,9.33612074717905e-06,9.28553535729289e-06,7.53886194347961e-06
3.95943436651907,9.32849397379658e-06,9.277834781346e-06,7.53886194347961e-06
3.96286244822168,9.32086837436598e-06,9.27013420539911e-06,7.53886194347961e-06
3.9662905299243,9.31324398786015e-06,9.26243362945223e-06,7.53886194347961e-06
3.96971861162691,9.30562085431885e-06,9.25473305350534e-06,7.53886194347961e-06
3.97314669332952,9.29799901486972e-06,9.24703247755845e-06,7.53886194347961e-06
3.97657477503214,9.29037851174938e-06,9.23933190161157e-06,7.53886194347961e-06
3.98000285673475,9.28275938832467e-06,9.23163132566468e-06,7.53886194347961e-06
3.98343093843737,9.275141689114e-06,9.22393074971779e-06,7.53886194347961e-06
3.98685902013998,9.26752545980882e-06,9.21623017377091e-06,7.53886194347961e-06
3.99028710184259,9.25991074729517e-06,9.20852959782402e-06,7.53886194347961e-06
3.99371518354521,9.25229759967536e-06,9.20082902187714e-06,7.53886194347961e-06
3.99714326524782,9.24468606628965e-06,9.19312844593025e-06,7.53886194347961e-06
4.00057134695044,9.23707619773806e-06,9.18542786998336e-06,7.53886194347961e-06
4.00399942865305,9.22946804590224e-06,9.17772729403648e-06,7.53886194347961e-06
4.00742751035566,9.22186166396734e-06,9.17002671808959e-06,7.53886194347961e-06
4.01085559205828,9.2142571064439e-06,9.1623261421427e-06,7.53886194347961e-06
4.01428367376089,9.20665442918984e-06,9.15462556619582e-06,7.53886194347961e-06
4.01771175546351,9.19905368943239e-06,9.14692499024893e-06,7.53886194347961e-06
4.02113983716612,9.19145494579001e-06,9.13922441430204e-06,7.53886194347961e-06
4.02456791886873,9.18385825829433e-06,9.13152383835516e-06,7.53886194347961e-06
4.02799600057135,9.17626368841204e-06,9.12382326240827e-06,7.53886194347961e-06
4.03142408227396,9.1686712990667e-06,9.11612268646139e-06,7.53886194347961e-06
4.03485216397657,9.16108115466056e-06,9.1084221105145e-06,7.53886194347961e-06
4.03828024567919,9.15349332109623e-06,9.10072153456761e-06,7.53886194347961e-06
4.0417083273818,9.1459078657983e-06,9.09302095862073e-06,7.53886194347961e-06
4.04513640908442,9.13832485773484e-06,9.08532038267384e-06,7.53886194347961e-06
4.04856449078703,9.13074436743881e-06,9.07761980672695e-06,7.53886194347961e-06
4.05199257248964,9.1231664670293e-06,9.06991923078007e-06,7.53886194347961e-06
4.05542065419226,9.11559123023258e-06,9.06221865483318e-06,7.53886194347961e-06
4.05884873589487,9.1080187324031e-06,9.05451807888629e-06,7.53886194347961e-06
4.06227681759749,9.10044905054416e-06,9.04681750293941e-06,7.53886194347961e-06
4.0657048993001,9.09288226332852e-06,9.03911692699252e-06,7.53886194347961e-06
4.06913298100271,9.08531845111864e-06,9.03141635104564e-06,7.53886194347961e-06
4.07256106270533,9.07775769598685e-06,9.02371577509875e-06,7.53886194347961e-06
4.07598914440794,9.07020008173509e-06,9.01601519915186e-06,7.53886194347961e-06
4.07941722611056,9.06264569391455e-06,9.00831462320498e-06,7.53886194347961e-06
4.08284530781317,9.05509461984487e-06,9.00061404725809e-06,7.53886194347961e-06
4.08627338951578,9.04754694863315e-06,8.9929134713112e-06,7.53886194347961e-06
4.0897014712184,9.04000277119257e-06,8.98521289536432e-06,7.53886194347961e-06
4.09312955292101,9.03246218026068e-06,8.97751231941743e-06,7.53886194347961e-06
4.09655763462363,9.02492527041731e-06,8.96981174347055e-06,7.53886194347961e-06
4.09998571632624,9.01739213810215e-06,8.96211116752366e-06,7.53886194347961e-06
4.10341379802885,9.00986288163189e-06,8.95441059157677e-06,7.53886194347961e-06
4.10684187973147,9.00233760121695e-06,8.94671001562989e-06,7.53886194347961e-06
4.11026996143408,8.99481639897774e-06,8.939009439683e-06,7.53886194347961e-06
4.11369804313669,8.98729937896054e-06,8.93130886373612e-06,7.53886194347961e-06
4.11712612483931,8.97978664715283e-06,8.92360828778923e-06,7.53886194347961e-06
4.12055420654192,8.97227831149817e-06,8.91590771184234e-06,7.53886194347961e-06
4.12398228824454,8.96477448191052e-06,8.90820713589546e-06,7.53886194347961e-06
4.12741036994715,8.95727527028807e-06,8.90050655994857e-06,7.53886194347961e-06
4.13083845164976,8.94978079052652e-06,8.89280598400168e-06,7.53886194347961e-06
4.13426653335238,8.94229115853173e-06,8.8851054080548e-06,7.53886194347961e-06
4.13769461505499,8.93480649223183e-06,8.87740483210791e-06,7.53886194347961e-06
4.14112269675761,8.92732691158873e-06,8.86970425616102e-06,7.53886194347961e-06
4.14455077846022,8.91985253860891e-06,8.86200368021414e-06,7.53886194347961e-06
4.14797886016283,8.91238349735369e-06,8.85430310426725e-06,7.53886194347961e-06
4.15140694186545,8.90491991394874e-06,8.84660252832037e-06,7.53886194347961e-06
4.15483502356806,8.8974619165929e-06,8.83890195237348e-06,7.53886194347961e-06
4.15826310527068,8.89000963556638e-06,8.83120137642659e-06,7.53886194347961e-06
4.16169118697329,8.8825632032381e-06,8.82350080047971e-06,7.53886194347961e-06
4.1651192686759,8.87512275407244e-06,8.81580022453282e-06,7.53886194347961e-06
4.16854735037852,8.8676884246351e-06,8.80809964858593e-06,7.53886194347961e-06
4.17197543208113,8.86026035359826e-06,8.80039907263905e-06,7.53886194347961e-06
4.17540351378375,8.85283868174489e-06,8.79269849669216e-06,7.53886194347961e-06
4.17883159548636,8.84542355197228e-06,8.78499792074527e-06,7.53886194347961e-06
4.18225967718897,8.83801510929473e-06,8.77729734479839e-06,7.53886194347961e-06
4.18568775889159,8.83061350084539e-06,8.7695967688515e-06,7.53886194347961e-06
4.1891158405942,8.82321887587721e-06,8.76189619290462e-06,7.53886194347961e-06
4.19254392229681,8.81583138576305e-06,8.75419561695773e-06,7.53886194347961e-06
4.19597200399943,8.80845118399488e-06,8.74649504101084e-06,7.53886194347961e-06
4.19940008570204,8.801078426182e-06,8.73879446506396e-06,7.53886194347961e-06
4.20282816740466,8.79371327004844e-06,8.73109388911707e-06,7.53886194347961e-06
4.20625624910727,8.78635587542934e-06,8.72339331317018e-06,7.53886194347961e-06
4.20968433080988,8.7790064042664e-06,8.7156927372233e-06,7.53886194347961e-06
4.2131124125125,8.77166502060231e-06,8.70799216127641e-06,7.53886194347961e-06
4.21654049421511,8.7643318905743e-06,8.70029158532953e-06,7.53886194347961e-06
4.21996857591773,8.75700718240654e-06,8.69259100938264e-06,7.53886194347961e-06
4.22339665762034,8.74969106640168e-06,8.68489043343575e-06,7.53886194347961e-06
4.22682473932295,8.74238371493122e-06,8.67718985748887e-06,7.53886194347961e-06
4.23025282102557,8.735085302425e-06,8.66948928154198e-06,7.53886194347961e-06
4.23368090272818,8.72779600535946e-06,8.66178870559509e-06,7.53886194347961e-06
4.2371089844308,8.72051600224503e-06,8.65408812964821e-06,7.53886194347961e-06
4.24053706613341,8.7132454736123e-06,8.64638755370132e-06,7.53886194347961e-06
4.24396514783602,8.7059846019972e-06,8.63868697775443e-06,7.53886194347961e-06
4.24739322953864,8.69873357192507e-06,8.63098640180755e-06,7.53886194347961e-06
4.25082131124125,8.6914925698936e-06,8.62328582586066e-06,7.53886194347961e-06
4.25424939294386,8.68426178435475e-06,8.61558524991378e-06,7.53886194347961e-06
4.25767747464648,8.67704140569545e-06,8.60788467396689e-06,7.53886194347961e-06
4.26110555634909,8.66983162621733e-06,8.60018409802e-06,7.53886194347961e-06
4.26453363805171,8.66263264011514e-06,8.59248352207312e-06,7.53886194347961e-06
4.26796171975432,8.65544464345424e-06,8.58478294612623e-06,7.53886194347961e-06
4.27138980145693,8.64826783414684e-06,8.57708237017934e-06,7.53886194347961e-06
4.27481788315955,8.64110241192712e-06,8.56938179423246e-06,7.53886194347961e-06
4.27824596486216,8.63394857832526e-06,8.56168121828557e-06,7.53886194347961e-06
4.28167404656478,8.6268065366403e-06,8.55398064233869e-06,7.53886194347961e-06
4.28510212826739,8.61967649191185e-06,8.5462800663918e-06,7.53886194347961e-06
4.28853020997,8.61255865089072e-06,8.53857949044491e-06,7.53886194347961e-06
4.29195829167262,8.60545322200831e-06,8.53087891449803e-06,7.53886194347961e-06
4.29538637337523,8.598360415345e-06,8.52317833855114e-06,7.53886194347961e-06
4.29881445507785,8.59128044259727e-06,8.51547776260425e-06,7.53886194347961e-06
4.30224253678046,8.58421351704378e-06,8.50777718665737e-06,7.53886194347961e-06
4.30567061848307,8.57715985351028e-06,8.50007661071048e-06,7.53886194347961e-06
4.30909870018569,8.57011966833341e-06,8.4923760347636e-06,7.53886194347961e-06
4.3125267818883,8.56309317932339e-06,8.48467545881671e-06,7.53886194347961e-06
4.31595486359092,8.55608060572555e-06,8.47697488286982e-06,7.53886194347961e-06
4.31938294529353,8.54908216818085e-06,8.46927430692294e-06,7.53886194347961e-06
4.32281102699614,8.54209808868519e-06,8.46157373097605e-06,7.53886194347961e-06
4.32623910869876,8.53512859054773e-06,8.45387315502916e-06,7.53886194347961e-06
4.32966719040137,8.52817389834804e-06,8.44617257908228e-06,7.53886194347961e-06
4.33309527210398,8.52123423789228e-06,8.43847200313539e-06,7.53886194347961e-06
4.3365233538066,8.51430983616823e-06,8.43077142718851e-06,7.53886194347961e-06
4.33995143550921,8.50740092129934e-06,8.42307085124162e-06,7.53886194347961e-06
4.34337951721183,8.5005077224977e-06,8.41537027529473e-06,7.53886194347961e-06
4.34680759891444,8.49363047001604e-06,8.40766969934785e-06,7.53886194347961e-06
4.35023568061705,8.48676939509869e-06,8.39996912340096e-06,7.53886194347961e-06
4.35366376231967,8.47992472993154e-06,8.39226854745407e-06,7.53886194347961e-06
4.35709184402228,8.47309670759106e-06,8.38456797150719e-06,7.53886194347961e-06
4.3605199257249,8.46628556199238e-06,8.3768673955603e-06,7.53886194347961e-06
4.36394800742751,8.45949152783635e-06,8.36916681961341e-06,7.53886194347961e-06
4.36737608913012,8.45271484055579e-06,8.36146624366653e-06,7.53886194347961e-06
4.37080417083274,8.44595573626073e-06,8.35376566771964e-06,7.53886194347961e-06
4.37423225253535,8.43921445168286e-06,8.34606509177276e-06,7.53886194347961e-06
4.37766033423797,8.43249122411908e-06,8.33836451582587e-06,7.53886194347961e-06
4.38108841594058,8.42578629137422e-06,8.33066393987898e-06,7.53886194347961e-06
4.38451649764319,8.41909989170292e-06,8.3229633639321e-06,7.53886194347961e-06
4.38794457934581,8.41243226375079e-06,8.31526278798521e-06,7.53886194347961e-06
4.39137266104842,8.40578364649471e-06,8.30756221203832e-06,7.53886194347961e-06
4.39480074275104,8.39915427918246e-06,8.29986163609144e-06,7.53886194347961e-06
4.39822882445365,8.3925444012716e-06,8.29216106014455e-06,7.53886194347961e-06
4.40165690615626,8.38595425236768e-06,8.28446048419766e-06,7.53886194347961e-06
4.40508498785888,8.37938407216174e-06,8.27675990825078e-06,7.53886194347961e-06
4.40851306956149,8.37283410036725e-06,8.26905933230389e-06,7.53886194347961e-06
4.4119411512641,8.36630457665636e-06,8.26135875635701e-06,7.53886194347961e-06
4.41536923296672,8.35979574059563e-06,8.25365818041012e-06,7.53886194347961e-06
4.41879731466933,8.35330783158117e-06,8.24595760446323e-06,7.53886194347961e-06
4.42222539637195,8.34684108877332e-06,8.23825702851635e-06,7.53886194347961e-06
4.42565347807456,8.34039575103074e-06,8.23055645256946e-06,7.53886194347961e-06
4.42908155977717,8.33397205684416e-06,8.22285587662258e-06,7.53886194347961e-06
4.43250964147979,8.32757024426957e-06,8.21515530067569e-06,7.53886194347961e-06
4.4359377231824,8.32119055086118e-06,8.2074547247288e-06,7.53886194347961e-06
4.43936580488502,8.31483321360384e-06,8.19975414878191e-06,7.53886194347961e-06
4.44279388658763,8.30849846884525e-06,8.19205357283503e-06,7.53886194347961e-06
4.44622196829024,8.30218655222787e-06,8.18435299688814e-06,7.53886194347961e-06
4.44965004999286,8.29589769862049e-06,8.17665242094126e-06,7.53886194347961e-06
4.45307813169547,8.28963214204964e-06,8.16895184499437e-06,7.53886194347961e-06
4.45650621339809,8.28339011563079e-06,8.16125126904748e-06,7.53886194347961e-06
4.4599342951007,8.27717185149937e-06,8.1535506931006e-06,7.53886194347961e-06
4.46336237680331,8.27097758074171e-06,8.14585011715371e-06,7.53886194347961e-06
4.46679045850593,8.26480753332585e-06,8.13814954120683e-06,7.53886194347961e-06
4.47021854020854,8.25866193803234e-06,8.13044896525994e-06,7.53886194347961e-06
4.47364662191116,8.25254102238495e-06,8.12274838931305e-06,7.53886194347961e-06
4.47707470361377,8.2464450125815e-06,8.11504781336617e-06,7.53886194347961e-06
4.48050278531638,8.24037413342467e-06,8.10734723741928e-06,7.53886194347961e-06
4.483930867019,8.23432860825294e-06,8.09964666147239e-06,7.53886194347961e-06
4.48735894872161,8.22830865887165e-06,8.09194608552551e-06,7.53886194347961e-06
4.49078703042423,8.22231450548423e-06,8.08424550957862e-06,7.53886194347961e-06
4.49421511212684,8.21634636662359e-06,8.07654493363174e-06,7.53886194347961e-06
4.49764319382945,8.21040445908387e-06,8.06884435768485e-06,7.53886194347961e-06
4.50107127553207,8.2044889978523e-06,8.06114378173796e-06,7.53886194347961e-06
4.50449935723468,8.19860019604155e-06,8.05344320579108e-06,7.53886194347961e-06
4.50792743893729,8.19273826482224e-06,8.04574262984419e-06,7.53886194347961e-06
4.51135552063991,8.18690341335604e-06,8.0380420538973e-06,7.53886194347961e-06
4.51478360234252,8.18109584872902e-06,8.03034147795042e-06,7.53886194347961e-06
4.51821168404514,8.17531577588558e-06,8.02264090200353e-06,7.53886194347961e-06
4.52163976574775,8.16956339756278e-06,8.01494032605665e-06,7.53886194347961e-06
4.52506784745036,8.16383891422533e-06,8.00723975010976e-06,7.53886194347961e-06
4.52849592915298,8.15814252400099e-06,7.99953917416287e-06,7.53886194347961e-06
4.53192401085559,8.15247442261669e-06,7.99183859821598e-06,7.53886194347961e-06
4.53535209255821,8.14683480333527e-06,7.9841380222691e-06,7.53886194347961e-06
4.53878017426082,8.14122385689286e-06,7.97643744632221e-06,7.53886194347961e-06
4.54220825596343,8.13564177143699e-06,7.96873687037533e-06,7.53886194347961e-06
4.54563633766605,8.13008873246542e-06,7.96103629442844e-06,7.53886194347961e-06
4.54906441936866,8.12456492276583e-06,7.95333571848155e-06,7.53886194347961e-06
4.55249250107128,8.11907052235617e-06,7.94563514253467e-06,7.53886194347961e-06
4.55592058277389,8.11360570842604e-06,7.93793456658778e-06,7.53886194347961e-06
4.5593486644765,8.10817065527875e-06,7.93023399064089e-06,7.53886194347961e-06
4.56277674617912,8.10276553427447e-06,7.92253341469401e-06,7.53886194347961e-06
4.56620482788173,8.09739051377418e-06,7.91483283874712e-06,7.53886194347961e-06
4.56963290958435,8.09204575908467e-06,7.90713226280024e-06,7.53886194347961e-06
4.57306099128696,8.08673143240451e-06,7.89943168685335e-06,7.53886194347961e-06
4.57648907298957,8.08144769277106e-06,7.89173111090646e-06,7.53886194347961e-06
4.57991715469219,8.07619469600856e-06,7.88403053495958e-06,7.53886194347961e-06
4.5833452363948,8.07097259467724e-06,7.87632995901269e-06,7.53886194347961e-06
4.58677331809742,8.06578153802364e-06,7.8686293830658e-06,7.53886194347961e-06
4.59020139980003,8.06062167193201e-06,7.86092880711892e-06,7.53886194347961e-06
4.59362948150264,8.05549313887686e-06,7.85322823117203e-06,7.53886194347961e-06
4.59705756320526,8.05039607787684e-06,7.84552765522515e-06,7.53886194347961e-06
4.60048564490787,8.04533062444962e-06,7.83782707927826e-06,7.53886194347961e-06
4.60391372661048,8.04029691056825e-06,7.83012650333137e-06,7.53886194347961e-06
4.6073418083131,8.03529506461861e-06,7.82242592738449e-06,7.53886194347961e-06
4.61076989001571,8.03032521135824e-06,7.8147253514376e-06,7.53886194347961e-06
4.61419797171833,8.02538747187648e-06,7.80702477549071e-06,7.53886194347961e-06
4.61762605342094,8.0204819635559e-06,7.79932419954383e-06,7.53886194347961e-06
4.62105413512355,8.01560880003514e-06,7.79162362359694e-06,7.53886194347961e-06
4.62448221682617,8.01076809117305e-06,7.78392304765005e-06,7.53886194347961e-06
4.62791029852878,8.00595994301434e-06,7.77622247170317e-06,7.53886194347961e-06
4.6313383802314,8.00118445775651e-06,7.76852189575628e-06,7.53886194347961e-06
4.63476646193401,7.99644173371827e-06,7.7608213198094e-06,7.53886194347961e-06
4.63819454363662,7.99173186530944e-06,7.75312074386251e-06,7.53886194347961e-06
4.64162262533924,7.98705494300221e-06,7.74542016791563e-06,7.53886194347961e-06
4.64505070704185,7.98241105330396e-06,7.73771959196874e-06,7.53886194347961e-06
4.64847878874447,7.97780027873153e-06,7.73001901602185e-06,7.53886194347961e-06
4.65190687044708,7.97322269778697e-06,7.72231844007496e-06,7.53886194347961e-06
4.65533495214969,7.96867838493481e-06,7.71461786412808e-06,7.53886194347961e-06
4.65876303385231,7.96416741058089e-06,7.70691728818119e-06,7.53886194347961e-06
4.66219111555492,7.95968984105261e-06,7.6992167122343e-06,7.53886194347961e-06
4.66561919725753,7.95524573858084e-06,7.69151613628742e-06,7.53886194347961e-06
4.66904727896015,7.9508351612833e-06,7.68381556034053e-06,7.53886194347961e-06
4.67247536066276,7.94645816314948e-06,7.67611498439365e-06,7.53886194347961e-06
4.67590344236538,7.94211479402713e-06,7.66841440844676e-06,7.53886194347961e-06
4.67933152406799,7.93780509961038e-06,7.66071383249987e-06,7.53886194347961e-06
4.6827596057706,7.93352912142925e-06,7.65301325655299e-06,7.53886194347961e-06
4.68618768747322,7.9292868968409e-06,7.6453126806061e-06,7.53886194347961e-06
4.68961576917583,7.92507845902236e-06,7.63761210465922e-06,7.53886194347961e-06
4.69304385087845,7.9209038369648e-06,7.62991152871233e-06,7.53886194347961e-06
4.69647193258106,7.91676305546943e-06,7.62221095276544e-06,7.53886194347961e-06
4.69990001428367,7.91265613514495e-06,7.61451037681856e-06,7.53886194347961e-06
4.70332809598629,7.90858309240647e-06,7.60680980087167e-06,7.53886194347961e-06
4.7067561776889,7.90454393947615e-06,7.59910922492478e-06,7.53886194347961e-06
4.71018425939152,7.90053868438524e-06,7.5914086489779e-06,7.53886194347961e-06
4.71361234109413,7.89656733097773e-06,7.58370807303101e-06,7.53886194347961e-06
4.71704042279674,7.89262987891558e-06,7.57600749708413e-06,7.53886194347961e-06
4.72046850449936,7.8887263236854e-06,7.56830692113724e-06,7.53886194347961e-06
4.72389658620197,7.8848566566067e-06,7.56060634519035e-06,7.53886194347961e-06
4.72732466790459,7.88102086484168e-06,7.55290576924347e-06,7.53886194347961e-06
4.7307527496072,7.87721893140648e-06,7.54520519329658e-06,7.53886194347961e-06
4.73418083130981,7.87345083518394e-06,7.53750461734969e-06,7.53886194347961e-06
4.73760891301243,7.86971655093786e-06,7.52980404140281e-06,7.53886194347961e-06
4.74103699471504,7.86601604932869e-06,7.52210346545592e-06,7.53886194347961e-06
4.74446507641765,7.86234929693076e-06,7.51440288950903e-06,7.53886194347961e-06
4.74789315812027,7.85871625625084e-06,7.50670231356215e-06,7.53886194347961e-06
4.75132123982288,7.85511688574822e-06,7.49900173761526e-06,7.53886194347961e-06
4.7547493215255,7.85155113985617e-06,7.49130116166838e-06,7.53886194347961e-06
4.75817740322811,7.84801896900478e-06,7.48360058572149e-06,7.53886194347961e-06
4.76160548493072,7.84452031964522e-06,7.4759000097746e-06,7.53886194347961e-06
4.76503356663334,7.84105513427528e-06,7.46819943382772e-06,7.53886194347961e-06
4.76846164833595,7.83762335146637e-06,7.46049885788083e-06,7.53886194347961e-06
4.77188973003857,7.83422490589176e-06,7.45279828193394e-06,7.53886194347961e-06
4.77531781174118,7.83085972835611e-06,7.44509770598706e-06,7.53886194347961e-06
4.77874589344379,7.82752774582632e-06,7.43739713004017e-06,7.53886194347961e-06
4.78217397514641,7.82422888146365e-06,7.42969655409329e-06,7.53886194347961e-06
4.78560205684902,7.82096305465705e-06,7.4219959781464e-06,7.53886194347961e-06
4.78903013855164,7.81773018105768e-06,7.41429540219951e-06,7.53886194347961e-06
4.79245822025425,7.8145301726147e-06,7.40659482625263e-06,7.53886194347961e-06
4.79588630195686,7.81136293761211e-06,7.39889425030574e-06,7.53886194347961e-06
4.79931438365948,7.80822838070686e-06,7.39119367435885e-06,7.53886194347961e-06
4.80274246536209,7.805126402968e-06,7.38349309841197e-06,7.53886194347961e-06
4.80617054706471,7.8020569019169e-06,7.37579252246508e-06,7.53886194347961e-06
4.80959862876732,7.7990197715686e-06,7.3680919465182e-06,7.53886194347961e-06
4.81302671046993,7.7960149024742e-06,7.36039137057131e-06,7.53886194347961e-06
4.81645479217255,7.79304218176416e-06,7.35269079462442e-06,7.53886194347961e-06
4.81988287387516,7.79010149319273e-06,7.34499021867754e-06,7.53886194347961e-06
4.82331095557777,7.7871927171832e-06,7.33728964273065e-06,7.53886194347961e-06
4.82673903728039,7.78431573087418e-06,7.32958906678376e-06,7.53886194347961e-06
4.830167118983,7.78147040816675e-06,7.32188849083688e-06,7.53886194347961e-06
4.83359520068562,7.77865661977242e-06,7.31418791488999e-06,7.53886194347961e-06
4.83702328238823,7.77587423326204e-06,7.3064873389431e-06,7.53886194347961e-06
4.84045136409084,7.77312311311544e-06,7.29878676299622e-06,7.53886194347961e-06
4.84387944579346,7.77040312077186e-06,7.29108618704933e-06,7.53886194347961e-06
4.84730752749607,7.76771411468122e-06,7.28338561110245e-06,7.53886194347961e-06
4.85073560919869,7.76505595035596e-06,7.27568503515556e-06,7.53886194347961e-06
4.8541636909013,7.76242848042372e-06,7.26798445920867e-06,7.53886194347961e-06
4.85759177260391,7.75983155468059e-06,7.26028388326179e-06,7.53886194347961e-06
4.86101985430653,7.75726502014505e-06,7.2525833073149e-06,7.53886194347961e-06
4.86444793600914,7.75472872111246e-06,7.24488273136802e-06,7.53886194347961e-06
4.86787601771176,7.75222249921013e-06,7.23718215542113e-06,7.53886194347961e-06
4.87130409941437,7.749746193453e-06,7.22948157947424e-06,7.53886194347961e-06
4.87473218111698,7.74729964029973e-06,7.22178100352735e-06,7.53886194347961e-06
4.8781602628196,7.74488267370929e-06,7.21408042758047e-06,7.53886194347961e-06
4.88158834452221,7.74249512519809e-06,7.20637985163358e-06,7.53886194347961e-06
4.88501642622483,7.74013682389737e-06,7.1986792756867e-06,7.53886194347961e-06
4.88844450792744,7.73780759661112e-06,7.19097869973981e-06,7.53886194347961e-06
4.89187258963005,7.73550726787428e-06,7.18327812379292e-06,7.53886194347961e-06
4.89530067133267,7.73323566001125e-06,7.17557754784604e-06,7.53886194347961e-06
4.89872875303528,7.73099259319476e-06,7.16787697189915e-06,7.53886194347961e-06
4.90215683473789,7.72877788550492e-06,7.16017639595227e-06,7.53886194347961e-06
4.90558491644051,7.72659135298861e-06,7.15247582000538e-06,7.53886194347961e-06
4.90901299814312,7.72443280971894e-06,7.14477524405849e-06,7.53886194347961e-06
4.91244107984574,7.722302067855e-06,7.13707466811161e-06,7.53886194347961e-06
4.91586916154835,7.72019893770167e-06,7.12937409216472e-06,7.53886194347961e-06
4.91929724325096,7.71812322776962e-06,7.12167351621783e-06,7.53886194347961e-06
4.92272532495358,7.71607474483531e-06,7.11397294027095e-06,7.53886194347961e-06
4.92615340665619,7.71405329400112e-06,7.10627236432406e-06,7.53886194347961e-06
4.92958148835881,7.71205867875546e-06,7.09857178837718e-06,7.53886194347961e-06
4.93300957006142,7.7100907010329e-06,7.09087121243029e-06,7.53886194347961e-06
4.93643765176403,7.70814916127424e-06,7.0831706364834e-06,7.53886194347961e-06
4.93986573346665,7.70623385848658e-06,7.07547006053652e-06,7.53886194347961e-06
4.94329381516926,7.70434459030324e-06,7.06776948458963e-06,7.53886194347961e-06
4.94672189687188,7.70248115304361e-06,7.06006890864274e-06,7.53886194347961e-06
4.95014997857449,7.70064334177288e-06,7.05236833269586e-06,7.53886194347961e-06
4.9535780602771,7.69883095036149e-06,7.04466775674897e-06,7.53886194347961e-06
4.95700614197972,7.69704377154458e-06,7.03696718080208e-06,7.53886194347961e-06
4.96043422368233,7.69528159698102e-06,7.0292666048552e-06,7.53886194347961e-06
4.96386230538494,7.69354421731236e-06,7.02156602890831e-06,7.53886194347961e-06
4.96729038708756,7.6918314222214e-06,7.01386545296143e-06,7.53886194347961e-06
4.97071846879017,7.69014300049058e-06,7.00616487701454e-06,7.53886194347961e-06
4.97414655049279,7.68847874005992e-06,6.99846430106765e-06,7.53886194347961e-06
4.9775746321954,7.68683842808475e-06,6.99076372512077e-06,7.53886194347961e-06
4.98100271389801,7.685221850993e-06,6.98306314917388e-06,7.53886194347961e-06
4.98443079560063,7.68362879454214e-06,6.97536257322699e-06,7.53886194347961e-06
4.98785887730324,7.68205904387572e-06,6.96766199728011e-06,7.53886194347961e-06
4.99128695900586,7.68051238357944e-06,6.95996142133322e-06,7.53886194347961e-06
4.99471504070847,7.67898859773688e-06,6.95226084538633e-06,7.53886194347961e-06
4.99814312241108,7.67748746998458e-06,6.94456026943945e-06,7.53886194347961e-06
5.0015712041137,7.67600878356687e-06,6.93685969349256e-06,7.53886194347961e-06
5.00499928581631,7.67455232138996e-06,6.92915911754568e-06,7.53886194347961e-06
5.00842736751893,7.6731178660757e-06,6.92145854159879e-06,7.53886194347961e-06
5.01185544922154,7.67170520001464e-06,6.9137579656519e-06,7.53886194347961e-06
5.01528353092415,7.67031410541869e-06,6.90605738970502e-06,7.53886194347961e-06
5.01871161262677,7.66894436437304e-06,6.89835681375813e-06,7.53886194347961e-06
5.02213969432938,7.66759575888761e-06,6.89065623781124e-06,7.53886194347961e-06
5.025567776032,7.66626807094782e-06,6.88295566186436e-06,7.53886194347961e-06
5.02899585773461,7.66496108256479e-06,6.87525508591747e-06,7.53886194347961e-06
5.03242393943722,7.66367457582488e-06,6.86755450997059e-06,7.53886194347961e-06
5.03585202113984,7.66240833293851e-06,6.8598539340237e-06,7.53886194347961e-06
5.03928010284245,7.66116213628846e-06,6.85215335807681e-06,7.53886194347961e-06
5.04270818454506,7.65993576847734e-06,6.84445278212993e-06,7.53886194347961e-06
5.04613626624768,7.65872901237449e-06,6.83675220618304e-06,7.53886194347961e-06
5.04956434795029,7.65754165116206e-06,6.82905163023615e-06,7.53886194347961e-06
5.05299242965291,7.65637346838049e-06,6.82135105428927e-06,7.53886194347961e-06
5.05642051135552,7.65522424797319e-06,6.81365047834238e-06,7.53886194347961e-06
5.05984859305813,7.6540937743305e-06,6.80594990239549e-06,7.53886194347961e-06
5.06327667476075,7.65298183233293e-06,6.79824932644861e-06,7.53886194347961e-06
5.06670475646336,7.65188820739359e-06,6.79054875050172e-06,7.53886194347961e-06
5.07013283816598,7.65081268549995e-06,6.78284817455484e-06,7.53886194347961e-06
5.07356091986859,7.64975505325472e-06,6.77514759860795e-06,7.53886194347961e-06
5.0769890015712,7.64871509791604e-06,6.76744702266106e-06,7.53886194347961e-06
5.08041708327382,7.64769260743685e-06,6.75974644671418e-06,7.53886194347961e-06
5.08384516497643,7.64668737050345e-06,6.75204587076729e-06,7.53886194347961e-06
5.08727324667905,7.64569917657329e-06,6.74434529482041e-06,7.53886194347961e-06
5.09070132838166,7.64472781591198e-06,6.73664471887352e-06,7.53886194347961e-06
5.09412941008427,7.64377307962945e-06,6.72894414292663e-06,7.53886194347961e-06
5.09755749178689,7.6428347597153e-06,6.72124356697975e-06,7.53886194347961e-06
5.1009855734895,7.64191264907338e-06,6.71354299103286e-06,7.53886194347961e-06
5.10441365519212,7.64100654155553e-06,6.70584241508597e-06,7.53886194347961e-06
5.10784173689473,7.64011623199447e-06,6.69814183913909e-06,7.53886194347961e-06
5.11126981859734,7.63924151623593e-06,6.6904412631922e-06,7.53886194347961e-06
5.11469790029996,7.63838219116989e-06,6.68274068724531e-06,7.53886194347961e-06
5.11812598200257,7.63753805476107e-06,6.67504011129843e-06,7.53886194347961e-06
5.12155406370518,7.6367089060785e-06,6.66733953535154e-06,7.53886194347961e-06
5.1249821454078,7.6358945453244e-06,6.65963895940465e-06,7.53886194347961e-06
5.12841022711041,7.63509477386209e-06,6.65193838345777e-06,7.53886194347961e-06
5.13183830881303,7.63430939424315e-06,6.64423780751088e-06,7.53886194347961e-06
5.13526639051564,7.63353821023382e-06,6.636537231564e-06,7.53886194347961e-06
5.13869447221825,7.63278102684041e-06,6.62883665561711e-06,7.53886194347961e-06
5.14212255392087,7.63203765033409e-06,6.62113607967022e-06,7.53886194347961e-06
5.14555063562348,7.63130788827468e-06,6.61343550372334e-06,7.53886194347961e-06
5.1489787173261,7.6305915495338e-06,6.60573492777645e-06,7.53886194347961e-06
5.15240679902871,7.62988844431706e-06,6.59803435182957e-06,7.53886194347961e-06
5.15583488073132,7.62919838418554e-06,6.59033377588268e-06,7.53886194347961e-06
5.15926296243394,7.62852118207645e-06,6.58263319993579e-06,7.53886194347961e-06
5.16269104413655,7.62785665232295e-06,6.5749326239889e-06,7.53886194347961e-06
5.16611912583917,7.62720461067324e-06,6.56723204804202e-06,7.53886194347961e-06
5.16954720754178,7.62656487430881e-06,6.55953147209513e-06,7.53886194347961e-06
5.17297528924439,7.62593726186196e-06,6.55183089614825e-06,7.53886194347961e-06
5.17640337094701,7.62532159343248e-06,6.54413032020136e-06,7.53886194347961e-06
5.17983145264962,7.62471769060363e-06,6.53642974425447e-06,7.53886194347961e-06
5.18325953435223,7.62412537645732e-06,6.52872916830759e-06,7.53886194347961e-06
5.18668761605485,7.62354447558851e-06,6.5210285923607e-06,7.53886194347961e-06
5.19011569775746,7.62297481411893e-06,6.51332801641382e-06,7.53886194347961e-06
5.19354377946008,7.62241621970999e-06,6.50562744046693e-06,7.53886194347961e-06
5.19697186116269,7.621868521575e-06,6.49792686452004e-06,7.53886194347961e-06
5.2003999428653,7.62133155049064e-06,6.49022628857316e-06,7.53886194347961e-06
5.20382802456792,7.62080513880775e-06,6.48252571262627e-06,7.53886194347961e-06
5.20725610627053,7.62028912046134e-06,6.47482513667938e-06,7.53886194347961e-06
5.21068418797315,7.61978333097997e-06,6.4671245607325e-06,7.53886194347961e-06
5.21411226967576,7.61928760749439e-06,6.45942398478561e-06,7.53886194347961e-06
5.21754035137837,7.61880178874555e-06,6.45172340883873e-06,7.53886194347961e-06
5.22096843308099,7.6183257150919e-06,6.44402283289184e-06,7.53886194347961e-06
5.2243965147836,7.61785922851598e-06,6.43632225694495e-06,7.53886194347961e-06
5.22782459648622,7.61740217263047e-06,6.42862168099807e-06,7.53886194347961e-06
5.23125267818883,7.61695439268352e-06,6.42092110505118e-06,7.53886194347961e-06
5.23468075989144,7.61651573556341e-06,6.4132205291043e-06,7.53886194347961e-06
5.23810884159406,7.61608604980271e-06,6.40551995315741e-06,7.53886194347961e-06
5.24153692329667,7.61566518558168e-06,6.39781937721052e-06,7.53886194347961e-06
5.24496500499929,7.61525299473118e-06,6.39011880126363e-06,7.53886194347961e-06
5.2483930867019,7.61484933073493e-06,6.38241822531675e-06,7.53886194347961e-06
5.25182116840451,7.61445404873118e-06,6.37471764936986e-06,7.53886194347961e-06
5.25524925010713,7.61406700551387e-06,6.36701707342297e-06,7.53886194347961e-06
5.25867733180974,7.61368805953316e-06,6.35931649747609e-06,7.53886194347961e-06
5.26210541351236,7.61331707089543e-06,6.3516159215292e-06,7.53886194347961e-06
5.26553349521497,7.61295390136277e-06,6.34391534558232e-06,7.53886194347961e-06
5.26896157691758,7.61259841435191e-06,6.33621476963543e-06,7.53886194347961e-06
5.2723896586202,7.61225047493263e-06,6.32851419368854e-06,7.53886194347961e-06
5.27581774032281,7.6119099498257e-06,6.32081361774166e-06,7.53886194347961e-06
5.27924582202543,7.61157670740028e-06,6.31311304179477e-06,7.53886194347961e-06
5.28267390372804,7.61125061767089e-06,6.30541246584789e-06,7.53886194347961e-06
5.28610198543065,7.61093155229382e-06,6.297711889901e-06,7.53886194347961e-06
5.28953006713327,7.61061938456321e-06,6.29001131395411e-06,7.53886194347961e-06
5.29295814883588,7.61031398940653e-06,6.28231073800722e-06,7.53886194347961e-06
5.29638623053849,7.61001524337975e-06,6.27461016206034e-06,7.53886194347961e-06
5.29981431224111,7.60972302466201e-06,6.26690958611345e-06,7.53886194347961e-06
5.30324239394372,7.60943721304987e-06,6.25920901016657e-06,7.53886194347961e-06
5.30667047564634,7.60915768995123e-06,6.25150843421968e-06,7.53886194347961e-06
5.31009855734895,7.60888433837876e-06,6.24380785827279e-06,7.53886194347961e-06
5.31352663905156,7.608617042943e-06,6.23610728232591e-06,7.53886194347961e-06
5.31695472075418,7.60835568984511e-06,6.22840670637902e-06,7.53886194347961e-06
5.32038280245679,7.60810016686918e-06,6.22070613043214e-06,7.53886194347961e-06
5.32381088415941,7.60785036337429e-06,6.21300555448525e-06,7.53886194347961e-06
5.32723896586202,7.60760617028615e-06,6.20530497853836e-06,7.53886194347961e-06
5.33066704756463,7.60736748008845e-06,6.19760440259148e-06,7.53886194347961e-06
5.33409512926725,7.6071341868139e-06,6.18990382664459e-06,7.53886194347961e-06
5.33752321096986,7.60690618603495e-06,6.18220325069771e-06,7.53886194347961e-06
5.34095129267248,7.6066833748542e-06,6.17450267475082e-06,7.53886194347961e-06
5.34437937437509,7.60646565189458e-06,6.16680209880393e-06,7.53886194347961e-06
5.3478074560777,7.60625291728916e-06,6.15910152285705e-06,7.53886194347961e-06
5.35123553778032,7.60604507267082e-06,6.15140094691016e-06,7.53886194347961e-06
5.35466361948293,7.60584202116155e-06,6.14370037096327e-06,7.53886194347961e-06
5.35809170118555,7.60564366736159e-06,6.13599979501639e-06,7.53886194347961e-06
5.36151978288816,7.60544991733828e-06,6.1282992190695e-06,7.53886194347961e-06
5.36494786459077,7.60526067861476e-06,6.12059864312261e-06,7.53886194347961e-06
5.36837594629339,7.60507586015833e-06,6.11289806717573e-06,7.53886194347961e-06
5.371804027996,7.60489537236877e-06,6.10519749122884e-06,7.53886194347961e-06
5.37523210969861,7.60471912706631e-06,6.09749691528196e-06,7.53886194347961e-06
5.37866019140123,7.60454703747954e-06,6.08979633933507e-06,7.53886194347961e-06
5.38208827310384,7.60437901823307e-06,6.08209576338818e-06,7.53886194347961e-06
5.38551635480646,7.60421498533505e-06,6.0743951874413e-06,7.53886194347961e-06
5.38894443650907,7.60405485616451e-06,6.06669461149441e-06,7.53886194347961e-06
5.39237251821168,7.60389854945861e-06,6.05899403554752e-06,7.53886194347961e-06
5.3958005999143,7.6037459852997e-06,6.05129345960064e-06,7.53886194347961e-06
5.39922868161691,7.60359708510224e-06,6.04359288365375e-06,7.53886194347961e-06
5.40265676331953,7.60345177159967e-06,6.03589230770686e-06,7.53886194347961e-06
5.40608484502214,7.60330996883107e-06,6.02819173175998e-06,7.53886194347961e-06
5.40951292672475,7.60317160212778e-06,6.02049115581309e-06,7.53886194347961e-06
5.41294100842737,7.60303659809994e-06,6.01279057986621e-06,7.53886194347961e-06
5.41636909012998,7.60290488462286e-06,6.00509000391932e-06,7.53886194347961e-06
5.4197971718326,7.6027763908234e-06,5.99738942797243e-06,7.53886194347961e-06
5.42322525353521,7.60265104706622e-06,5.98968885202555e-06,7.53886194347961e-06
5.42665333523782,7.60252878493995e-06,5.98198827607866e-06,7.53886194347961e-06
5.43008141694044,7.60240953724339e-06,5.97428770013177e-06,7.53886194347961e-06
5.43350949864305,7.60229323797156e-06,5.96658712418489e-06,7.53886194347961e-06
5.43693758034567,7.60217982230176e-06,5.958886548238e-06,7.53886194347961e-06
5.44036566204828,7.60206922657957e-06,5.95118597229111e-06,7.53886194347961e-06
5.44379374375089,7.60196138830484e-06,5.94348539634423e-06,7.53886194347961e-06
5.44722182545351,7.60185624611764e-06,5.93578482039734e-06,7.53886194347961e-06
5.45064990715612,7.60175373978421e-06,5.92808424445046e-06,7.53886194347961e-06
5.45407798885873,7.60165381018286e-06,5.92038366850357e-06,7.53886194347961e-06
5.45750607056135,7.60155639928994e-06,5.91268309255668e-06,7.53886194347961e-06
5.46093415226396,7.6014614501657e-06,5.9049825166098e-06,7.53886194347961e-06
5.46436223396658,7.60136890694029e-06,5.89728194066291e-06,7.53886194347961e-06
5.46779031566919,7.60127871479963e-06,5.88958136471602e-06,7.53886194347961e-06
5.4712183973718,7.60119081997145e-06,5.88188078876914e-06,7.53886194347961e-06
5.47464647907442,7.60110516971121e-06,5.87418021282225e-06,7.53886194347961e-06
5.47807456077703,7.60102171228815e-06,5.86647963687536e-06,7.53886194347961e-06
5.48150264247965,7.60094039697133e-06,5.85877906092848e-06,7.53886194347961e-06
5.48493072418226,7.60086117401571e-06,5.85107848498159e-06,7.53886194347961e-06
5.48835880588487,7.60078399464828e-06,5.84337790903471e-06,7.53886194347961e-06
5.49178688758749,7.60070881105427e-06,5.83567733308782e-06,7.53886194347961e-06
5.4952149692901,7.60063557636331e-06,5.82797675714093e-06,7.53886194347961e-06
5.49864305099272,7.6005642446358e-06,5.82027618119405e-06,7.53886194347961e-06
5.50207113269533,7.6004947708492e-06,5.81257560524716e-06,7.53886194347961e-06
5.50549921439794,7.60042711088446e-06,5.80487502930028e-06,7.53886194347961e-06
5.50892729610056,7.60036122151252e-06,5.79717445335339e-06,7.53886194347961e-06
5.51235537780317,7.60029706038086e-06,5.7894738774065e-06,7.53886194347961e-06
5.51578345950579,7.60023458600009e-06,5.78177330145962e-06,7.53886194347961e-06
5.5192115412084,7.60017375773073e-06,5.77407272551273e-06,7.53886194347961e-06
5.52263962291101,7.60011453576995e-06,5.76637214956585e-06,7.53886194347961e-06
5.52606770461363,7.60005688113848e-06,5.75867157361896e-06,7.53886194347961e-06
5.52949578631624,7.60000075566757e-06,5.75097099767207e-06,7.53886194347961e-06
5.53292386801885,7.59994612198606e-06,5.74327042172518e-06,7.53886194347961e-06
5.53635194972147,7.59989294350753e-06,5.7355698457783e-06,7.53886194347961e-06
5.53978003142408,7.59984118441756e-06,5.72786926983141e-06,7.53886194347961e-06
5.5432081131267,7.59979080966107e-06,5.72016869388453e-06,7.53886194347961e-06
5.54663619482931,7.59974178492984e-06,5.71246811793764e-06,7.53886194347961e-06
5.55006427653192,7.59969407664998e-06,5.70476754199075e-06,7.53886194347961e-06
5.55349235823454,7.59964765196969e-06,5.69706696604387e-06,7.53886194347961e-06
5.55692043993715,7.59960247874697e-06,5.68936639009698e-06,7.53886194347961e-06
5.56034852163977,7.59955852553759e-06,5.6816658141501e-06,7.53886194347961e-06
5.56377660334238,7.59951576158301e-06,5.67396523820321e-06,7.53886194347961e-06
5.56720468504499,7.59947415679857e-06,5.66626466225632e-06,7.53886194347961e-06
5.57063276674761,7.59943368176171e-06,5.65856408630944e-06,7.53886194347961e-06
5.57406084845022,7.59939430770029e-06,5.65086351036255e-06,7.53886194347961e-06
5.57748893015284,7.59935600648112e-06,5.64316293441566e-06,7.53886194347961e-06
5.58091701185545,7.59931875059854e-06,5.63546235846878e-06,7.53886194347961e-06
5.58434509355806,7.5992825131631e-06,5.62776178252189e-06,7.53886194347961e-06
5.58777317526068,7.59924726789047e-06,5.620061206575e-06,7.53886194347961e-06
5.59120125696329,7.59921298909034e-06,5.61236063062812e-06,7.53886194347961e-06
5.5946293386659,7.59917965165558e-06,5.60466005468123e-06,7.53886194347961e-06
5.59805742036852,7.5991472310514e-06,5.59695947873435e-06,7.53886194347961e-06
5.60148550207113,7.59911570330472e-06,5.58925890278746e-06,7.53886194347961e-06
5.60491358377375,7.59908504499366e-06,5.58155832684057e-06,7.53886194347961e-06
5.60834166547636,7.5990552332371e-06,5.57385775089369e-06,7.53886194347961e-06
5.61176974717897,7.59902624568446e-06,5.5661571749468e-06,7.53886194347961e-06
5.61519782888159,7.59899806050551e-06,5.55845659899991e-06,7.53886194347961e-06
5.6186259105842,7.59897065638041e-06,5.55075602305303e-06,7.53886194347961e-06
5.62205399228682,7.59894401248978e-06,5.54305544710614e-06,7.53886194347961e-06
5.62548207398943,7.59891810850498e-06,5.53535487115925e-06,7.53886194347961e-06
5.62891015569204,7.5988929245785e-06,5.52765429521237e-06,7.53886194347961e-06
5.63233823739466,7.59886844133441e-06,5.51995371926548e-06,7.53886194347961e-06
5.63576631909727,7.59884463985908e-06,5.5122531433186e-06,7.53886194347961e-06
5.63919440079989,7.5988215016919e-06,5.50455256737171e-06,7.53886194347961e-06
5.6426224825025,7.59879900881616e-06,5.49685199142482e-06,7.53886194347961e-06
5.64605056420511,7.59877714365016e-06,5.48915141547794e-06,7.53886194347961e-06
5.64947864590773,7.59875588903828e-06,5.48145083953105e-06,7.53886194347961e-06
5.65290672761034,7.59873522824232e-06,5.47375026358416e-06,7.53886194347961e-06
5.65633480931296,7.59871514493292e-06,5.46604968763728e-06,7.53886194347961e-06
5.65976289101557,7.59869562318106e-06,5.45834911169039e-06,7.53886194347961e-06
5.66319097271818,7.5986766474498e-06,5.4506485357435e-06,7.53886194347961e-06
5.6666190544208,7.59865820258602e-06,5.44294795979662e-06,7.53886194347961e-06
5.67004713612341,7.5986402738124e-06,5.43524738384973e-06,7.53886194347961e-06
5.67347521782602,7.59862284671941e-06,5.42754680790285e-06,7.53886194347961e-06
5.67690329952864,7.59860590725758e-06,5.41984623195596e-06,7.53886194347961e-06
5.68033138123125,7.59858944172973e-06,5.41214565600907e-06,7.53886194347961e-06
5.68375946293387,7.59857343678343e-06,5.40444508006219e-06,7.53886194347961e-06
5.68718754463648,7.59855787940355e-06,5.3967445041153e-06,7.53886194347961e-06
5.69061562633909,7.59854275690492e-06,5.38904392816842e-06,7.53886194347961e-06
5.69404370804171,7.59852805692518e-06,5.38134335222153e-06,7.53886194347961e-06
5.69747178974432,7.59851376741763e-06,5.37364277627464e-06,7.53886194347961e-06
5.70089987144694,7.59849987664431e-06,5.36594220032775e-06,7.53886194347961e-06
5.70432795314955,7.59848637316914e-06,5.35824162438087e-06,7.53886194347961e-06
5.70775603485216,7.59847324585123e-06,5.35054104843399e-06,7.53886194347961e-06
5.71118411655478,7.59846048383821e-06,5.3428404724871e-06,7.53886194347961e-06
5.71461219825739,7.5984480765598e-06,5.33513989654021e-06,7.53886194347961e-06
5.71804027996001,7.5984360137214e-06,5.32743932059332e-06,7.53886194347961e-06
5.72146836166262,7.59842428529784e-06,5.31973874464644e-06,7.53886194347961e-06
5.72489644336523,7.59841288152723e-06,5.31203816869955e-06,7.53886194347961e-06
5.72832452506785,7.59840179290491e-06,5.30433759275267e-06,7.53886194347961e-06
5.73175260677046,7.59839101017754e-06,5.29663701680578e-06,7.53886194347961e-06
5.73518068847308,7.59838052433728e-06,5.28893644085889e-06,7.53886194347961e-06
5.73860877017569,7.59837032661607e-06,5.28123586491201e-06,7.53886194347961e-06
5.7420368518783,7.59836040848003e-06,5.27353528896512e-06,7.53886194347961e-06
5.74546493358092,7.59835076162396e-06,5.26583471301824e-06,7.53886194347961e-06
5.74889301528353,7.59834137796598e-06,5.25813413707135e-06,7.53886194347961e-06
5.75232109698614,7.59833224964219e-06,5.25043356112446e-06,7.53886194347961e-06
5.75574917868876,7.59832336900152e-06,5.24273298517758e-06,7.53886194347961e-06
5.75917726039137,7.59831472860063e-06,5.23503240923069e-06,7.53886194347961e-06
5.76260534209399,7.59830632119893e-06,5.2273318332838e-06,7.53886194347961e-06
5.7660334237966,7.5982981397537e-06,5.21963125733692e-06,7.53886194347961e-06
5.76946150549921,7.59829017741528e-06,5.21193068139003e-06,7.53886194347961e-06
5.77288958720183,7.59828242752238e-06,5.20423010544314e-06,7.53886194347961e-06
5.77631766890444,7.59827488359751e-06,5.19652952949626e-06,7.53886194347961e-06
5.77974575060706,7.59826753934242e-06,5.18882895354937e-06,7.53886194347961e-06
5.78317383230967,7.59826038863373e-06,5.18112837760249e-06,7.53886194347961e-06
5.78660191401228,7.59825342551859e-06,5.1734278016556e-06,7.53886194347961e-06
5.7900299957149,7.59824664421046e-06,5.16572722570871e-06,7.53886194347961e-06
5.79345807741751,7.59824003908492e-06,5.15802664976183e-06,7.53886194347961e-06
5.79688615912013,7.59823360467566e-06,5.15032607381494e-06,7.53886194347961e-06
5.80031424082274,7.5982273356705e-06,5.14262549786805e-06,7.53886194347961e-06
5.80374232252535,7.59822122690745e-06,5.13492492192117e-06,7.53886194347961e-06
5.80717040422797,7.59821527337098e-06,5.12722434597428e-06,7.53886194347961e-06
5.81059848593058,7.59820947018823e-06,5.11952377002739e-06,7.53886194347961e-06
5.8140265676332,7.59820381262541e-06,5.11182319408051e-06,7.53886194347961e-06
5.81745464933581,7.59819829608419e-06,5.10412261813362e-06,7.53886194347961e-06
5.82088273103842,7.59819291609827e-06,5.09642204218674e-06,7.53886194347961e-06
5.82431081274104,7.59818766832992e-06,5.08872146623985e-06,7.53886194347961e-06
5.82773889444365,7.59818254856667e-06,5.08102089029296e-06,7.53886194347961e-06
5.83116697614626,7.59817755271802e-06,5.07332031434608e-06,7.53886194347961e-06
5.83459505784888,7.59817267681229e-06,5.06561973839919e-06,7.53886194347961e-06
5.83802313955149,7.59816791699351e-06,5.0579191624523e-06,7.53886194347961e-06
5.84145122125411,7.59816326951829e-06,5.05021858650542e-06,7.53886194347961e-06
5.84487930295672,7.59815873075296e-06,5.04251801055853e-06,7.53886194347961e-06
5.84830738465933,7.59815429717057e-06,5.03481743461164e-06,7.53886194347961e-06
5.85173546636195,7.59814996534808e-06,5.02711685866476e-06,7.53886194347961e-06
5.85516354806456,7.59814573196362e-06,5.01941628271787e-06,7.53886194347961e-06
5.85859162976718,7.59814159379368e-06,5.01171570677099e-06,7.53886194347961e-06
5.86201971146979,7.59813754771059e-06,5.0040151308241e-06,7.53886194347961e-06
5.8654477931724,7.59813359067981e-06,4.99631455487721e-06,7.53886194347961e-06
5.86887587487502,7.59812971975748e-06,4.98861397893033e-06,7.53886194347961e-06
5.87230395657763,7.59812593208795e-06,4.98091340298344e-06,7.53886194347961e-06
5.87573203828025,7.59812222490133e-06,4.97321282703656e-06,7.53886194347961e-06
5.87916011998286,7.59811859551117e-06,4.96551225108967e-06,7.53886194347961e-06
5.88258820168547,7.59811504131216e-06,4.95781167514278e-06,7.53886194347961e-06
5.88601628338809,7.59811155977792e-06,4.95011109919589e-06,7.53886194347961e-06
5.8894443650907,7.59810814845875e-06,4.94241052324901e-06,7.53886194347961e-06
5.89287244679331,7.59810480497956e-06,4.93470994730212e-06,7.53886194347961e-06
5.89630052849593,7.59810152703776e-06,4.92700937135524e-06,7.53886194347961e-06
5.89972861019854,7.59809831240126e-06,4.91930879540835e-06,7.53886194347961e-06
5.90315669190116,7.59809515890645e-06,4.91160821946146e-06,7.53886194347961e-06
5.90658477360377,7.59809206445633e-06,4.90390764351458e-06,7.53886194347961e-06
5.91001285530638,7.59808902701855e-06,4.89620706756769e-06,7.53886194347961e-06
5.913440937009,7.59808604462367e-06,4.88850649162081e-06,7.53886194347961e-06
5.91686901871161,7.59808311536331e-06,4.88080591567392e-06,7.53886194347961e-06
5.92029710041423,7.5980802373884e-06,4.87310533972703e-06,7.53886194347961e-06
5.92372518211684,7.59807740890755e-06,4.86540476378015e-06,7.53886194347961e-06
5.92715326381945,7.59807462818532e-06,4.85770418783326e-06,7.53886194347961e-06
5.93058134552207,7.59807189354066e-06,4.85000361188638e-06,7.53886194347961e-06
5.93400942722468,7.59806920334531e-06,4.84230303593949e-06,7.53886194347961e-06
5.9374375089273,7.59806655602229e-06,4.8346024599926e-06,7.53886194347961e-06
5.94086559062991,7.59806395004438e-06,4.82690188404572e-06,7.53886194347961e-06
5.94429367233252,7.59806138393272e-06,4.81920130809883e-06,7.53886194347961e-06
5.94772175403514,7.59805885625534e-06,4.81150073215194e-06,7.53886194347961e-06
5.95114983573775,7.59805636562582e-06,4.80380015620506e-06,7.53886194347961e-06
5.95457791744037,7.59805391070193e-06,4.79609958025817e-06,7.53886194347961e-06
5.95800599914298,7.59805149018435e-06,4.78839900431128e-06,7.53886194347961e-06
5.96143408084559,7.59804910281537e-06,4.7806984283644e-06,7.53886194347961e-06
5.96486216254821,7.59804674737767e-06,4.77299785241751e-06,7.53886194347961e-06
5.96829024425082,7.59804442269312e-06,4.76529727647063e-06,7.53886194347961e-06
5.97171832595343,7.5980421276216e-06,4.75759670052374e-06,7.53886194347961e-06
5.97514640765605,7.59803986105987e-06,4.74989612457685e-06,7.53886194347961e-06
5.97857448935866,7.59803762194045e-06,4.74219554862997e-06,7.53886194347961e-06
5.98200257106128,7.59803540923056e-06,4.73449497268308e-06,7.53886194347961e-06
5.98543065276389,7.59803322193104e-06,4.72679439673619e-06,7.53886194347961e-06
5.9888587344665,7.59803105907537e-06,4.71909382078931e-06,7.53886194347961e-06
5.99228681616912,7.59802891972866e-06,4.71139324484242e-06,7.53886194347961e-06
5.99571489787173,7.59802680298667e-06,4.70369266889553e-06,7.53886194347961e-06
5.99914297957435,7.59802470797489e-06,4.69599209294865e-06,7.53886194347961e-06
6.00257106127696,7.59802263384763e-06,4.68829151700176e-06,7.53886194347961e-06
6.00599914297957,7.59802057978713e-06,4.68059094105488e-06,7.53886194347961e-06
6.00942722468219,7.59801854500269e-06,4.67289036510799e-06,7.53886194347961e-06
6.0128553063848,7.59801652872985e-06,4.6651897891611e-06,7.53886194347961e-06
6.01628338808742,7.59801453022956e-06,4.65748921321422e-06,7.53886194347961e-06
6.01971146979003,7.59801254878739e-06,4.64978863726733e-06,7.53886194347961e-06
6.02313955149264,7.59801058371279e-06,4.64208806132045e-06,7.53886194347961e-06
6.02656763319526,7.5980086343383e-06,4.63438748537356e-06,7.53886194347961e-06
6.02999571489787,7.59800670001886e-06,4.62668690942667e-06,7.53886194347961e-06
6.03342379660049,7.5980047801311e-06,4.61898633347978e-06,7.53886194347961e-06
6.0368518783031,7.59800287407262e-06,4.6112857575329e-06,7.53886194347961e-06
6.04027996000571,7.59800098126138e-06,4.60358518158601e-06,7.53886194347961e-06
6.04370804170833,7.59799910113504e-06,4.59588460563913e-06,7.53886194347961e-06
6.04713612341094,7.59799723315032e-06,4.58818402969224e-06,7.53886194347961e-06
6.05056420511356,7.59799537678237e-06,4.58048345374535e-06,7.53886194347961e-06
6.05399228681617,7.59799353152425e-06,4.57278287779847e-06,7.53886194347961e-06
6.05742036851878,7.59799169688629e-06,4.56508230185158e-06,7.53886194347961e-06
6.0608484502214,7.59798987239556e-06,4.5573817259047e-06,7.53886194347961e-06
6.06427653192401,7.59798805759536e-06,4.54968114995781e-06,7.53886194347961e-06
6.06770461362663,7.59798625204463e-06,4.54198057401092e-06,7.53886194347961e-06
6.07113269532924,7.59798445531751e-06,4.53427999806404e-06,7.53886194347961e-06
6.07456077703185,7.5979826670028e-06,4.52657942211715e-06,7.53886194347961e-06
6.07798885873447,7.59798088670351e-06,4.51887884617026e-06,7.53886194347961e-06
6.08141694043708,7.59797911403639e-06,4.51117827022338e-06,7.53886194347961e-06
6.08484502213969,7.59797734863147e-06,4.50347769427649e-06,7.53886194347961e-06
6.08827310384231,7.59797559013165e-06,4.4957771183296e-06,7.53886194347961e-06
6.09170118554492,7.59797383819224e-06,4.48807654238272e-06,7.53886194347961e-06
6.09512926724754,7.59797209248058e-06,4.48037596643583e-06,7.53886194347961e-06
6.09855734895015,7.59797035267564e-06,4.47267539048895e-06,7.53886194347961e-06
6.10198543065276,7.59796861846762e-06,4.46497481454206e-06,7.53886194347961e-06
6.10541351235538,7.59796688955759e-06,4.45727423859517e-06,7.53886194347961e-06
6.10884159405799,7.59796516565712e-06,4.44957366264829e-06,7.53886194347961e-06
6.11226967576061,7.59796344648795e-06,4.4418730867014e-06,7.53886194347961e-06
6.11569775746322,7.59796173178161e-06,4.43417251075452e-06,7.53886194347961e-06
6.11912583916583,7.59796002127914e-06,4.42647193480763e-06,7.53886194347961e-06
6.12255392086845,7.59795831473072e-06,4.41877135886074e-06,7.53886194347961e-06
6.12598200257106,7.59795661189542e-06,4.41107078291385e-06,7.53886194347961e-06
6.12941008427368,7.59795491254085e-06,4.40337020696697e-06,7.53886194347961e-06
6.13283816597629,7.59795321644289e-06,4.39566963102008e-06,7.53886194347961e-06
6.1362662476789,7.5979515233854e-06,4.3879690550732e-06,7.53886194347961e-06
6.13969432938152,7.59794983315999e-06,4.38026847912631e-06,7.53886194347961e-06
6.14312241108413,7.5979481455657e-06,4.37256790317942e-06,7.53886194347961e-06
6.14655049278675,7.59794646040876e-06,4.36486732723254e-06,7.53886194347961e-06
6.14997857448936,7.59794477750238e-06,4.35716675128565e-06,7.53886194347961e-06
6.15340665619197,7.59794309666647e-06,4.34946617533877e-06,7.53886194347961e-06
6.15683473789459,7.59794141772742e-06,4.34176559939188e-06,7.53886194347961e-06
6.1602628195972,7.59793974051789e-06,4.33406502344499e-06,7.53886194347961e-06
6.16369090129981,7.59793806487657e-06,4.32636444749811e-06,7.53886194347961e-06
6.16711898300243,7.59793639064801e-06,4.31866387155122e-06,7.53886194347961e-06
6.17054706470504,7.59793471768237e-06,4.31096329560433e-06,7.53886194347961e-06
6.17397514640766,7.59793304583525e-06,4.30326271965745e-06,7.53886194347961e-06
6.17740322811027,7.5979313749675e-06,4.29556214371056e-06,7.53886194347961e-06
6.18083130981288,7.59792970494503e-06,4.28786156776367e-06,7.53886194347961e-06
6.1842593915155,7.59792803563865e-06,4.28016099181679e-06,7.53886194347961e-06
6.18768747321811,7.59792636692385e-06,4.2724604158699e-06,7.53886194347961e-06
6.19111555492073,7.59792469868071e-06,4.26475983992302e-06,7.53886194347961e-06
6.19454363662334,7.59792303079367e-06,4.25705926397613e-06,7.53886194347961e-06
6.19797171832595,7.59792136315142e-06,4.24935868802924e-06,7.53886194347961e-06
6.20139980002857,7.59791969564672e-06,4.24165811208236e-06,7.53886194347961e-06
6.20482788173118,7.59791802817628e-06,4.23395753613547e-06,7.53886194347961e-06
6.2082559634338,7.59791636064059e-06,4.22625696018858e-06,7.53886194347961e-06
6.21168404513641,7.59791469294383e-06,4.2185563842417e-06,7.53886194347961e-06
6.21511212683902,7.59791302499368e-06,4.21085580829481e-06,7.53886194347961e-06
6.21854020854164,7.59791135670126e-06,4.20315523234792e-06,7.53886194347961e-06
6.22196829024425,7.59790968798095e-06,4.19545465640104e-06,7.53886194347961e-06
6.22539637194686,7.59790801875029e-06,4.18775408045415e-06,7.53886194347961e-06
6.22882445364948,7.59790634892991e-06,4.18005350450727e-06,7.53886194347961e-06
6.23225253535209,7.59790467844333e-06,4.17235292856038e-06,7.53886194347961e-06
6.23568061705471,7.59790300721693e-06,4.16465235261349e-06,7.53886194347961e-06
6.23910869875732,7.59790133517984e-06,4.15695177666661e-06,7.53886194347961e-06
6.24253678045993,7.59789966226379e-06,4.14925120071972e-06,7.53886194347961e-06
6.24596486216255,7.59789798840307e-06,4.14155062477284e-06,7.53886194347961e-06
6.24939294386516,7.5978963135344e-06,4.13385004882595e-06,7.53886194347961e-06
6.25282102556778,7.59789463759686e-06,4.12614947287906e-06,7.53886194347961e-06
6.25624910727039,7.59789296053181e-06,4.11844889693217e-06,7.53886194347961e-06
6.259677188973,7.59789128228277e-06,4.11074832098529e-06,7.53886194347961e-06
6.26310527067562,7.59788960279539e-06,4.1030477450384e-06,7.53886194347961e-06
6.26653335237823,7.59788792201734e-06,4.09534716909152e-06,7.53886194347961e-06
6.26996143408085,7.59788623989824e-06,4.08764659314463e-06,7.53886194347961e-06
6.27338951578346,7.59788455638959e-06,4.07994601719774e-06,7.53886194347961e-06
6.27681759748607,7.59788287144471e-06,4.07224544125086e-06,7.53886194347961e-06
6.28024567918869,7.59788118501865e-06,4.06454486530397e-06,7.53886194347961e-06
6.2836737608913,7.59787949706815e-06,4.05684428935709e-06,7.53886194347961e-06
6.28710184259392,7.59787780755155e-06,4.0491437134102e-06,7.53886194347961e-06
6.29052992429653,7.59787611642878e-06,4.04144313746331e-06,7.53886194347961e-06
6.29395800599914,7.59787442366122e-06,4.03374256151643e-06,7.53886194347961e-06
6.29738608770176,7.59787272921174e-06,4.02604198556954e-06,7.53886194347961e-06
6.30081416940437,7.59787103304455e-06,4.01834140962266e-06,7.53886194347961e-06
6.30424225110698,7.59786933512524e-06,4.01064083367577e-06,7.53886194347961e-06
6.3076703328096,7.59786763542065e-06,4.00294025772888e-06,7.53886194347961e-06
6.31109841451221,7.59786593389888e-06,3.99523968178199e-06,7.53886194347961e-06
6.31452649621483,7.5978642305292e-06,3.98753910583511e-06,7.53886194347961e-06
6.31795457791744,7.59786252528203e-06,3.97983852988822e-06,7.53886194347961e-06
6.32138265962005,7.5978608181289e-06,3.97213795394134e-06,7.53886194347961e-06
6.32481074132267,7.59785910904239e-06,3.96443737799445e-06,7.53886194347961e-06
6.32823882302528,7.5978573979961e-06,3.95673680204756e-06,7.53886194347961e-06
6.3316669047279,7.59785568496461e-06,3.94903622610068e-06,7.53886194347961e-06
6.33509498643051,7.59785396992345e-06,3.94133565015379e-06,7.53886194347961e-06
6.33852306813312,7.59785225284903e-06,3.93363507420691e-06,7.53886194347961e-06
6.34195114983574,7.59785053371867e-06,3.92593449826002e-06,7.53886194347961e-06
6.34537923153835,7.59784881251049e-06,3.91823392231313e-06,7.53886194347961e-06
6.34880731324097,7.59784708920343e-06,3.91053334636625e-06,7.53886194347961e-06
6.35223539494358,7.59784536377722e-06,3.90283277041936e-06,7.53886194347961e-06
6.35566347664619,7.59784363621231e-06,3.89513219447247e-06,7.53886194347961e-06
6.35909155834881,7.59784190648987e-06,3.88743161852559e-06,7.53886194347961e-06
6.36251964005142,7.59784017459177e-06,3.8797310425787e-06,7.53886194347961e-06
6.36594772175404,7.59783844050053e-06,3.87203046663181e-06,7.53886194347961e-06
6.36937580345665,7.59783670419931e-06,3.86432989068493e-06,7.53886194347961e-06
6.37280388515926,7.59783496567187e-06,3.85662931473804e-06,7.53886194347961e-06
6.37623196686188,7.59783322490257e-06,3.84892873879116e-06,7.53886194347961e-06
6.37966004856449,7.59783148187633e-06,3.84122816284427e-06,7.53886194347961e-06
6.3830881302671,7.59782973657859e-06,3.83352758689738e-06,7.53886194347961e-06
6.38651621196972,7.59782798899535e-06,3.8258270109505e-06,7.53886194347961e-06
6.38994429367233,7.59782623911308e-06,3.81812643500361e-06,7.53886194347961e-06
6.39337237537495,7.59782448691873e-06,3.81042585905672e-06,7.53886194347961e-06
6.39680045707756,7.59782273239972e-06,3.80272528310984e-06,7.53886194347961e-06
6.40022853878017,7.59782097554391e-06,3.79502470716295e-06,7.53886194347961e-06
6.40365662048279,7.5978192163396e-06,3.78732413121606e-06,7.53886194347961e-06
6.4070847021854,7.59781745477546e-06,3.77962355526918e-06,7.53886194347961e-06
6.41051278388802,7.59781569084058e-06,3.77192297932229e-06,7.53886194347961e-06
6.41394086559063,7.59781392452444e-06,3.76422240337541e-06,7.53886194347961e-06
6.41736894729324,7.59781215581683e-06,3.75652182742852e-06,7.53886194347961e-06
6.42079702899586,7.59781038470795e-06,3.74882125148163e-06,7.53886194347961e-06
6.42422511069847,7.59780861118828e-06,3.74112067553475e-06,7.53886194347961e-06
6.42765319240109,7.59780683524864e-06,3.73342009958786e-06,7.53886194347961e-06
6.4310812741037,7.59780505688018e-06,3.72571952364098e-06,7.53886194347961e-06
6.43450935580631,7.59780327607429e-06,3.71801894769409e-06,7.53886194347961e-06
6.43793743750893,7.5978014928227e-06,3.7103183717472e-06,7.53886194347961e-06
6.44136551921154,7.59779970711738e-06,3.70261779580031e-06,7.53886194347961e-06
6.44479360091416,7.59779791895055e-06,3.69491721985343e-06,7.53886194347961e-06
6.44822168261677,7.59779612831471e-06,3.68721664390655e-06,7.53886194347961e-06
6.45164976431938,7.59779433520257e-06,3.67951606795966e-06,7.53886194347961e-06
6.455077846022,7.5977925396071e-06,3.67181549201277e-06,7.53886194347961e-06
6.45850592772461,7.59779074152147e-06,3.66411491606588e-06,7.53886194347961e-06
6.46193400942722,7.59778894093905e-06,3.656414340119e-06,7.53886194347961e-06
6.46536209112984,7.59778713785345e-06,3.64871376417211e-06,7.53886194347961e-06
6.46879017283245,7.59778533225843e-06,3.64101318822523e-06,7.53886194347961e-06
6.47221825453507,7.59778352414797e-06,3.63331261227834e-06,7.53886194347961e-06
6.47564633623768,7.59778171351622e-06,3.62561203633145e-06,7.53886194347961e-06
6.47907441794029,7.5977799003575e-06,3.61791146038457e-06,7.53886194347961e-06
6.48250249964291,7.59777808466628e-06,3.61021088443768e-06,7.53886194347961e-06
6.48593058134552,7.59777626643721e-06,3.60251030849079e-06,7.53886194347961e-06
6.48935866304814,7.59777444566508e-06,3.59480973254391e-06,7.53886194347961e-06
6.49278674475075,7.59777262234484e-06,3.58710915659702e-06,7.53886194347961e-06
6.49621482645336,7.59777079647154e-06,3.57940858065014e-06,7.53886194347961e-06
6.49964290815598,7.59776896804041e-06,3.57170800470325e-06,7.53886194347961e-06
6.50307098985859,7.59776713704678e-06,3.56400742875636e-06,7.53886194347961e-06
6.50649907156121,7.5977653034861e-06,3.55630685280947e-06,7.53886194347961e-06
6.50992715326382,7.59776346735396e-06,3.54860627686259e-06,7.53886194347961e-06
6.51335523496643,7.59776162864605e-06,3.5409057009157e-06,7.53886194347961e-06
6.51678331666905,7.59775978735815e-06,3.53320512496882e-06,7.53886194347961e-06
6.52021139837166,7.59775794348617e-06,3.52550454902193e-06,7.53886194347961e-06
6.52363948007427,7.59775609702611e-06,3.51780397307504e-06,7.53886194347961e-06
6.52706756177689,7.59775424797406e-06,3.51010339712816e-06,7.53886194347961e-06
6.5304956434795,7.59775239632621e-06,3.50240282118127e-06,7.53886194347961e-06
6.53392372518212,7.59775054207882e-06,3.49470224523439e-06,7.53886194347961e-06
6.53735180688473,7.59774868522824e-06,3.4870016692875e-06,7.53886194347961e-06
6.54077988858734,7.59774682577092e-06,3.47930109334061e-06,7.53886194347961e-06
6.54420797028996,7.59774496370337e-06,3.47160051739372e-06,7.53886194347961e-06
6.54763605199257,7.59774309902216e-06,3.46389994144684e-06,7.53886194347961e-06
6.55106413369519,7.59774123172395e-06,3.45619936549995e-06,7.53886194347961e-06
6.5544922153978,7.59773936180546e-06,3.44849878955307e-06,7.53886194347961e-06
6.55792029710041,7.59773748926348e-06,3.44079821360618e-06,7.53886194347961e-06
6.56134837880303,7.59773561409486e-06,3.43309763765929e-06,7.53886194347961e-06
6.56477646050564,7.59773373629649e-06,3.42539706171241e-06,7.53886194347961e-06
6.56820454220826,7.59773185586535e-06,3.41769648576552e-06,7.53886194347961e-06
6.57163262391087,7.59772997279845e-06,3.40999590981864e-06,7.53886194347961e-06
6.57506070561348,7.59772808709285e-06,3.40229533387175e-06,7.53886194347961e-06
6.5784887873161,7.59772619874568e-06,3.39459475792486e-06,7.53886194347961e-06
6.58191686901871,7.59772430775411e-06,3.38689418197798e-06,7.53886194347961e-06
6.58534495072133,7.59772241411533e-06,3.37919360603109e-06,7.53886194347961e-06
6.58877303242394,7.59772051782662e-06,3.3714930300842e-06,7.53886194347961e-06
6.59220111412655,7.59771861888525e-06,3.36379245413732e-06,7.53886194347961e-06
6.59562919582917,7.59771671728858e-06,3.35609187819043e-06,7.53886194347961e-06
6.59905727753178,7.59771481303397e-06,3.34839130224355e-06,7.53886194347961e-06
6.60248535923439,7.59771290611885e-06,3.34069072629666e-06,7.53886194347961e-06
6.60591344093701,7.59771099654064e-06,3.33299015034977e-06,7.53886194347961e-06
6.60934152263962,7.59770908429684e-06,3.32528957440289e-06,7.53886194347961e-06
6.61276960434224,7.59770716938495e-06,3.317588998456e-06,7.53886194347961e-06
6.61619768604485,7.59770525180251e-06,3.30988842250911e-06,7.53886194347961e-06
6.61962576774746,7.59770333154711e-06,3.30218784656223e-06,7.53886194347961e-06
6.62305384945008,7.59770140861634e-06,3.29448727061534e-06,7.53886194347961e-06
6.62648193115269,7.59769948300782e-06,3.28678669466845e-06,7.53886194347961e-06
6.62991001285531,7.59769755471922e-06,3.27908611872157e-06,7.53886194347961e-06
6.63333809455792,7.5976956237482e-06,3.27138554277468e-06,7.53886194347961e-06
6.63676617626053,7.59769369009248e-06,3.2636849668278e-06,7.53886194347961e-06
6.64019425796315,7.59769175374976e-06,3.25598439088091e-06,7.53886194347961e-06
6.64362233966576,7.59768981471781e-06,3.24828381493402e-06,7.53886194347961e-06
6.64705042136838,7.59768787299438e-06,3.24058323898714e-06,7.53886194347961e-06
6.65047850307099,7.59768592857726e-06,3.23288266304025e-06,7.53886194347961e-06
6.6539065847736,7.59768398146426e-06,3.22518208709336e-06,7.53886194347961e-06
6.65733466647622,7.59768203165321e-06,3.21748151114648e-06,7.53886194347961e-06
6.66076274817883,7.59768007914193e-06,3.20978093519959e-06,7.53886194347961e-06
6.66419082988145,7.5976781239283e-06,3.20208035925271e-06,7.53886194347961e-06
6.66761891158406,7.59767616601017e-06,3.19437978330582e-06,7.53886194347961e-06
6.67104699328667,7.59767420538546e-06,3.18667920735893e-06,7.53886194347961e-06
6.67447507498929,7.59767224205205e-06,3.17897863141205e-06,7.53886194347961e-06
6.6779031566919,7.59767027600786e-06,3.17127805546516e-06,7.53886194347961e-06
6.68133123839451,7.59766830725083e-06,3.16357747951827e-06,7.53886194347961e-06
6.68475932009713,7.59766633577889e-06,3.15587690357139e-06,7.53886194347961e-06
6.68818740179974,7.59766436159002e-06,3.1481763276245e-06,7.53886194347961e-06
6.69161548350236,7.59766238468216e-06,3.14047575167761e-06,7.53886194347961e-06
6.69504356520497,7.59766040505332e-06,3.13277517573073e-06,7.53886194347961e-06
6.69847164690758,7.59765842270146e-06,3.12507459978384e-06,7.53886194347961e-06
6.7018997286102,7.5976564376246e-06,3.11737402383696e-06,7.53886194347961e-06
6.70532781031281,7.59765444982075e-06,3.10967344789007e-06,7.53886194347961e-06
6.70875589201543,7.59765245928792e-06,3.10197287194318e-06,7.53886194347961e-06
6.71218397371804,7.59765046602415e-06,3.0942722959963e-06,7.53886194347961e-06
6.71561205542065,7.59764847002747e-06,3.08657172004941e-06,7.53886194347961e-06
6.71904013712327,7.59764647129593e-06,3.07887114410253e-06,7.53886194347961e-06
6.72246821882588,7.59764446982758e-06,3.07117056815564e-06,7.53886194347961e-06
6.7258963005285,7.59764246562049e-06,3.06346999220875e-06,7.53886194347961e-06
6.72932438223111,7.59764045867273e-06,3.05576941626186e-06,7.53886194347961e-06
6.73275246393372,7.59763844898237e-06,3.04806884031498e-06,7.53886194347961e-06
6.73618054563634,7.5976364365475e-06,3.04036826436809e-06,7.53886194347961e-06
6.73960862733895,7.5976344213662e-06,3.03266768842121e-06,7.53886194347961e-06
6.74303670904157,7.59763240343658e-06,3.02496711247432e-06,7.53886194347961e-06
6.74646479074418,7.59763038275674e-06,3.01726653652743e-06,7.53886194347961e-06
6.74989287244679,7.59762835932477e-06,3.00956596058055e-06,7.53886194347961e-06
6.75332095414941,7.59762633313881e-06,3.00186538463366e-06,7.53886194347961e-06
6.75674903585202,7.59762430419697e-06,2.99416480868678e-06,7.53886194347961e-06
6.76017711755464,7.59762227249737e-06,2.98646423273989e-06,7.53886194347961e-06
6.76360519925725,7.59762023803814e-06,2.978763656793e-06,7.53886194347961e-06
6.76703328095986,7.59761820081741e-06,2.97106308084612e-06,7.53886194347961e-06
6.77046136266248,7.59761616083333e-06,2.96336250489923e-06,7.53886194347961e-06
6.77388944436509,7.59761411808403e-06,2.95566192895234e-06,7.53886194347961e-06
6.7773175260677,7.59761207256768e-06,2.94796135300546e-06,7.53886194347961e-06
6.78074560777032,7.5976100242824e-06,2.94026077705857e-06,7.53886194347961e-06
6.78417368947293,7.59760797322637e-06,2.93256020111169e-06,7.53886194347961e-06
6.78760177117555,7.59760591939774e-06,2.9248596251648e-06,7.53886194347961e-06
6.79102985287816,7.59760386279468e-06,2.91715904921791e-06,7.53886194347961e-06
6.79445793458077,7.59760180341534e-06,2.90945847327103e-06,7.53886194347961e-06
6.79788601628339,7.5975997412579e-06,2.90175789732414e-06,7.53886194347961e-06
6.801314097986,7.59759767632053e-06,2.89405732137725e-06,7.53886194347961e-06
6.80474217968862,7.59759560860141e-06,2.88635674543037e-06,7.53886194347961e-06
6.80817026139123,7.59759353809872e-06,2.87865616948348e-06,7.53886194347961e-06
6.81159834309384,7.59759146481064e-06,2.87095559353659e-06,7.53886194347961e-06
6.81502642479646,7.59758938873535e-06,2.86325501758971e-06,7.53886194347961e-06
6.81845450649907,7.59758730987104e-06,2.85555444164282e-06,7.53886194347961e-06
6.82188258820169,7.59758522821591e-06,2.84785386569594e-06,7.53886194347961e-06
6.8253106699043,7.59758314376814e-06,2.84015328974905e-06,7.53886194347961e-06
6.82873875160691,7.59758105652593e-06,2.83245271380216e-06,7.53886194347961e-06
6.83216683330953,7.59757896648748e-06,2.82475213785528e-06,7.53886194347961e-06
6.83559491501214,7.59757687365098e-06,2.81705156190839e-06,7.53886194347961e-06
6.83902299671476,7.59757477801465e-06,2.8093509859615e-06,7.53886194347961e-06
6.84245107841737,7.59757267957669e-06,2.80165041001462e-06,7.53886194347961e-06
6.84587916011998,7.59757057833529e-06,2.79394983406773e-06,7.53886194347961e-06
6.8493072418226,7.59756847428868e-06,2.78624925812084e-06,7.53886194347961e-06
6.85273532352521,7.59756636743506e-06,2.77854868217396e-06,7.53886194347961e-06
6.85616340522782,7.59756425777264e-06,2.77084810622707e-06,7.53886194347961e-06
6.85959148693044,7.59756214529965e-06,2.76314753028019e-06,7.53886194347961e-06
6.86301956863305,7.59756003001429e-06,2.7554469543333e-06,7.53886194347961e-06
6.86644765033567,7.59755791191478e-06,2.74774637838642e-06,7.53886194347961e-06
6.86987573203828,7.59755579099936e-06,2.74004580243953e-06,7.53886194347961e-06
6.87330381374089,7.59755366726623e-06,2.73234522649264e-06,7.53886194347961e-06
6.87673189544351,7.59755154071361e-06,2.72464465054575e-06,7.53886194347961e-06
6.88015997714612,7.59754941133975e-06,2.71694407459887e-06,7.53886194347961e-06
6.88358805884874,7.59754727914286e-06,2.70924349865198e-06,7.53886194347961e-06
6.88701614055135,7.59754514412117e-06,2.7015429227051e-06,7.53886194347961e-06
6.89044422225396,7.59754300627291e-06,2.69384234675821e-06,7.53886194347961e-06
6.89387230395658,7.59754086559632e-06,2.68614177081132e-06,7.53886194347961e-06
6.89730038565919,7.59753872208962e-06,2.67844119486444e-06,7.53886194347961e-06
6.90072846736181,7.59753657575106e-06,2.67074061891755e-06,7.53886194347961e-06
6.90415654906442,7.59753442657886e-06,2.66304004297066e-06,7.53886194347961e-06
6.90758463076703,7.59753227457127e-06,2.65533946702378e-06,7.53886194347961e-06
6.91101271246965,7.59753011972652e-06,2.64763889107689e-06,7.53886194347961e-06
6.91444079417226,7.59752796204285e-06,2.63993831513e-06,7.53886194347961e-06
6.91786887587488,7.59752580151851e-06,2.63223773918312e-06,7.53886194347961e-06
6.92129695757749,7.59752363815173e-06,2.62453716323623e-06,7.53886194347961e-06
6.9247250392801,7.59752147194076e-06,2.61683658728935e-06,7.53886194347961e-06
6.92815312098272,7.59751930288386e-06,2.60913601134246e-06,7.53886194347961e-06
6.93158120268533,7.59751713097925e-06,2.60143543539557e-06,7.53886194347961e-06
6.93500928438794,7.5975149562252e-06,2.59373485944869e-06,7.53886194347961e-06
6.93843736609056,7.59751277861994e-06,2.5860342835018e-06,7.53886194347961e-06
6.94186544779317,7.59751059816174e-06,2.57833370755492e-06,7.53886194347961e-06
6.94529352949579,7.59750841484884e-06,2.57063313160803e-06,7.53886194347961e-06
6.9487216111984,7.59750622867948e-06,2.56293255566114e-06,7.53886194347961e-06
6.95214969290101,7.59750403965194e-06,2.55523197971426e-06,7.53886194347961e-06
6.95557777460363,7.59750184776446e-06,2.54753140376737e-06,7.53886194347961e-06
6.95900585630624,7.5974996530153e-06,2.53983082782048e-06,7.53886194347961e-06
6.96243393800886,7.59749745540271e-06,2.5321302518736e-06,7.53886194347961e-06
6.96586201971147,7.59749525492495e-06,2.52442967592671e-06,7.53886194347961e-06
6.96929010141408,7.59749305158029e-06,2.51672909997983e-06,7.53886194347961e-06
6.9727181831167,7.59749084536698e-06,2.50902852403294e-06,7.53886194347961e-06
6.97614626481931,7.59748863628328e-06,2.50132794808605e-06,7.53886194347961e-06
6.97957434652193,7.59748642432746e-06,2.49362737213917e-06,7.53886194347961e-06
6.98300242822454,7.59748420949778e-06,2.48592679619228e-06,7.53886194347961e-06
6.98643050992715,7.5974819917925e-06,2.47822622024539e-06,7.53886194347961e-06
6.98985859162977,7.5974797712099e-06,2.47052564429851e-06,7.53886194347961e-06
6.99328667333238,7.59747754774822e-06,2.46282506835162e-06,7.53886194347961e-06
6.996714755035,7.59747532140576e-06,2.45512449240473e-06,7.53886194347961e-06
7.00014283673761,7.59747309218076e-06,2.44742391645785e-06,7.53886194347961e-06
7.00357091844022,7.59747086007151e-06,2.43972334051096e-06,7.53886194347961e-06
7.00699900014284,7.59746862507627e-06,2.43202276456408e-06,7.53886194347961e-06
7.01042708184545,7.59746638719331e-06,2.42432218861719e-06,7.53886194347961e-06
7.01385516354806,7.59746414642091e-06,2.4166216126703e-06,7.53886194347961e-06
7.01728324525068,7.59746190275734e-06,2.40892103672342e-06,7.53886194347961e-06
7.02071132695329,7.59745965620088e-06,2.40122046077653e-06,7.53886194347961e-06
7.02413940865591,7.5974574067498e-06,2.39351988482964e-06,7.53886194347961e-06
7.02756749035852,7.59745515440237e-06,2.38581930888276e-06,7.53886194347961e-06
7.03099557206113,7.59745289915688e-06,2.37811873293587e-06,7.53886194347961e-06
7.03442365376375,7.59745064101161e-06,2.37041815698899e-06,7.53886194347961e-06
7.03785173546636,7.59744837996482e-06,2.3627175810421e-06,7.53886194347961e-06
7.04127981716898,7.59744611601481e-06,2.35501700509521e-06,7.53886194347961e-06
7.04470789887159,7.59744384915986e-06,2.34731642914833e-06,7.53886194347961e-06
7.0481359805742,7.59744157939824e-06,2.33961585320144e-06,7.53886194347961e-06
7.05156406227682,7.59743930672824e-06,2.33191527725455e-06,7.53886194347961e-06
7.05499214397943,7.59743703114815e-06,2.32421470130767e-06,7.53886194347961e-06
7.05842022568205,7.59743475265624e-06,2.31651412536078e-06,7.53886194347961e-06
7.06184830738466,7.59743247125082e-06,2.30881354941389e-06,7.53886194347961e-06
7.06527638908727,7.59743018693015e-06,2.30111297346701e-06,7.53886194347961e-06
7.06870447078989,7.59742789969254e-06,2.29341239752012e-06,7.53886194347961e-06
7.0721325524925,7.59742560953627e-06,2.28571182157324e-06,7.53886194347961e-06
7.07556063419512,7.59742331645962e-06,2.27801124562635e-06,7.53886194347961e-06
7.07898871589773,7.5974210204609e-06,2.27031066967946e-06,7.53886194347961e-06
7.08241679760034,7.59741872153839e-06,2.26261009373258e-06,7.53886194347961e-06
7.08584487930296,7.59741641969039e-06,2.25490951778569e-06,7.53886194347961e-06
7.08927296100557,7.59741411491518e-06,2.24720894183881e-06,7.53886194347961e-06
7.09270104270818,7.59741180721107e-06,2.23950836589192e-06,7.53886194347961e-06
7.0961291244108,7.59740949657635e-06,2.23180778994503e-06,7.53886194347961e-06
7.09955720611341,7.59740718300931e-06,2.22410721399814e-06,7.53886194347961e-06
7.10298528781603,7.59740486650826e-06,2.21640663805126e-06,7.53886194347961e-06
7.10641336951864,7.59740254707149e-06,2.20870606210437e-06,7.53886194347961e-06
7.10984145122125,7.5974002246973e-06,2.20100548615749e-06,7.53886194347961e-06
7.11326953292387,7.59739789938398e-06,2.1933049102106e-06,7.53886194347961e-06
7.11669761462648,7.59739557112985e-06,2.18560433426371e-06,7.53886194347961e-06
7.1201256963291,7.59739323993321e-06,2.17790375831683e-06,7.53886194347961e-06
7.12355377803171,7.59739090579235e-06,2.17020318236994e-06,7.53886194347961e-06
7.12698185973432,7.59738856870558e-06,2.16250260642306e-06,7.53886194347961e-06
7.13040994143694,7.5973862286712e-06,2.15480203047617e-06,7.53886194347961e-06
7.13383802313955,7.59738388568753e-06,2.14710145452928e-06,7.53886194347961e-06
7.13726610484217,7.59738153975286e-06,2.1394008785824e-06,7.53886194347961e-06
7.14069418654478,7.59737919086551e-06,2.13170030263551e-06,7.53886194347961e-06
7.14412226824739,7.59737683902378e-06,2.12399972668862e-06,7.53886194347961e-06
7.14755034995001,7.59737448422598e-06,2.11629915074174e-06,7.53886194347961e-06
7.15097843165262,7.59737212647042e-06,2.10859857479485e-06,7.53886194347961e-06
7.15440651335523,7.59736976575542e-06,2.10089799884796e-06,7.53886194347961e-06
7.15783459505785,7.59736740207929e-06,2.09319742290108e-06,7.53886194347961e-06
7.16126267676046,7.59736503544033e-06,2.08549684695419e-06,7.53886194347961e-06
7.16469075846308,7.59736266583687e-06,2.07779627100731e-06,7.53886194347961e-06
7.16811884016569,7.59736029326721e-06,2.07009569506042e-06,7.53886194347961e-06
7.1715469218683,7.59735791772968e-06,2.06239511911353e-06,7.53886194347961e-06
7.17497500357092,7.59735553922259e-06,2.05469454316665e-06,7.53886194347961e-06
7.17840308527353,7.59735315774425e-06,2.04699396721976e-06,7.53886194347961e-06
7.18183116697615,7.59735077329299e-06,2.03929339127287e-06,7.53886194347961e-06
7.18525924867876,7.59734838586713e-06,2.03159281532599e-06,7.53886194347961e-06
7.18868733038137,7.59734599546498e-06,2.0238922393791e-06,7.53886194347961e-06
7.19211541208399,7.59734360208487e-06,2.01619166343222e-06,7.53886194347961e-06
7.1955434937866,7.59734120572512e-06,2.00849108748533e-06,7.53886194347961e-06
7.19897157548922,7.59733880638405e-06,2.00079051153844e-06,7.53886194347961e-06
7.20239965719183,7.59733640405998e-06,1.99308993559156e-06,7.53886194347961e-06
7.20582773889444,7.59733399875125e-06,1.98538935964467e-06,7.53886194347961e-06
7.20925582059706,7.59733159045617e-06,1.97768878369778e-06,7.53886194347961e-06
7.21268390229967,7.59732917917308e-06,1.9699882077509e-06,7.53886194347961e-06
7.21611198400229,7.5973267649003e-06,1.96228763180401e-06,7.53886194347961e-06
7.2195400657049,7.59732434763616e-06,1.95458705585712e-06,7.53886194347961e-06
7.22296814740751,7.59732192737899e-06,1.94688647991024e-06,7.53886194347961e-06
7.22639622911013,7.59731950412712e-06,1.93918590396335e-06,7.53886194347961e-06
7.22982431081274,7.59731707787888e-06,1.93148532801647e-06,7.53886194347961e-06
7.23325239251535,7.5973146486326e-06,1.92378475206958e-06,7.53886194347961e-06
7.23668047421797,7.59731221638662e-06,1.91608417612269e-06,7.53886194347961e-06
7.24010855592058,7.59730978113927e-06,1.90838360017581e-06,7.53886194347961e-06
7.2435366376232,7.59730734288889e-06,1.90068302422892e-06,7.53886194347961e-06
7.24696471932581,7.5973049016338e-06,1.89298244828203e-06,7.53886194347961e-06
7.25039280102842,7.59730245737236e-06,1.88528187233515e-06,7.53886194347961e-06
7.25382088273104,7.59730001010289e-06,1.87758129638826e-06,7.53886194347961e-06
7.25724896443365,7.59729755982374e-06,1.86988072044138e-06,7.53886194347961e-06
7.26067704613627,7.59729510653324e-06,1.86218014449449e-06,7.53886194347961e-06
7.26410512783888,7.59729265022973e-06,1.8544795685476e-06,7.53886194347961e-06
7.26753320954149,7.59729019091157e-06,1.84677899260072e-06,7.53886194347961e-06
7.27096129124411,7.59728772857708e-06,1.83907841665383e-06,7.53886194347961e-06
7.27438937294672,7.59728526322461e-06,1.83137784070694e-06,7.53886194347961e-06
7.27781745464934,7.59728279485251e-06,1.82367726476006e-06,7.53886194347961e-06
7.28124553635195,7.59728032345912e-06,1.81597668881317e-06,7.53886194347961e-06
7.28467361805456,7.59727784904278e-06,1.80827611286628e-06,7.53886194347961e-06
7.28810169975718,7.59727537160185e-06,1.8005755369194e-06,7.53886194347961e-06
7.29152978145979,7.59727289113468e-06,1.79287496097251e-06,7.53886194347961e-06
7.29495786316241,7.5972704076396e-06,1.78517438502563e-06,7.53886194347961e-06
7.29838594486502,7.59726792111498e-06,1.77747380907874e-06,7.53886194347961e-06
7.30181402656763,7.59726543155915e-06,1.76977323313185e-06,7.53886194347961e-06
7.30524210827025,7.59726293897048e-06,1.76207265718497e-06,7.53886194347961e-06
7.30867018997286,7.59726044334732e-06,1.75437208123808e-06,7.53886194347961e-06
7.31209827167547,7.59725794468801e-06,1.7466715052912e-06,7.53886194347961e-06
7.31552635337809,7.59725544299091e-06,1.73897092934431e-06,7.53886194347961e-06
7.3189544350807,7.59725293825439e-06,1.73127035339742e-06,7.53886194347961e-06
7.32238251678332,7.59725043047679e-06,1.72356977745053e-06,7.53886194347961e-06
7.32581059848593,7.59724791965647e-06,1.71586920150365e-06,7.53886194347961e-06
7.32923868018854,7.59724540579179e-06,1.70816862555676e-06,7.53886194347961e-06
7.33266676189116,7.59724288888111e-06,1.70046804960988e-06,7.53886194347961e-06
7.33609484359377,7.59724036892279e-06,1.69276747366299e-06,7.53886194347961e-06
7.33952292529639,7.59723784591518e-06,1.68506689771611e-06,7.53886194347961e-06
7.342951006999,7.59723531985666e-06,1.67736632176922e-06,7.53886194347961e-06
7.34637908870161,7.59723279074559e-06,1.66966574582233e-06,7.53886194347961e-06
7.34980717040423,7.59723025858032e-06,1.66196516987545e-06,7.53886194347961e-06
7.35323525210684,7.59722772335922e-06,1.65426459392856e-06,7.53886194347961e-06
7.35666333380946,7.59722518508066e-06,1.64656401798167e-06,7.53886194347961e-06
7.36009141551207,7.597222643743e-06,1.63886344203479e-06,7.53886194347961e-06
7.36351949721468,7.59722009934461e-06,1.6311628660879e-06,7.53886194347961e-06
7.3669475789173,7.59721755188387e-06,1.62346229014101e-06,7.53886194347961e-06
7.37037566061991,7.59721500135913e-06,1.61576171419413e-06,7.53886194347961e-06
7.37380374232253,7.59721244776877e-06,1.60806113824724e-06,7.53886194347961e-06
7.37723182402514,7.59720989111116e-06,1.60036056230036e-06,7.53886194347961e-06
7.38065990572775,7.59720733138468e-06,1.59265998635347e-06,7.53886194347961e-06
7.38408798743037,7.59720476858768e-06,1.58495941040658e-06,7.53886194347961e-06
7.38751606913298,7.59720220271856e-06,1.5772588344597e-06,7.53886194347961e-06
7.39094415083559,7.59719963377568e-06,1.56955825851281e-06,7.53886194347961e-06
7.39437223253821,7.59719706175742e-06,1.56185768256592e-06,7.53886194347961e-06
7.39780031424082,7.59719448666215e-06,1.55415710661904e-06,7.53886194347961e-06
7.40122839594344,7.59719190848826e-06,1.54645653067215e-06,7.53886194347961e-06
7.40465647764605,7.59718932723412e-06,1.53875595472526e-06,7.53886194347961e-06
7.40808455934866,7.59718674289811e-06,1.53105537877838e-06,7.53886194347961e-06
7.41151264105128,7.59718415547861e-06,1.52335480283149e-06,7.53886194347961e-06
7.41494072275389,7.59718156497401e-06,1.51565422688461e-06,7.53886194347961e-06
7.41836880445651,7.59717897138268e-06,1.50795365093772e-06,7.53886194347961e-06
7.42179688615912,7.59717637470301e-06,1.50025307499083e-06,7.53886194347961e-06
7.42522496786173,7.59717377493338e-06,1.49255249904395e-06,7.53886194347961e-06
7.42865304956435,7.59717117207218e-06,1.48485192309706e-06,7.53886194347961e-06
7.43208113126696,7.59716856611779e-06,1.47715134715017e-06,7.53886194347961e-06
7.43550921296958,7.5971659570686e-06,1.46945077120329e-06,7.53886194347961e-06
7.43893729467219,7.597163344923e-06,1.4617501952564e-06,7.53886194347961e-06
7.4423653763748,7.59716072967937e-06,1.45404961930952e-06,7.53886194347961e-06
7.44579345807742,7.59715811133612e-06,1.44634904336263e-06,7.53886194347961e-06
7.44922153978003,7.59715548989162e-06,1.43864846741574e-06,7.53886194347961e-06
7.45264962148264,7.59715286534427e-06,1.43094789146886e-06,7.53886194347961e-06
7.45607770318526,7.59715023769246e-06,1.42324731552197e-06,7.53886194347961e-06
7.45950578488787,7.59714760693458e-06,1.41554673957509e-06,7.53886194347961e-06
7.46293386659049,7.59714497306904e-06,1.4078461636282e-06,7.53886194347961e-06
7.4663619482931,7.59714233609422e-06,1.40014558768131e-06,7.53886194347961e-06
7.46979002999571,7.59713969600852e-06,1.39244501173442e-06,7.53886194347961e-06
7.47321811169833,7.59713705281034e-06,1.38474443578754e-06,7.53886194347961e-06
7.47664619340094,7.59713440649808e-06,1.37704385984065e-06,7.53886194347961e-06
7.48007427510356,7.59713175707013e-06,1.36934328389377e-06,7.53886194347961e-06
7.48350235680617,7.5971291045249e-06,1.36164270794688e-06,7.53886194347961e-06
7.48693043850878,7.59712644886078e-06,1.35394213199999e-06,7.53886194347961e-06
7.4903585202114,7.59712379007619e-06,1.34624155605311e-06,7.53886194347961e-06
7.49378660191401,7.59712112816951e-06,1.33854098010622e-06,7.53886194347961e-06
7.49721468361663,7.59711846313916e-06,1.33084040415934e-06,7.53886194347961e-06
7.50064276531924,7.59711579498354e-06,1.32313982821245e-06,7.53886194347961e-06
7.50407084702185,7.59711312370106e-06,1.31543925226556e-06,7.53886194347961e-06
7.50749892872447,7.59711044929012e-06,1.30773867631868e-06,7.53886194347961e-06
7.51092701042708,7.59710777174913e-06,1.30003810037179e-06,7.53886194347961e-06
7.5143550921297,7.5971050910765e-06,1.2923375244249e-06,7.53886194347961e-06
7.51778317383231,7.59710240727063e-06,1.28463694847802e-06,7.53886194347961e-06
7.52121125553492,7.59709972032995e-06,1.27693637253113e-06,7.53886194347961e-06
7.52463933723754,7.59709703025286e-06,1.26923579658424e-06,7.53886194347961e-06
7.52806741894015,7.59709433703776e-06,1.26153522063736e-06,7.53886194347961e-06
7.53149550064277,7.59709164068309e-06,1.25383464469047e-06,7.53886194347961e-06
7.53492358234538,7.59708894118724e-06,1.24613406874359e-06,7.53886194347961e-06
7.53835166404799,7.59708623854864e-06,1.2384334927967e-06,7.53886194347961e-06
7.54177974575061,7.5970835327657e-06,1.23073291684981e-06,7.53886194347961e-06
7.54520782745322,7.59708082383684e-06,1.22303234090293e-06,7.53886194347961e-06
7.54863590915584,7.59707811176048e-06,1.21533176495604e-06,7.53886194347961e-06
7.55206399085845,7.59707539653503e-06,1.20763118900915e-06,7.53886194347961e-06
7.55549207256106,7.59707267815892e-06,1.19993061306227e-06,7.53886194347961e-06
7.55892015426368,7.59706995663056e-06,1.19223003711538e-06,7.53886194347961e-06
7.56234823596629,7.59706723194838e-06,1.1845294611685e-06,7.53886194347961e-06
7.5657763176689,7.5970645041108e-06,1.17682888522161e-06,7.53886194347961e-06
7.56920439937152,7.59706177311625e-06,1.16912830927472e-06,7.53886194347961e-06
7.57263248107413,7.59705903896314e-06,1.16142773332783e-06,7.53886194347961e-06
7.57606056277675,7.59705630164991e-06,1.15372715738095e-06,7.53886194347961e-06
7.57948864447936,7.59705356117498e-06,1.14602658143406e-06,7.53886194347961e-06
7.58291672618197,7.59705081753678e-06,1.13832600548718e-06,7.53886194347961e-06
7.58634480788459,7.59704807073374e-06,1.13062542954029e-06,7.53886194347961e-06
7.5897728895872,7.59704532076428e-06,1.1229248535934e-06,7.53886194347961e-06
7.59320097128982,7.59704256762685e-06,1.11522427764652e-06,7.53886194347961e-06
7.59662905299243,7.59703981131986e-06,1.10752370169963e-06,7.53886194347961e-06
7.60005713469504,7.59703705184175e-06,1.09982312575275e-06,7.53886194347961e-06
7.60348521639766,7.59703428919095e-06,1.09212254980586e-06,7.53886194347961e-06
7.60691329810027,7.59703152336591e-06,1.08442197385897e-06,7.53886194347961e-06
7.61034137980289,7.59702875436504e-06,1.07672139791209e-06,7.53886194347961e-06
7.6137694615055,7.5970259821868e-06,1.0690208219652e-06,7.53886194347961e-06
7.61719754320811,7.59702320682961e-06,1.06132024601831e-06,7.53886194347961e-06
7.62062562491073,7.59702042829192e-06,1.05361967007143e-06,7.53886194347961e-06
7.62405370661334,7.59701764657216e-06,1.04591909412454e-06,7.53886194347961e-06
7.62748178831596,7.59701486166878e-06,1.03821851817766e-06,7.53886194347961e-06
7.63090987001857,7.59701207358021e-06,1.03051794223077e-06,7.53886194347961e-06
7.63433795172118,7.59700928230489e-06,1.02281736628388e-06,7.53886194347961e-06
7.6377660334238,7.59700648784128e-06,1.015116790337e-06,7.53886194347961e-06
7.64119411512641,7.5970036901878e-06,1.00741621439011e-06,7.53886194347961e-06
7.64462219682902,7.59700088934292e-06,9.99715638443225e-07,7.53886194347961e-06
7.64805027853164,7.59699808530506e-06,9.92015062496337e-07,7.53886194347961e-06
7.65147836023425,7.59699527807269e-06,9.8431448654945e-07,7.53886194347961e-06
7.65490644193687,7.59699246764425e-06,9.76613910602564e-07,7.53886194347961e-06
7.65833452363948,7.59698965401818e-06,9.68913334655678e-07,7.53886194347961e-06
7.66176260534209,7.59698683719294e-06,9.61212758708792e-07,7.53886194347961e-06
7.66519068704471,7.59698401716697e-06,9.53512182761906e-07,7.53886194347961e-06
7.66861876874732,7.59698119393873e-06,9.45811606815018e-07,7.53886194347961e-06
7.67204685044994,7.59697836750667e-06,9.38111030868134e-07,7.53886194347961e-06
7.67547493215255,7.59697553786924e-06,9.30410454921248e-07,7.53886194347961e-06
7.67890301385516,7.5969727050249e-06,9.22709878974362e-07,7.53886194347961e-06
7.68233109555778,7.5969698689721e-06,9.15009303027475e-07,7.53886194347961e-06
7.68575917726039,7.5969670297093e-06,9.07308727080587e-07,7.53886194347961e-06
7.68918725896301,7.59696418723495e-06,8.99608151133701e-07,7.53886194347961e-06
7.69261534066562,7.59696134154753e-06,8.91907575186815e-07,7.53886194347961e-06
7.69604342236823,7.59695849264547e-06,8.84206999239929e-07,7.53886194347961e-06
7.69947150407085,7.59695564052725e-06,8.76506423293043e-07,7.53886194347961e-06
7.70289958577346,7.59695278519132e-06,8.68805847346154e-07,7.53886194347961e-06
7.70632766747608,7.59694992663614e-06,8.61105271399269e-07,7.53886194347961e-06
7.70975574917869,7.59694706486019e-06,8.53404695452385e-07,7.53886194347961e-06
7.7131838308813,7.59694419986192e-06,8.45704119505499e-07,7.53886194347961e-06
7.71661191258392,7.5969413316398e-06,8.38003543558612e-07,7.53886194347961e-06
7.72003999428653,7.59693846019229e-06,8.30302967611724e-07,7.53886194347961e-06
7.72346807598914,7.59693558551786e-06,8.22602391664838e-07,7.53886194347961e-06
7.72689615769176,7.59693270761498e-06,8.14901815717952e-07,7.53886194347961e-06
7.73032423939437,7.59692982648212e-06,8.07201239771066e-07,7.53886194347961e-06
7.73375232109699,7.59692694211775e-06,7.99500663824179e-07,7.53886194347961e-06
7.7371804027996,7.59692405452033e-06,7.91800087877294e-07,7.53886194347961e-06
7.74060848450221,7.59692116368834e-06,7.84099511930405e-07,7.53886194347961e-06
7.74403656620483,7.59691826962026e-06,7.76398935983519e-07,7.53886194347961e-06
7.74746464790744,7.59691537231455e-06,7.68698360036635e-07,7.53886194347961e-06
7.75089272961006,7.59691247176969e-06,7.6099778408975e-07,7.53886194347961e-06
7.75432081131267,7.59690956798415e-06,7.53297208142863e-07,7.53886194347961e-06
7.75774889301528,7.59690666095642e-06,7.45596632195974e-07,7.53886194347961e-06
7.7611769747179,7.59690375068497e-06,7.37896056249089e-07,7.53886194347961e-06
7.76460505642051,7.59690083716827e-06,7.30195480302203e-07,7.53886194347961e-06
7.76803313812313,7.59689792040481e-06,7.22494904355316e-07,7.53886194347961e-06
7.77146121982574,7.59689500039307e-06,7.1479432840843e-07,7.53886194347961e-06
7.77488930152835,7.59689207713153e-06,7.07093752461545e-07,7.53886194347961e-06
7.77831738323097,7.59688915061867e-06,6.99393176514656e-07,7.53886194347961e-06
7.78174546493358,7.59688622085297e-06,6.91692600567769e-07,7.53886194347961e-06
7.78517354663619,7.59688328783292e-06,6.83992024620886e-07,7.53886194347961e-06
7.78860162833881,7.59688035155701e-06,6.76291448674e-07,7.53886194347961e-06
7.79202971004142,7.59687741202372e-06,6.68590872727114e-07,7.53886194347961e-06
7.79545779174404,7.59687446923153e-06,6.60890296780225e-07,7.53886194347961e-06
7.79888587344665,7.59687152317894e-06,6.5318972083334e-07,7.53886194347961e-06
7.80231395514926,7.59686857386443e-06,6.45489144886453e-07,7.53886194347961e-06
7.80574203685188,7.5968656212865e-06,6.37788568939567e-07,7.53886194347961e-06
7.80917011855449,7.59686266544363e-06,6.30087992992681e-07,7.53886194347961e-06
7.81259820025711,7.59685970633432e-06,6.22387417045795e-07,7.53886194347961e-06
7.81602628195972,7.59685674395707e-06,6.14686841098907e-07,7.53886194347961e-06
7.81945436366233,7.59685377831035e-06,6.0698626515202e-07,7.53886194347961e-06
7.82288244536495,7.59685080939268e-06,5.99285689205137e-07,7.53886194347961e-06
7.82631052706756,7.59684783720254e-06,5.91585113258251e-07,7.53886194347961e-06
7.82973860877018,7.59684486173843e-06,5.83884537311362e-07,7.53886194347961e-06
7.83316669047279,7.59684188299885e-06,5.76183961364476e-07,7.53886194347961e-06
7.8365947721754,7.5968389009823e-06,5.68483385417591e-07,7.53886194347961e-06
7.84002285387802,7.59683591568728e-06,5.60782809470704e-07,7.53886194347961e-06
7.84345093558063,7.59683292711229e-06,5.53082233523818e-07,7.53886194347961e-06
7.84687901728325,7.59682993525583e-06,5.45381657576932e-07,7.53886194347961e-06
7.85030709898586,7.5968269401164e-06,5.37681081630044e-07,7.53886194347961e-06
7.85373518068847,7.59682394169251e-06,5.29980505683157e-07,7.53886194347961e-06
7.85716326239109,7.59682093998267e-06,5.22279929736271e-07,7.53886194347961e-06
7.8605913440937,7.59681793498537e-06,5.14579353789387e-07,7.53886194347961e-06
7.86401942579631,7.59681492669912e-06,5.06878777842502e-07,7.53886194347961e-06
7.86744750749893,7.59681191512244e-06,4.99178201895613e-07,7.53886194347961e-06
7.87087558920154,7.59680890025383e-06,4.91477625948727e-07,7.53886194347961e-06
7.87430367090416,7.59680588209179e-06,4.83777050001841e-07,7.53886194347961e-06
7.87773175260677,7.59680286063485e-06,4.76076474054955e-07,7.53886194347961e-06
7.88115983430938,7.59679983588151e-06,4.68375898108069e-07,7.53886194347961e-06
7.884587916012,7.59679680783029e-06,4.60675322161182e-07,7.53886194347961e-06
7.88801599771461,7.59679377647969e-06,4.52974746214294e-07,7.53886194347961e-06
7.89144407941723,7.59679074182823e-06,4.45274170267408e-07,7.53886194347961e-06
7.89487216111984,7.59678770387444e-06,4.37573594320524e-07,7.53886194347961e-06
7.89830024282245,7.59678466261681e-06,4.29873018373638e-07,7.53886194347961e-06
7.90172832452507,7.59678161805388e-06,4.22172442426753e-07,7.53886194347961e-06
7.90515640622768,7.59677857018416e-06,4.14471866479864e-07,7.53886194347961e-06
7.9085844879303,7.59677551900617e-06,4.06771290532978e-07,7.53886194347961e-06
7.91201256963291,7.59677246451843e-06,3.99070714586091e-07,7.53886194347961e-06
7.91544065133552,7.59676940671946e-06,3.91370138639206e-07,7.53886194347961e-06
7.91886873303814,7.59676634560778e-06,3.8366956269232e-07,7.53886194347961e-06
7.92229681474075,7.59676328118192e-06,3.75968986745433e-07,7.53886194347961e-06
7.92572489644337,7.5967602134404e-06,3.68268410798545e-07,7.53886194347961e-06
7.92915297814598,7.59675714238175e-06,3.60567834851659e-07,7.53886194347961e-06
7.93258105984859,7.59675406800449e-06,3.52867258904775e-07,7.53886194347961e-06
7.93600914155121,7.59675099030715e-06,3.45166682957889e-07,7.53886194347961e-06
7.93943722325382,7.59674790928826e-06,3.37466107011003e-07,7.53886194347961e-06
7.94286530495643,7.59674482494634e-06,3.29765531064115e-07,7.53886194347961e-06
7.94629338665905,7.59674173727993e-06,3.22064955117228e-07,7.53886194347961e-06
7.94972146836166,7.59673864628756e-06,3.14364379170342e-07,7.53886194347961e-06
7.95314955006428,7.59673555196776e-06,3.06663803223457e-07,7.53886194347961e-06
7.95657763176689,7.59673245431906e-06,2.9896322727657e-07,7.53886194347961e-06
7.9600057134695,7.59672935334e-06,2.91262651329682e-07,7.53886194347961e-06
7.96343379517212,7.59672624902911e-06,2.83562075382796e-07,7.53886194347961e-06
7.96686187687473,7.59672314138493e-06,2.7586149943591e-07,7.53886194347961e-06
7.97028995857735,7.596720030406e-06,2.68160923489026e-07,7.53886194347961e-06
7.97371804027996,7.59671691609085e-06,2.6046034754214e-07,7.53886194347961e-06
7.97714612198257,7.59671379843802e-06,2.52759771595252e-07,7.53886194347961e-06
7.98057420368519,7.59671067744605e-06,2.45059195648365e-07,7.53886194347961e-06
7.9840022853878,7.59670755311349e-06,2.37358619701479e-07,7.53886194347961e-06
7.98743036709042,7.59670442543887e-06,2.29658043754593e-07,7.53886194347961e-06
7.99085844879303,7.59670129442075e-06,2.21957467807707e-07,7.53886194347961e-06
7.99428653049564,7.59669816005765e-06,2.14256891860821e-07,7.53886194347961e-06
7.99771461219826,7.59669502234813e-06,2.06556315913932e-07,7.53886194347961e-06
8.00114269390087,7.59669188129074e-06,1.98855739967049e-07,7.53886194347961e-06
8.00457077560348,7.59668873688401e-06,1.91155164020163e-07,7.53886194347961e-06
8.0079988573061,7.59668558912651e-06,1.83454588073277e-07,7.53886194347961e-06
8.01142693900871,7.59668243801677e-06,1.75754012126391e-07,7.53886194347961e-06
8.01485502071133,7.59667928355335e-06,1.68053436179503e-07,7.53886194347961e-06
8.01828310241394,7.59667612573479e-06,1.60352860232616e-07,7.53886194347961e-06
8.02171118411655,7.59667296455966e-06,1.5265228428573e-07,7.53886194347961e-06
8.02513926581917,7.59666980002649e-06,1.44951708338844e-07,7.53886194347961e-06
8.02856734752178,7.59666663213386e-06,1.37251132391958e-07,7.53886194347961e-06
8.0319954292244,7.5966634608803e-06,1.29550556445072e-07,7.53886194347961e-06
8.03542351092701,7.59666028626438e-06,1.21849980498183e-07,7.53886194347961e-06
8.03885159262962,7.59665710828466e-06,1.14149404551298e-07,7.53886194347961e-06
8.04227967433224,7.59665392693968e-06,1.06448828604411e-07,7.53886194347961e-06
8.04570775603485,7.59665074222802e-06,9.87482526575251e-08,7.53886194347961e-06
8.04913583773747,7.59664755414822e-06,9.10476767106388e-08,7.53886194347961e-06
8.05256391944008,7.59664436269886e-06,8.33471007637534e-08,7.53886194347961e-06
8.05599200114269,7.59664116787849e-06,7.56465248168646e-08,7.53886194347961e-06
8.05942008284531,7.59663796968567e-06,6.79459488699783e-08,7.53886194347961e-06
8.06284816454792,7.59663476811898e-06,6.02453729230971e-08,7.53886194347961e-06
8.06627624625053,7.59663156317696e-06,5.25447969762108e-08,7.53886194347961e-06
8.06970432795315,7.5966283548582e-06,4.48442210293228e-08,7.53886194347961e-06
8.07313240965576,7.59662514316125e-06,3.71436450824365e-08,7.53886194347961e-06
8.07656049135838,7.59662192808469e-06,2.94430691355502e-08,7.53886194347961e-06
8.07998857306099,7.59661870962708e-06,2.17424931886639e-08,7.53886194347961e-06
8.0834166547636,7.59661548778699e-06,1.40419172417785e-08,7.53886194347961e-06
8.08684473646622,7.59661226256299e-06,6.34134129489217e-09,7.53886194347961e-06
8.09027281816883,7.59660903395366e-06,NaN,7.53886194347961e-06
8.09370089987145,7.59660580195757e-06,NaN,7.53886194347961e-06
8.09712898157406,7.59660256657328e-06,NaN,7.53886194347961e-06
8.10055706327667,7.59659932779938e-06,NaN,7.53886194347961e-06
8.10398514497929,7.59659608563445e-06,NaN,7.53886194347961e-06
8.1074132266819,7.59659284007705e-06,NaN,7.53886194347961e-06
8.11084130838452,7.59658959112576e-06,NaN,7.53886194347961e-06
8.11426939008713,7.59658633877918e-06,NaN,7.53886194347961e-06
8.11769747178974,7.59658308303586e-06,NaN,7.53886194347961e-06
8.12112555349236,7.5965798238944e-06,NaN,7.53886194347961e-06
8.12455363519497,7.59657656135337e-06,NaN,7.53886194347961e-06
8.12798171689759,7.59657329541137e-06,NaN,7.53886194347961e-06
8.1314097986002,7.59657002606697e-06,NaN,7.53886194347961e-06
8.13483788030281,7.59656675331875e-06,NaN,7.53886194347961e-06
8.13826596200543,7.5965634771653e-06,NaN,7.53886194347961e-06
8.14169404370804,7.59656019760522e-06,NaN,7.53886194347961e-06
8.14512212541065,7.59655691463708e-06,NaN,7.53886194347961e-06
8.14855020711327,7.59655362825948e-06,NaN,7.53886194347961e-06
8.15197828881588,7.596550338471e-06,NaN,7.53886194347961e-06
8.1554063705185,7.59654704527024e-06,NaN,7.53886194347961e-06
8.15883445222111,7.59654374865579e-06,NaN,7.53886194347961e-06
8.16226253392372,7.59654044862623e-06,NaN,7.53886194347961e-06
8.16569061562634,7.59653714518017e-06,NaN,7.53886194347961e-06
8.16911869732895,7.5965338383162e-06,NaN,7.53886194347961e-06
8.17254677903157,7.59653052803291e-06,NaN,7.53886194347961e-06
8.17597486073418,7.5965272143289e-06,NaN,7.53886194347961e-06
8.17940294243679,7.59652389720277e-06,NaN,7.53886194347961e-06
8.18283102413941,7.59652057665312e-06,NaN,7.53886194347961e-06
8.18625910584202,7.59651725267854e-06,NaN,7.53886194347961e-06
8.18968718754464,7.59651392527764e-06,NaN,7.53886194347961e-06
8.19311526924725,7.59651059444902e-06,NaN,7.53886194347961e-06
8.19654335094986,7.59650726019128e-06,NaN,7.53886194347961e-06
8.19997143265248,7.59650392250302e-06,NaN,7.53886194347961e-06
8.20339951435509,7.59650058138285e-06,NaN,7.53886194347961e-06
8.20682759605771,7.59649723682938e-06,NaN,7.53886194347961e-06
8.21025567776032,7.59649388884121e-06,NaN,7.53886194347961e-06
8.21368375946293,7.59649053741695e-06,NaN,7.53886194347961e-06
8.21711184116555,7.5964871825552e-06,NaN,7.53886194347961e-06
8.22053992286816,7.59648382425459e-06,NaN,7.53886194347961e-06
8.22396800457078,7.59648046251371e-06,NaN,7.53886194347961e-06
8.22739608627339,7.59647709733118e-06,NaN,7.53886194347961e-06
8.230824167976,7.59647372870561e-06,NaN,7.53886194347961e-06
8.23425224967862,7.59647035663562e-06,NaN,7.53886194347961e-06
8.23768033138123,7.59646698111982e-06,NaN,7.53886194347961e-06
8.24110841308385,7.59646360215683e-06,NaN,7.53886194347961e-06
8.24453649478646,7.59646021974526e-06,NaN,7.53886194347961e-06
8.24796457648907,7.59645683388373e-06,NaN,7.53886194347961e-06
8.25139265819169,7.59645344457086e-06,NaN,7.53886194347961e-06
8.2548207398943,7.59645005180526e-06,NaN,7.53886194347961e-06
8.25824882159691,7.59644665558557e-06,NaN,7.53886194347961e-06
8.26167690329953,7.5964432559104e-06,NaN,7.53886194347961e-06
8.26510498500214,7.59643985277837e-06,NaN,7.53886194347961e-06
8.26853306670476,7.59643644618812e-06,NaN,7.53886194347961e-06
8.27196114840737,7.59643303613825e-06,NaN,7.53886194347961e-06
8.27538923010998,7.5964296226274e-06,NaN,7.53886194347961e-06
8.2788173118126,7.5964262056542e-06,NaN,7.53886194347961e-06
8.28224539351521,7.59642278521727e-06,NaN,7.53886194347961e-06
8.28567347521783,7.59641936131524e-06,NaN,7.53886194347961e-06
8.28910155692044,7.59641593394674e-06,NaN,7.53886194347961e-06
8.29252963862305,7.5964125031104e-06,NaN,7.53886194347961e-06
8.29595772032567,7.59640906880486e-06,NaN,7.53886194347961e-06
8.29938580202828,7.59640563102874e-06,NaN,7.53886194347961e-06
8.3028138837309,7.59640218978068e-06,NaN,7.53886194347961e-06
8.30624196543351,7.59639874505932e-06,NaN,7.53886194347961e-06
8.30967004713612,7.59639529686329e-06,NaN,7.53886194347961e-06
8.31309812883874,7.59639184519123e-06,NaN,7.53886194347961e-06
8.31652621054135,7.59638839004177e-06,NaN,7.53886194347961e-06
8.31995429224397,7.59638493141355e-06,NaN,7.53886194347961e-06
8.32338237394658,7.59638146930522e-06,NaN,7.53886194347961e-06
8.32681045564919,7.59637800371542e-06,NaN,7.53886194347961e-06
8.33023853735181,7.59637453464278e-06,NaN,7.53886194347961e-06
8.33366661905442,7.59637106208595e-06,NaN,7.53886194347961e-06
8.33709470075704,7.59636758604357e-06,NaN,7.53886194347961e-06
8.34052278245965,7.59636410651429e-06,NaN,7.53886194347961e-06
8.34395086416226,7.59636062349676e-06,NaN,7.53886194347961e-06
8.34737894586488,7.59635713698962e-06,NaN,7.53886194347961e-06
8.35080702756749,7.59635364699151e-06,NaN,7.53886194347961e-06
8.35423510927011,7.59635015350109e-06,NaN,7.53886194347961e-06
8.35766319097272,7.59634665651701e-06,NaN,7.53886194347961e-06
8.36109127267533,7.59634315603792e-06,NaN,7.53886194347961e-06
8.36451935437795,7.59633965206247e-06,NaN,7.53886194347961e-06
8.36794743608056,7.59633614458931e-06,NaN,7.53886194347961e-06
8.37137551778317,7.59633263361711e-06,NaN,7.53886194347961e-06
8.37480359948579,7.5963291191445e-06,NaN,7.53886194347961e-06
8.3782316811884,7.59632560117015e-06,NaN,7.53886194347961e-06
8.38165976289102,7.59632207969272e-06,NaN,7.53886194347961e-06
8.38508784459363,7.59631855471086e-06,NaN,7.53886194347961e-06
8.38851592629624,7.59631502622323e-06,NaN,7.53886194347961e-06
8.39194400799886,7.59631149422849e-06,NaN,7.53886194347961e-06
8.39537208970147,7.59630795872531e-06,NaN,7.53886194347961e-06
8.39880017140409,7.59630441971235e-06,NaN,7.53886194347961e-06
8.4022282531067,7.59630087718826e-06,NaN,7.53886194347961e-06
8.40565633480931,7.59629733115172e-06,NaN,7.53886194347961e-06
8.40908441651193,7.59629378160138e-06,NaN,7.53886194347961e-06
8.41251249821454,7.59629022853592e-06,NaN,7.53886194347961e-06
8.41594057991716,7.596286671954e-06,NaN,7.53886194347961e-06
8.41936866161977,7.59628311185429e-06,NaN,7.53886194347961e-06
8.42279674332238,7.59627954823545e-06,NaN,7.53886194347961e-06
8.426224825025,7.59627598109617e-06,NaN,7.53886194347961e-06
8.42965290672761,7.59627241043511e-06,NaN,7.53886194347961e-06
8.43308098843023,7.59626883625094e-06,NaN,7.53886194347961e-06
8.43650907013284,7.59626525854233e-06,NaN,7.53886194347961e-06
8.43993715183545,7.59626167730796e-06,NaN,7.53886194347961e-06
8.44336523353807,7.59625809254651e-06,NaN,7.53886194347961e-06
8.44679331524068,7.59625450425665e-06,NaN,7.53886194347961e-06
8.45022139694329,7.59625091243706e-06,NaN,7.53886194347961e-06
8.45364947864591,7.59624731708642e-06,NaN,7.53886194347961e-06
8.45707756034852,7.5962437182034e-06,NaN,7.53886194347961e-06
8.46050564205114,7.59624011578669e-06,NaN,7.53886194347961e-06
8.46393372375375,7.59623650983497e-06,NaN,7.53886194347961e-06
8.46736180545636,7.59623290034691e-06,NaN,7.53886194347961e-06
8.47078988715898,7.59622928732122e-06,NaN,7.53886194347961e-06
8.47421796886159,7.59622567075655e-06,NaN,7.53886194347961e-06
8.47764605056421,7.59622205065162e-06,NaN,7.53886194347961e-06
8.48107413226682,7.59621842700509e-06,NaN,7.53886194347961e-06
8.48450221396943,7.59621479981566e-06,NaN,7.53886194347961e-06
8.48793029567205,7.59621116908202e-06,NaN,7.53886194347961e-06
8.49135837737466,7.59620753480285e-06,NaN,7.53886194347961e-06
8.49478645907728,7.59620389697685e-06,NaN,7.53886194347961e-06
8.49821454077989,7.5962002556027e-06,NaN,7.53886194347961e-06
8.5016426224825,7.59619661067911e-06,NaN,7.53886194347961e-06
8.50507070418512,7.59619296220476e-06,NaN,7.53886194347961e-06
8.50849878588773,7.59618931017835e-06,NaN,7.53886194347961e-06
8.51192686759034,7.59618565459857e-06,NaN,7.53886194347961e-06
8.51535494929296,7.59618199546412e-06,NaN,7.53886194347961e-06
8.51878303099557,7.59617833277371e-06,NaN,7.53886194347961e-06
8.52221111269819,7.59617466652602e-06,NaN,7.53886194347961e-06
8.5256391944008,7.59617099671975e-06,NaN,7.53886194347961e-06
8.52906727610341,7.59616732335362e-06,NaN,7.53886194347961e-06
8.53249535780603,7.59616364642631e-06,NaN,7.53886194347961e-06
8.53592343950864,7.59615996593653e-06,NaN,7.53886194347961e-06
8.53935152121126,7.59615628188299e-06,NaN,7.53886194347961e-06
8.54277960291387,7.59615259426439e-06,NaN,7.53886194347961e-06
8.54620768461648,7.59614890307944e-06,NaN,7.53886194347961e-06
8.5496357663191,7.59614520832684e-06,NaN,7.53886194347961e-06
8.55306384802171,7.59614151000531e-06,NaN,7.53886194347961e-06
8.55649192972433,7.59613780811354e-06,NaN,7.53886194347961e-06
8.55992001142694,7.59613410265025e-06,NaN,7.53886194347961e-06
8.56334809312955,7.59613039361416e-06,NaN,7.53886194347961e-06
8.56677617483217,7.59612668100396e-06,NaN,7.53886194347961e-06
8.57020425653478,7.59612296481838e-06,NaN,7.53886194347961e-06
8.5736323382374,7.59611924505614e-06,NaN,7.53886194347961e-06
8.57706041994001,7.59611552171593e-06,NaN,7.53886194347961e-06
8.58048850164262,7.59611179479649e-06,NaN,7.53886194347961e-06
8.58391658334524,7.59610806429653e-06,NaN,7.53886194347961e-06
8.58734466504785,7.59610433021476e-06,NaN,7.53886194347961e-06
8.59077274675046,7.59610059254991e-06,NaN,7.53886194347961e-06
8.59420082845308,7.5960968513007e-06,NaN,7.53886194347961e-06
8.59762891015569,7.59609310646584e-06,NaN,7.53886194347961e-06
8.60105699185831,7.59608935804406e-06,NaN,7.53886194347961e-06
8.60448507356092,7.59608560603408e-06,NaN,7.53886194347961e-06
8.60791315526353,7.59608185043463e-06,NaN,7.53886194347961e-06
8.61134123696615,7.59607809124443e-06,NaN,7.53886194347961e-06
8.61476931866876,7.5960743284622e-06,NaN,7.53886194347961e-06
8.61819740037138,7.59607056208669e-06,NaN,7.53886194347961e-06
8.62162548207399,7.5960667921166e-06,NaN,7.53886194347961e-06
8.6250535637766,7.59606301855068e-06,NaN,7.53886194347961e-06
8.62848164547922,7.59605924138766e-06,NaN,7.53886194347961e-06
8.63190972718183,7.59605546062626e-06,NaN,7.53886194347961e-06
8.63533780888445,7.59605167626521e-06,NaN,7.53886194347961e-06
8.63876589058706,7.59604788830326e-06,NaN,7.53886194347961e-06
8.64219397228967,7.59604409673913e-06,NaN,7.53886194347961e-06
8.64562205399229,7.59604030157156e-06,NaN,7.53886194347961e-06
8.6490501356949,7.59603650279929e-06,NaN,7.53886194347961e-06
8.65247821739752,7.59603270042105e-06,NaN,7.53886194347961e-06
8.65590629910013,7.59602889443559e-06,NaN,7.53886194347961e-06
8.65933438080274,7.59602508484164e-06,NaN,7.53886194347961e-06
8.66276246250536,7.59602127163795e-06,NaN,7.53886194347961e-06
8.66619054420797,7.59601745482325e-06,NaN,7.53886194347961e-06
8.66961862591058,7.59601363439629e-06,NaN,7.53886194347961e-06
8.6730467076132,7.59600981035581e-06,NaN,7.53886194347961e-06
8.67647478931581,7.59600598270055e-06,NaN,7.53886194347961e-06
8.67990287101843,7.59600215142927e-06,NaN,7.53886194347961e-06
8.68333095272104,7.59599831654071e-06,NaN,7.53886194347961e-06
8.68675903442365,7.59599447803362e-06,NaN,7.53886194347961e-06
8.69018711612627,7.59599063590674e-06,NaN,7.53886194347961e-06
8.69361519782888,7.59598679015883e-06,NaN,7.53886194347961e-06
8.6970432795315,7.59598294078863e-06,NaN,7.53886194347961e-06
8.70047136123411,7.5959790877949e-06,NaN,7.53886194347961e-06
8.70389944293672,7.5959752311764e-06,NaN,7.53886194347961e-06
8.70732752463934,7.59597137093187e-06,NaN,7.53886194347961e-06
8.71075560634195,7.59596750706007e-06,NaN,7.53886194347961e-06
8.71418368804457,7.59596363955976e-06,NaN,7.53886194347961e-06
8.71761176974718,7.59595976842969e-06,NaN,7.53886194347961e-06
8.72103985144979,7.59595589366863e-06,NaN,7.53886194347961e-06
8.72446793315241,7.59595201527532e-06,NaN,7.53886194347961e-06
8.72789601485502,7.59594813324854e-06,NaN,7.53886194347961e-06
8.73132409655763,7.59594424758704e-06,NaN,7.53886194347961e-06
8.73475217826025,7.59594035828958e-06,NaN,7.53886194347961e-06
8.73818025996286,7.59593646535493e-06,NaN,7.53886194347961e-06
8.74160834166548,7.59593256878186e-06,NaN,7.53886194347961e-06
8.74503642336809,7.59592866856912e-06,NaN,7.53886194347961e-06
8.7484645050707,7.59592476471549e-06,NaN,7.53886194347961e-06
8.75189258677332,7.59592085721973e-06,NaN,7.53886194347961e-06
8.75532066847593,7.59591694608061e-06,NaN,7.53886194347961e-06
8.75874875017855,7.5959130312969e-06,NaN,7.53886194347961e-06
8.76217683188116,7.59590911286736e-06,NaN,7.53886194347961e-06
8.76560491358377,7.59590519079078e-06,NaN,7.53886194347961e-06
8.76903299528639,7.59590126506593e-06,NaN,7.53886194347961e-06
8.772461076989,7.59589733569157e-06,NaN,7.53886194347961e-06
8.77588915869162,7.59589340266648e-06,NaN,7.53886194347961e-06
8.77931724039423,7.59588946598945e-06,NaN,7.53886194347961e-06
8.78274532209684,7.59588552565923e-06,NaN,7.53886194347961e-06
8.78617340379946,7.59588158167462e-06,NaN,7.53886194347961e-06
8.78960148550207,7.59587763403439e-06,NaN,7.53886194347961e-06
8.79302956720469,7.59587368273732e-06,NaN,7.53886194347961e-06
8.7964576489073,7.59586972778219e-06,NaN,7.53886194347961e-06
8.79988573060991,7.59586576916779e-06,NaN,7.53886194347961e-06
8.80331381231253,7.59586180689289e-06,NaN,7.53886194347961e-06
8.80674189401514,7.59585784095628e-06,NaN,7.53886194347961e-06
8.81016997571775,7.59585387135675e-06,NaN,7.53886194347961e-06
8.81359805742037,7.59584989809307e-06,NaN,7.53886194347961e-06
8.81702613912298,7.59584592116405e-06,NaN,7.53886194347961e-06
8.8204542208256,7.59584194056846e-06,NaN,7.53886194347961e-06
8.82388230252821,7.5958379563051e-06,NaN,7.53886194347961e-06
8.82731038423082,7.59583396837275e-06,NaN,7.53886194347961e-06
8.83073846593344,7.59582997677021e-06,NaN,7.53886194347961e-06
8.83416654763605,7.59582598149626e-06,NaN,7.53886194347961e-06
8.83759462933867,7.59582198254971e-06,NaN,7.53886194347961e-06
8.84102271104128,7.59581797992934e-06,NaN,7.53886194347961e-06
8.84445079274389,7.59581397363396e-06,NaN,7.53886194347961e-06
8.84787887444651,7.59580996366235e-06,NaN,7.53886194347961e-06
8.85130695614912,7.59580595001332e-06,NaN,7.53886194347961e-06
8.85473503785174,7.59580193268566e-06,NaN,7.53886194347961e-06
8.85816311955435,7.59579791167817e-06,NaN,7.53886194347961e-06
8.86159120125696,7.59579388698966e-06,NaN,7.53886194347961e-06
8.86501928295958,7.59578985861892e-06,NaN,7.53886194347961e-06
8.86844736466219,7.59578582656476e-06,NaN,7.53886194347961e-06
8.87187544636481,7.59578179082598e-06,NaN,7.53886194347961e-06
8.87530352806742,7.59577775140138e-06,NaN,7.53886194347961e-06
8.87873160977003,7.59577370828977e-06,NaN,7.53886194347961e-06
8.88215969147265,7.59576966148996e-06,NaN,7.53886194347961e-06
8.88558777317526,7.59576561100076e-06,NaN,7.53886194347961e-06
8.88901585487787,7.59576155682097e-06,NaN,7.53886194347961e-06
8.89244393658049,7.5957574989494e-06,NaN,7.53886194347961e-06
8.8958720182831,7.59575343738487e-06,NaN,7.53886194347961e-06
8.89930009998572,7.59574937212618e-06,NaN,7.53886194347961e-06
8.90272818168833,7.59574530317215e-06,NaN,7.53886194347961e-06
8.90615626339094,7.5957412305216e-06,NaN,7.53886194347961e-06
8.90958434509356,7.59573715417333e-06,NaN,7.53886194347961e-06
8.91301242679617,7.59573307412616e-06,NaN,7.53886194347961e-06
8.91644050849879,7.59572899037892e-06,NaN,7.53886194347961e-06
8.9198685902014,7.59572490293041e-06,NaN,7.53886194347961e-06
8.92329667190401,7.59572081177946e-06,NaN,7.53886194347961e-06
8.92672475360663,7.59571671692489e-06,NaN,7.53886194347961e-06
8.93015283530924,7.59571261836552e-06,NaN,7.53886194347961e-06
8.93358091701186,7.59570851610017e-06,NaN,7.53886194347961e-06
8.93700899871447,7.59570441012766e-06,NaN,7.53886194347961e-06
8.94043708041708,7.59570030044682e-06,NaN,7.53886194347961e-06
8.9438651621197,7.59569618705648e-06,NaN,7.53886194347961e-06
8.94729324382231,7.59569206995546e-06,NaN,7.53886194347961e-06
8.95072132552493,7.59568794914258e-06,NaN,7.53886194347961e-06
8.95414940722754,7.59568382461668e-06,NaN,7.53886194347961e-06
8.95757748893015,7.59567969637658e-06,NaN,7.53886194347961e-06
8.96100557063277,7.59567556442112e-06,NaN,7.53886194347961e-06
8.96443365233538,7.59567142874913e-06,NaN,7.53886194347961e-06
8.96786173403799,7.59566728935943e-06,NaN,7.53886194347961e-06
8.97128981574061,7.59566314625087e-06,NaN,7.53886194347961e-06
8.97471789744322,7.59565899942228e-06,NaN,7.53886194347961e-06
8.97814597914584,7.59565484887249e-06,NaN,7.53886194347961e-06
8.98157406084845,7.59565069460034e-06,NaN,7.53886194347961e-06
8.98500214255106,7.59564653660467e-06,NaN,7.53886194347961e-06
8.98843022425368,7.59564237488432e-06,NaN,7.53886194347961e-06
8.99185830595629,7.59563820943812e-06,NaN,7.53886194347961e-06
8.99528638765891,7.59563404026492e-06,NaN,7.53886194347961e-06
8.99871446936152,7.59562986736356e-06,NaN,7.53886194347961e-06
9.00214255106413,7.59562569073288e-06,NaN,7.53886194347961e-06
9.00557063276675,7.59562151037172e-06,NaN,7.53886194347961e-06
9.00899871446936,7.59561732627894e-06,NaN,7.53886194347961e-06
9.01242679617198,7.59561313845338e-06,NaN,7.53886194347961e-06
9.01585487787459,7.59560894689388e-06,NaN,7.53886194347961e-06
9.0192829595772,7.59560475159929e-06,NaN,7.53886194347961e-06
9.02271104127982,7.59560055256846e-06,NaN,7.53886194347961e-06
9.02613912298243,7.59559634980025e-06,NaN,7.53886194347961e-06
9.02956720468504,7.5955921432935e-06,NaN,7.53886194347961e-06
9.03299528638766,7.59558793304706e-06,NaN,7.53886194347961e-06
9.03642336809027,7.59558371905979e-06,NaN,7.53886194347961e-06
9.03985144979289,7.59557950133054e-06,NaN,7.53886194347961e-06
9.0432795314955,7.59557527985818e-06,NaN,7.53886194347961e-06
9.04670761319811,7.59557105464154e-06,NaN,7.53886194347961e-06
9.05013569490073,7.5955668256795e-06,NaN,7.53886194347961e-06
9.05356377660334,7.59556259297091e-06,NaN,7.53886194347961e-06
9.05699185830596,7.59555835651463e-06,NaN,7.53886194347961e-06
9.06041994000857,7.59555411630952e-06,NaN,7.53886194347961e-06
9.06384802171118,7.59554987235444e-06,NaN,7.53886194347961e-06
9.0672761034138,7.59554562464826e-06,NaN,7.53886194347961e-06
9.07070418511641,7.59554137318983e-06,NaN,7.53886194347961e-06
9.07413226681903,7.59553711797803e-06,NaN,7.53886194347961e-06
9.07756034852164,7.59553285901172e-06,NaN,7.53886194347961e-06
9.08098843022425,7.59552859628976e-06,NaN,7.53886194347961e-06
9.08441651192687,7.59552432981103e-06,NaN,7.53886194347961e-06
9.08784459362948,7.59552005957439e-06,NaN,7.53886194347961e-06
9.0912726753321,7.59551578557871e-06,NaN,7.53886194347961e-06
9.09470075703471,7.59551150782287e-06,NaN,7.53886194347961e-06
9.09812883873732,7.59550722630573e-06,NaN,7.53886194347961e-06
9.10155692043994,7.59550294102617e-06,NaN,7.53886194347961e-06
9.10498500214255,7.59549865198307e-06,NaN,7.53886194347961e-06
9.10841308384516,7.59549435917529e-06,NaN,7.53886194347961e-06
9.11184116554778,7.59549006260171e-06,NaN,7.53886194347961e-06
9.11526924725039,7.59548576226122e-06,NaN,7.53886194347961e-06
9.11869732895301,7.59548145815269e-06,NaN,7.53886194347961e-06
9.12212541065562,7.59547715027499e-06,NaN,7.53886194347961e-06
9.12555349235823,7.59547283862702e-06,NaN,7.53886194347961e-06
9.12898157406085,7.59546852320764e-06,NaN,7.53886194347961e-06
9.13240965576346,7.59546420401575e-06,NaN,7.53886194347961e-06
9.13583773746608,7.59545988105022e-06,NaN,7.53886194347961e-06
9.13926581916869,7.59545555430995e-06,NaN,7.53886194347961e-06
9.1426939008713,7.59545122379381e-06,NaN,7.53886194347961e-06
9.14612198257392,7.5954468895007e-06,NaN,7.53886194347961e-06
9.14955006427653,7.59544255142949e-06,NaN,7.53886194347961e-06
9.15297814597915,7.59543820957909e-06,NaN,7.53886194347961e-06
9.15640622768176,7.59543386394838e-06,NaN,7.53886194347961e-06
9.15983430938437,7.59542951453624e-06,NaN,7.53886194347961e-06
9.16326239108699,7.59542516134158e-06,NaN,7.53886194347961e-06
9.1666904727896,7.59542080436328e-06,NaN,7.53886194347961e-06
9.17011855449222,7.59541644360024e-06,NaN,7.53886194347961e-06
9.17354663619483,7.59541207905135e-06,NaN,7.53886194347961e-06
9.17697471789744,7.59540771071551e-06,NaN,7.53886194347961e-06
9.18040279960006,7.59540333859162e-06,NaN,7.53886194347961e-06
9.18383088130267,7.59539896267858e-06,NaN,7.53886194347961e-06
9.18725896300528,7.59539458297527e-06,NaN,7.53886194347961e-06
9.1906870447079,7.59539019948061e-06,NaN,7.53886194347961e-06
9.19411512641051,7.5953858121935e-06,NaN,7.53886194347961e-06
9.19754320811313,7.59538142111283e-06,NaN,7.53886194347961e-06
9.20097128981574,7.59537702623752e-06,NaN,7.53886194347961e-06
9.20439937151835,7.59537262756645e-06,NaN,7.53886194347961e-06
9.20782745322097,7.59536822509855e-06,NaN,7.53886194347961e-06
9.21125553492358,7.59536381883272e-06,NaN,7.53886194347961e-06
9.2146836166262,7.59535940876785e-06,NaN,7.53886194347961e-06
9.21811169832881,7.59535499490287e-06,NaN,7.53886194347961e-06
9.22153978003142,7.59535057723669e-06,NaN,7.53886194347961e-06
9.22496786173404,7.5953461557682e-06,NaN,7.53886194347961e-06
9.22839594343665,7.59534173049633e-06,NaN,7.53886194347961e-06
9.23182402513927,7.59533730141999e-06,NaN,7.53886194347961e-06
9.23525210684188,7.59533286853808e-06,NaN,7.53886194347961e-06
9.23868018854449,7.59532843184953e-06,NaN,7.53886194347961e-06
9.24210827024711,7.59532399135326e-06,NaN,7.53886194347961e-06
9.24553635194972,7.59531954704817e-06,NaN,7.53886194347961e-06
9.24896443365234,7.59531509893318e-06,NaN,7.53886194347961e-06
9.25239251535495,7.59531064700722e-06,NaN,7.53886194347961e-06
9.25582059705756,7.59530619126921e-06,NaN,7.53886194347961e-06
9.25924867876018,7.59530173171805e-06,NaN,7.53886194347961e-06
9.26267676046279,7.59529726835269e-06,NaN,7.53886194347961e-06
9.2661048421654,7.59529280117204e-06,NaN,7.53886194347961e-06
9.26953292386802,7.59528833017502e-06,NaN,7.53886194347961e-06
9.27296100557063,7.59528385536056e-06,NaN,7.53886194347961e-06
9.27638908727325,7.59527937672759e-06,NaN,7.53886194347961e-06
9.27981716897586,7.59527489427503e-06,NaN,7.53886194347961e-06
9.28324525067847,7.59527040800181e-06,NaN,7.53886194347961e-06
9.28667333238109,7.59526591790687e-06,NaN,7.53886194347961e-06
9.2901014140837,7.59526142398912e-06,NaN,7.53886194347961e-06
9.29352949578632,7.59525692624751e-06,NaN,7.53886194347961e-06
9.29695757748893,7.59525242468096e-06,NaN,7.53886194347961e-06
9.30038565919154,7.59524791928841e-06,NaN,7.53886194347961e-06
9.30381374089416,7.5952434100688e-06,NaN,7.53886194347961e-06
9.30724182259677,7.59523889702105e-06,NaN,7.53886194347961e-06
9.31066990429939,7.59523438014411e-06,NaN,7.53886194347961e-06
9.314097986002,7.59522985943692e-06,NaN,7.53886194347961e-06
9.31752606770461,7.5952253348984e-06,NaN,7.53886194347961e-06
9.32095414940723,7.59522080652751e-06,NaN,7.53886194347961e-06
9.32438223110984,7.59521627432318e-06,NaN,7.53886194347961e-06
9.32781031281245,7.59521173828435e-06,NaN,7.53886194347961e-06
9.33123839451507,7.59520719840998e-06,NaN,7.53886194347961e-06
9.33466647621768,7.59520265469899e-06,NaN,7.53886194347961e-06
9.3380945579203,7.59519810715034e-06,NaN,7.53886194347961e-06
9.34152263962291,7.59519355576297e-06,NaN,7.53886194347961e-06
9.34495072132552,7.59518900053583e-06,NaN,7.53886194347961e-06
9.34837880302814,7.59518444146787e-06,NaN,7.53886194347961e-06
9.35180688473075,7.59517987855804e-06,NaN,7.53886194347961e-06
9.35523496643337,7.59517531180528e-06,NaN,7.53886194347961e-06
9.35866304813598,7.59517074120855e-06,NaN,7.53886194347961e-06
9.36209112983859,7.59516616676681e-06,NaN,7.53886194347961e-06
9.36551921154121,7.59516158847899e-06,NaN,7.53886194347961e-06
9.36894729324382,7.59515700634407e-06,NaN,7.53886194347961e-06
9.37237537494644,7.59515242036099e-06,NaN,7.53886194347961e-06
9.37580345664905,7.5951478305287e-06,NaN,7.53886194347961e-06
9.37923153835166,7.59514323684618e-06,NaN,7.53886194347961e-06
9.38265962005428,7.59513863931238e-06,NaN,7.53886194347961e-06
9.38608770175689,7.59513403792625e-06,NaN,7.53886194347961e-06
9.38951578345951,7.59512943268675e-06,NaN,7.53886194347961e-06
9.39294386516212,7.59512482359286e-06,NaN,7.53886194347961e-06
9.39637194686473,7.59512021064352e-06,NaN,7.53886194347961e-06
9.39980002856735,7.59511559383772e-06,NaN,7.53886194347961e-06
9.40322811026996,7.5951109731744e-06,NaN,7.53886194347961e-06
9.40665619197257,7.59510634865254e-06,NaN,7.53886194347961e-06
9.41008427367519,7.5951017202711e-06,NaN,7.53886194347961e-06
9.4135123553778,7.59509708802905e-06,NaN,7.53886194347961e-06
9.41694043708042,7.59509245192536e-06,NaN,7.53886194347961e-06
9.42036851878303,7.595087811959e-06,NaN,7.53886194347961e-06
9.42379660048564,7.59508316812894e-06,NaN,7.53886194347961e-06
9.42722468218826,7.59507852043416e-06,NaN,7.53886194347961e-06
9.43065276389087,7.59507386887362e-06,NaN,7.53886194347961e-06
9.43408084559349,7.5950692134463e-06,NaN,7.53886194347961e-06
9.4375089272961,7.59506455415118e-06,NaN,7.53886194347961e-06
9.44093700899871,7.59505989098723e-06,NaN,7.53886194347961e-06
9.44436509070133,7.59505522395343e-06,NaN,7.53886194347961e-06
9.44779317240394,7.59505055304876e-06,NaN,7.53886194347961e-06
9.45122125410656,7.5950458782722e-06,NaN,7.53886194347961e-06
9.45464933580917,7.59504119962272e-06,NaN,7.53886194347961e-06
9.45807741751178,7.59503651709931e-06,NaN,7.53886194347961e-06
9.4615054992144,7.59503183070096e-06,NaN,7.53886194347961e-06
9.46493358091701,7.59502714042664e-06,NaN,7.53886194347961e-06
9.46836166261963,7.59502244627535e-06,NaN,7.53886194347961e-06
9.47178974432224,7.59501774824606e-06,NaN,7.53886194347961e-06
9.47521782602485,7.59501304633776e-06,NaN,7.53886194347961e-06
9.47864590772747,7.59500834054945e-06,NaN,7.53886194347961e-06
9.48207398943008,7.5950036308801e-06,NaN,7.53886194347961e-06
9.48550207113269,7.59499891732871e-06,NaN,7.53886194347961e-06
9.48893015283531,7.59499419989428e-06,NaN,7.53886194347961e-06
9.49235823453792,7.59498947857579e-06,NaN,7.53886194347961e-06
9.49578631624054,7.59498475337223e-06,NaN,7.53886194347961e-06
9.49921439794315,7.59498002428261e-06,NaN,7.53886194347961e-06
9.50264247964576,7.59497529130591e-06,NaN,7.53886194347961e-06
9.50607056134838,7.59497055444113e-06,NaN,7.53886194347961e-06
9.50949864305099,7.59496581368727e-06,NaN,7.53886194347961e-06
9.51292672475361,7.59496106904333e-06,NaN,7.53886194347961e-06
9.51635480645622,7.5949563205083e-06,NaN,7.53886194347961e-06
9.51978288815883,7.59495156808119e-06,NaN,7.53886194347961e-06
9.52321096986145,7.594946811761e-06,NaN,7.53886194347961e-06
9.52663905156406,7.59494205154673e-06,NaN,7.53886194347961e-06
9.53006713326668,7.59493728743738e-06,NaN,7.53886194347961e-06
9.53349521496929,7.59493251943197e-06,NaN,7.53886194347961e-06
9.5369232966719,7.59492774752948e-06,NaN,7.53886194347961e-06
9.54035137837452,7.59492297172894e-06,NaN,7.53886194347961e-06
9.54377946007713,7.59491819202935e-06,NaN,7.53886194347961e-06
9.54720754177975,7.59491340842971e-06,NaN,7.53886194347961e-06
9.55063562348236,7.59490862092905e-06,NaN,7.53886194347961e-06
9.55406370518497,7.59490382952636e-06,NaN,7.53886194347961e-06
9.55749178688759,7.59489903422066e-06,NaN,7.53886194347961e-06
9.5609198685902,7.59489423501096e-06,NaN,7.53886194347961e-06
9.56434795029281,7.59488943189628e-06,NaN,7.53886194347961e-06
9.56777603199543,7.59488462487564e-06,NaN,7.53886194347961e-06
9.57120411369804,7.59487981394804e-06,NaN,7.53886194347961e-06
9.57463219540066,7.59487499911251e-06,NaN,7.53886194347961e-06
9.57806027710327,7.59487018036806e-06,NaN,7.53886194347961e-06
9.58148835880588,7.59486535771371e-06,NaN,7.53886194347961e-06
9.5849164405085,7.59486053114848e-06,NaN,7.53886194347961e-06
9.58834452221111,7.5948557006714e-06,NaN,7.53886194347961e-06
9.59177260391373,7.59485086628149e-06,NaN,7.53886194347961e-06
9.59520068561634,7.59484602797777e-06,NaN,7.53886194347961e-06
9.59862876731895,7.59484118575926e-06,NaN,7.53886194347961e-06
9.60205684902157,7.59483633962499e-06,NaN,7.53886194347961e-06
9.60548493072418,7.59483148957399e-06,NaN,7.53886194347961e-06
9.6089130124268,7.59482663560528e-06,NaN,7.53886194347961e-06
9.61234109412941,7.59482177771789e-06,NaN,7.53886194347961e-06
9.61576917583202,7.59481691591086e-06,NaN,7.53886194347961e-06
9.61919725753464,7.59481205018321e-06,NaN,7.53886194347961e-06
9.62262533923725,7.59480718053397e-06,NaN,7.53886194347961e-06
9.62605342093986,7.59480230696218e-06,NaN,7.53886194347961e-06
9.62948150264248,7.59479742946688e-06,NaN,7.53886194347961e-06
9.63290958434509,7.59479254804709e-06,NaN,7.53886194347961e-06
9.63633766604771,7.59478766270185e-06,NaN,7.53886194347961e-06
9.63976574775032,7.5947827734302e-06,NaN,7.53886194347961e-06
9.64319382945293,7.59477788023118e-06,NaN,7.53886194347961e-06
9.64662191115555,7.59477298310382e-06,NaN,7.53886194347961e-06
9.65004999285816,7.59476808204717e-06,NaN,7.53886194347961e-06
9.65347807456078,7.59476317706027e-06,NaN,7.53886194347961e-06
9.65690615626339,7.59475826814216e-06,NaN,7.53886194347961e-06
9.660334237966,7.59475335529188e-06,NaN,7.53886194347961e-06
9.66376231966862,7.59474843850848e-06,NaN,7.53886194347961e-06
9.66719040137123,7.594743517791e-06,NaN,7.53886194347961e-06
9.67061848307385,7.59473859313849e-06,NaN,7.53886194347961e-06
9.67404656477646,7.59473366454999e-06,NaN,7.53886194347961e-06
9.67747464647907,7.59472873202456e-06,NaN,7.53886194347961e-06
9.68090272818169,7.59472379556125e-06,NaN,7.53886194347961e-06
9.6843308098843,7.5947188551591e-06,NaN,7.53886194347961e-06
9.68775889158692,7.59471391081717e-06,NaN,7.53886194347961e-06
9.69118697328953,7.59470896253451e-06,NaN,7.53886194347961e-06
9.69461505499214,7.59470401031017e-06,NaN,7.53886194347961e-06
9.69804313669476,7.5946990541432e-06,NaN,7.53886194347961e-06
9.70147121839737,7.59469409403268e-06,NaN,7.53886194347961e-06
9.70489930009999,7.59468912997764e-06,NaN,7.53886194347961e-06
9.7083273818026,7.59468416197715e-06,NaN,7.53886194347961e-06
9.71175546350521,7.59467919003027e-06,NaN,7.53886194347961e-06
9.71518354520783,7.59467421413605e-06,NaN,7.53886194347961e-06
9.71861162691044,7.59466923429357e-06,NaN,7.53886194347961e-06
9.72203970861305,7.59466425050187e-06,NaN,7.53886194347961e-06
9.72546779031567,7.59465926276003e-06,NaN,7.53886194347961e-06
9.72889587201828,7.5946542710671e-06,NaN,7.53886194347961e-06
9.7323239537209,7.59464927542216e-06,NaN,7.53886194347961e-06
9.73575203542351,7.59464427582427e-06,NaN,7.53886194347961e-06
9.73918011712612,7.59463927227249e-06,NaN,7.53886194347961e-06
9.74260819882874,7.5946342647659e-06,NaN,7.53886194347961e-06
9.74603628053135,7.59462925330356e-06,NaN,7.53886194347961e-06
9.74946436223397,7.59462423788454e-06,NaN,7.53886194347961e-06
9.75289244393658,7.59461921850793e-06,NaN,7.53886194347961e-06
9.75632052563919,7.59461419517278e-06,NaN,7.53886194347961e-06
9.75974860734181,7.59460916787817e-06,NaN,7.53886194347961e-06
9.76317668904442,7.59460413662318e-06,NaN,7.53886194347961e-06
9.76660477074704,7.59459910140688e-06,NaN,7.53886194347961e-06
9.77003285244965,7.59459406222835e-06,NaN,7.53886194347961e-06
9.77346093415226,7.59458901908667e-06,NaN,7.53886194347961e-06
9.77688901585488,7.59458397198091e-06,NaN,7.53886194347961e-06
9.78031709755749,7.59457892091016e-06,NaN,7.53886194347961e-06
9.78374517926011,7.5945738658735e-06,NaN,7.53886194347961e-06
9.78717326096272,7.59456880687e-06,NaN,7.53886194347961e-06
9.79060134266533,7.59456374389875e-06,NaN,7.53886194347961e-06
9.79402942436795,7.59455867695884e-06,NaN,7.53886194347961e-06
9.79745750607056,7.59455360604935e-06,NaN,7.53886194347961e-06
9.80088558777318,7.59454853116936e-06,NaN,7.53886194347961e-06
9.80431366947579,7.59454345231797e-06,NaN,7.53886194347961e-06
9.8077417511784,7.59453836949426e-06,NaN,7.53886194347961e-06
9.81116983288102,7.59453328269732e-06,NaN,7.53886194347961e-06
9.81459791458363,7.59452819192624e-06,NaN,7.53886194347961e-06
9.81802599628625,7.59452309718012e-06,NaN,7.53886194347961e-06
9.82145407798886,7.59451799845804e-06,NaN,7.53886194347961e-06
9.82488215969147,7.59451289575909e-06,NaN,7.53886194347961e-06
9.82831024139409,7.59450778908238e-06,NaN,7.53886194347961e-06
9.8317383230967,7.594502678427e-06,NaN,7.53886194347961e-06
9.83516640479932,7.59449756379204e-06,NaN,7.53886194347961e-06
9.83859448650193,7.59449244517661e-06,NaN,7.53886194347961e-06
9.84202256820454,7.59448732257979e-06,NaN,7.53886194347961e-06
9.84545064990716,7.5944821960007e-06,NaN,7.53886194347961e-06
9.84887873160977,7.59447706543842e-06,NaN,7.53886194347961e-06
9.85230681331238,7.59447193089207e-06,NaN,7.53886194347961e-06
9.855734895015,7.59446679236075e-06,NaN,7.53886194347961e-06
9.85916297671761,7.59446164984355e-06,NaN,7.53886194347961e-06
9.86259105842023,7.59445650333959e-06,NaN,7.53886194347961e-06
9.86601914012284,7.59445135284797e-06,NaN,7.53886194347961e-06
9.86944722182545,7.5944461983678e-06,NaN,7.53886194347961e-06
9.87287530352807,7.59444103989818e-06,NaN,7.53886194347961e-06
9.87630338523068,7.59443587743823e-06,NaN,7.53886194347961e-06
9.8797314669333,7.59443071098705e-06,NaN,7.53886194347961e-06
9.88315954863591,7.59442554054376e-06,NaN,7.53886194347961e-06
9.88658763033852,7.59442036610746e-06,NaN,7.53886194347961e-06
9.89001571204114,7.59441518767728e-06,NaN,7.53886194347961e-06
9.89344379374375,7.59441000525232e-06,NaN,7.53886194347961e-06
9.89687187544637,7.5944048188317e-06,NaN,7.53886194347961e-06
9.90029995714898,7.59439962841454e-06,NaN,7.53886194347961e-06
9.90372803885159,7.59439443399995e-06,NaN,7.53886194347961e-06
9.90715612055421,7.59438923558706e-06,NaN,7.53886194347961e-06
9.91058420225682,7.59438403317498e-06,NaN,7.53886194347961e-06
9.91401228395944,7.59437882676283e-06,NaN,7.53886194347961e-06
9.91744036566205,7.59437361634973e-06,NaN,7.53886194347961e-06
9.92086844736466,7.59436840193481e-06,NaN,7.53886194347961e-06
9.92429652906728,7.5943631835172e-06,NaN,7.53886194347961e-06
9.92772461076989,7.59435796109601e-06,NaN,7.53886194347961e-06
9.9311526924725,7.59435273467037e-06,NaN,7.53886194347961e-06
9.93458077417512,7.5943475042394e-06,NaN,7.53886194347961e-06
9.93800885587773,7.59434226980225e-06,NaN,7.53886194347961e-06
9.94143693758035,7.59433703135803e-06,NaN,7.53886194347961e-06
9.94486501928296,7.59433178890587e-06,NaN,7.53886194347961e-06
9.94829310098557,7.59432654244491e-06,NaN,7.53886194347961e-06
9.95172118268819,7.59432129197427e-06,NaN,7.53886194347961e-06
9.9551492643908,7.5943160374931e-06,NaN,7.53886194347961e-06
9.95857734609342,7.59431077900052e-06,NaN,7.53886194347961e-06
9.96200542779603,7.59430551649567e-06,NaN,7.53886194347961e-06
9.96543350949864,7.59430024997769e-06,NaN,7.53886194347961e-06
9.96886159120126,7.59429497944571e-06,NaN,7.53886194347961e-06
9.97228967290387,7.59428970489887e-06,NaN,7.53886194347961e-06
9.97571775460649,7.59428442633631e-06,NaN,7.53886194347961e-06
9.9791458363091,7.59427914375718e-06,NaN,7.53886194347961e-06
9.98257391801171,7.5942738571606e-06,NaN,7.53886194347961e-06
9.98600199971433,7.59426856654573e-06,NaN,7.53886194347961e-06
9.98943008141694,7.59426327191171e-06,NaN,7.53886194347961e-06
9.99285816311956,7.59425797325768e-06,NaN,7.53886194347961e-06
9.99628624482217,7.59425267058279e-06,NaN,7.53886194347961e-06
9.99971432652478,7.59424736388619e-06,NaN,7.53886194347961e-06
10.0031424082274,7.59424205316702e-06,NaN,7.53886194347961e-06
10.00657048993,7.59423673842442e-06,NaN,7.53886194347961e-06
10.0099985716326,7.59423141965756e-06,NaN,7.53886194347961e-06
10.0134266533352,7.59422609686559e-06,NaN,7.53886194347961e-06
10.0168547350379,7.59422077004764e-06,NaN,7.53886194347961e-06
10.0202828167405,7.59421543920288e-06,NaN,7.53886194347961e-06
10.0237108984431,7.59421010433046e-06,NaN,7.53886194347961e-06
10.0271389801457,7.59420476542954e-06,NaN,7.53886194347961e-06
10.0305670618483,7.59419942249927e-06,NaN,7.53886194347961e-06
10.0339951435509,7.5941940755388e-06,NaN,7.53886194347961e-06
10.0374232252535,7.5941887245473e-06,NaN,7.53886194347961e-06
10.0408513069561,7.59418336952393e-06,NaN,7.53886194347961e-06
10.0442793886588,7.59417801046784e-06,NaN,7.53886194347961e-06
10.0477074703614,7.5941726473782e-06,NaN,7.53886194347961e-06
10.051135552064,7.59416728025416e-06,NaN,7.53886194347961e-06
10.0545636337666,7.5941619090949e-06,NaN,7.53886194347961e-06
10.0579917154692,7.59415653389958e-06,NaN,7.53886194347961e-06
10.0614197971718,7.59415115466735e-06,NaN,7.53886194347961e-06
10.0648478788744,7.5941457713974e-06,NaN,7.53886194347961e-06
10.0682759605771,7.59414038408888e-06,NaN,7.53886194347961e-06
10.0717040422797,7.59413499274096e-06,NaN,7.53886194347961e-06
10.0751321239823,7.59412959735282e-06,NaN,7.53886194347961e-06
10.0785602056849,7.59412419792361e-06,NaN,7.53886194347961e-06
10.0819882873875,7.59411879445253e-06,NaN,7.53886194347961e-06
10.0854163690901,7.59411338693873e-06,NaN,7.53886194347961e-06
10.0888444507927,7.59410797538139e-06,NaN,7.53886194347961e-06
10.0922725324954,7.59410255977969e-06,NaN,7.53886194347961e-06
10.095700614198,7.5940971401328e-06,NaN,7.53886194347961e-06
10.0991286959006,7.5940917164399e-06,NaN,7.53886194347961e-06
10.1025567776032,7.59408628870017e-06,NaN,7.53886194347961e-06
10.1059848593058,7.59408085691278e-06,NaN,7.53886194347961e-06
10.1094129410084,7.59407542107692e-06,NaN,7.53886194347961e-06
10.112841022711,7.59406998119176e-06,NaN,7.53886194347961e-06
10.1162691044137,7.59406453725649e-06,NaN,7.53886194347961e-06
10.1196971861163,7.59405908927029e-06,NaN,7.53886194347961e-06
10.1231252678189,7.59405363723235e-06,NaN,7.53886194347961e-06
10.1265533495215,7.59404818114184e-06,NaN,7.53886194347961e-06
10.1299814312241,7.59404272099796e-06,NaN,7.53886194347961e-06
10.1334095129267,7.5940372567999e-06,NaN,7.53886194347961e-06
10.1368375946293,7.59403178854683e-06,NaN,7.53886194347961e-06
10.140265676332,7.59402631623796e-06,NaN,7.53886194347961e-06
10.1436937580346,7.59402083987247e-06,NaN,7.53886194347961e-06
10.1471218397372,7.59401535944955e-06,NaN,7.53886194347961e-06
10.1505499214398,7.59400987496839e-06,NaN,7.53886194347961e-06
10.1539780031424,7.5940043864282e-06,NaN,7.53886194347961e-06
10.157406084845,7.59399889382815e-06,NaN,7.53886194347961e-06
10.1608341665476,7.59399339716745e-06,NaN,7.53886194347961e-06
10.1642622482502,7.5939878964453e-06,NaN,7.53886194347961e-06
10.1676903299529,7.59398239166089e-06,NaN,7.53886194347961e-06
10.1711184116555,7.59397688281342e-06,NaN,7.53886194347961e-06
10.1745464933581,7.59397136990209e-06,NaN,7.53886194347961e-06
10.1779745750607,7.59396585292609e-06,NaN,7.53886194347961e-06
10.1814026567633,7.59396033188465e-06,NaN,7.53886194347961e-06
10.1848307384659,7.59395480677694e-06,NaN,7.53886194347961e-06
10.1882588201685,7.59394927760219e-06,NaN,7.53886194347961e-06
10.1916869018712,7.59394374435958e-06,NaN,7.53886194347961e-06
10.1951149835738,7.59393820704834e-06,NaN,7.53886194347961e-06
10.1985430652764,7.59393266566767e-06,NaN,7.53886194347961e-06
10.201971146979,7.59392712021676e-06,NaN,7.53886194347961e-06
10.2053992286816,7.59392157069484e-06,NaN,7.53886194347961e-06
10.2088273103842,7.59391601710112e-06,NaN,7.53886194347961e-06
10.2122553920868,7.59391045943479e-06,NaN,7.53886194347961e-06
10.2156834737895,7.59390489769509e-06,NaN,7.53886194347961e-06
10.2191115554921,7.59389933188121e-06,NaN,7.53886194347961e-06
10.2225396371947,7.59389376199238e-06,NaN,7.53886194347961e-06
10.2259677188973,7.5938881880278e-06,NaN,7.53886194347961e-06
10.2293958005999,7.5938826099867e-06,NaN,7.53886194347961e-06
10.2328238823025,7.59387702786829e-06,NaN,7.53886194347961e-06
10.2362519640051,7.59387144167179e-06,NaN,7.53886194347961e-06
10.2396800457078,7.59386585139642e-06,NaN,7.53886194347961e-06
10.2431081274104,7.5938602570414e-06,NaN,7.53886194347961e-06
10.246536209113,7.59385465860595e-06,NaN,7.53886194347961e-06
10.2499642908156,7.59384905608929e-06,NaN,7.53886194347961e-06
10.2533923725182,7.59384344949065e-06,NaN,7.53886194347961e-06
10.2568204542208,7.59383783880925e-06,NaN,7.53886194347961e-06
10.2602485359234,7.59383222404432e-06,NaN,7.53886194347961e-06
10.2636766176261,7.59382660519508e-06,NaN,7.53886194347961e-06
10.2671046993287,7.59382098226076e-06,NaN,7.53886194347961e-06
10.2705327810313,7.59381535524059e-06,NaN,7.53886194347961e-06
10.2739608627339,7.5938097241338e-06,NaN,7.53886194347961e-06
10.2773889444365,7.59380408893962e-06,NaN,7.53886194347961e-06
10.2808170261391,7.59379844965729e-06,NaN,7.53886194347961e-06
10.2842451078417,7.59379280628602e-06,NaN,7.53886194347961e-06
10.2876731895444,7.59378715882507e-06,NaN,7.53886194347961e-06
10.291101271247,7.59378150727365e-06,NaN,7.53886194347961e-06
10.2945293529496,7.59377585163102e-06,NaN,7.53886194347961e-06
10.2979574346522,7.5937701918964e-06,NaN,7.53886194347961e-06
10.3013855163548,7.59376452806903e-06,NaN,7.53886194347961e-06
10.3048135980574,7.59375886014816e-06,NaN,7.53886194347961e-06
10.30824167976,7.59375318813302e-06,NaN,7.53886194347961e-06
10.3116697614626,7.59374751202285e-06,NaN,7.53886194347961e-06
10.3150978431653,7.5937418318169e-06,NaN,7.53886194347961e-06
10.3185259248679,7.59373614751441e-06,NaN,7.53886194347961e-06
10.3219540065705,7.59373045911462e-06,NaN,7.53886194347961e-06
10.3253820882731,7.59372476661678e-06,NaN,7.53886194347961e-06
10.3288101699757,7.59371907002013e-06,NaN,7.53886194347961e-06
10.3322382516783,7.59371336932392e-06,NaN,7.53886194347961e-06
10.3356663333809,7.5937076645274e-06,NaN,7.53886194347961e-06
10.3390944150836,7.59370195562982e-06,NaN,7.53886194347961e-06
10.3425224967862,7.59369624263044e-06,NaN,7.53886194347961e-06
10.3459505784888,7.59369052552849e-06,NaN,7.53886194347961e-06
10.3493786601914,7.59368480432323e-06,NaN,7.53886194347961e-06
10.352806741894,7.59367907901392e-06,NaN,7.53886194347961e-06
10.3562348235966,7.59367334959981e-06,NaN,7.53886194347961e-06
10.3596629052992,7.59366761608016e-06,NaN,7.53886194347961e-06
10.3630909870019,7.59366187845422e-06,NaN,7.53886194347961e-06
10.3665190687045,7.59365613672125e-06,NaN,7.53886194347961e-06
10.3699471504071,7.5936503908805e-06,NaN,7.53886194347961e-06
10.3733752321097,7.59364464093125e-06,NaN,7.53886194347961e-06
10.3768033138123,7.59363888687275e-06,NaN,7.53886194347961e-06
10.3802313955149,7.59363312870425e-06,NaN,7.53886194347961e-06
10.3836594772175,7.59362736642503e-06,NaN,7.53886194347961e-06
10.3870875589202,7.59362160003435e-06,NaN,7.53886194347961e-06
10.3905156406228,7.59361582953147e-06,NaN,7.53886194347961e-06
10.3939437223254,7.59361005491565e-06,NaN,7.53886194347961e-06
10.397371804028,7.59360427618617e-06,NaN,7.53886194347961e-06
10.4007998857306,7.5935984933423e-06,NaN,7.53886194347961e-06
10.4042279674332,7.59359270638329e-06,NaN,7.53886194347961e-06
10.4076560491358,7.59358691530843e-06,NaN,7.53886194347961e-06
10.4110841308385,7.59358112011697e-06,NaN,7.53886194347961e-06
10.4145122125411,7.59357532080821e-06,NaN,7.53886194347961e-06
10.4179402942437,7.59356951738139e-06,NaN,7.53886194347961e-06
10.4213683759463,7.59356370983581e-06,NaN,7.53886194347961e-06
10.4247964576489,7.59355789817074e-06,NaN,7.53886194347961e-06
10.4282245393515,7.59355208238545e-06,NaN,7.53886194347961e-06
10.4316526210541,7.59354626247922e-06,NaN,7.53886194347961e-06
10.4350807027567,7.59354043845132e-06,NaN,7.53886194347961e-06
10.4385087844594,7.59353461030104e-06,NaN,7.53886194347961e-06
10.441936866162,7.59352877802766e-06,NaN,7.53886194347961e-06
10.4453649478646,7.59352294163046e-06,NaN,7.53886194347961e-06
10.4487930295672,7.59351710110871e-06,NaN,7.53886194347961e-06
10.4522211112698,7.59351125646171e-06,NaN,7.53886194347961e-06
10.4556491929724,7.59350540768874e-06,NaN,7.53886194347961e-06
10.459077274675,7.59349955478908e-06,NaN,7.53886194347961e-06
10.4625053563777,7.59349369776203e-06,NaN,7.53886194347961e-06
10.4659334380803,7.59348783660686e-06,NaN,7.53886194347961e-06
10.4693615197829,7.59348197132286e-06,NaN,7.53886194347961e-06
10.4727896014855,7.59347610190933e-06,NaN,7.53886194347961e-06
10.4762176831881,7.59347022836556e-06,NaN,7.53886194347961e-06
10.4796457648907,7.59346435069083e-06,NaN,7.53886194347961e-06
10.4830738465933,7.59345846888444e-06,NaN,7.53886194347961e-06
10.486501928296,7.59345258294568e-06,NaN,7.53886194347961e-06
10.4899300099986,7.59344669287386e-06,NaN,7.53886194347961e-06
10.4933580917012,7.59344079866825e-06,NaN,7.53886194347961e-06
10.4967861734038,7.59343490032817e-06,NaN,7.53886194347961e-06
10.5002142551064,7.5934289978529e-06,NaN,7.53886194347961e-06
10.503642336809,7.59342309124175e-06,NaN,7.53886194347961e-06
10.5070704185116,7.59341718049402e-06,NaN,7.53886194347961e-06
10.5104985002143,7.593411265609e-06,NaN,7.53886194347961e-06
10.5139265819169,7.593405346586e-06,NaN,7.53886194347961e-06
10.5173546636195,7.59339942342432e-06,NaN,7.53886194347961e-06
10.5207827453221,7.59339349612327e-06,NaN,7.53886194347961e-06
10.5242108270247,7.59338756468215e-06,NaN,7.53886194347961e-06
10.5276389087273,7.59338162910027e-06,NaN,7.53886194347961e-06
10.5310669904299,7.59337568937693e-06,NaN,7.53886194347961e-06
10.5344950721326,7.59336974551144e-06,NaN,7.53886194347961e-06
10.5379231538352,7.59336379750311e-06,NaN,7.53886194347961e-06
10.5413512355378,7.59335784535124e-06,NaN,7.53886194347961e-06
10.5447793172404,7.59335188905516e-06,NaN,7.53886194347961e-06
10.548207398943,7.59334592861418e-06,NaN,7.53886194347961e-06
10.5516354806456,7.5933399640276e-06,NaN,7.53886194347961e-06
10.5550635623482,7.59333399529474e-06,NaN,7.53886194347961e-06
10.5584916440509,7.59332802241491e-06,NaN,7.53886194347961e-06
10.5619197257535,7.59332204538744e-06,NaN,7.53886194347961e-06
10.5653478074561,7.59331606421163e-06,NaN,7.53886194347961e-06
10.5687758891587,7.59331007888681e-06,NaN,7.53886194347961e-06
10.5722039708613,7.5933040894123e-06,NaN,7.53886194347961e-06
10.5756320525639,7.59329809578741e-06,NaN,7.53886194347961e-06
10.5790601342665,7.59329209801148e-06,NaN,7.53886194347961e-06
10.5824882159691,7.59328609608381e-06,NaN,7.53886194347961e-06
10.5859162976718,7.59328009000373e-06,NaN,7.53886194347961e-06
10.5893443793744,7.59327407977057e-06,NaN,7.53886194347961e-06
10.592772461077,7.59326806538366e-06,NaN,7.53886194347961e-06
10.5962005427796,7.59326204684231e-06,NaN,7.53886194347961e-06
10.5996286244822,7.59325602414587e-06,NaN,7.53886194347961e-06
10.6030567061848,7.59324999729364e-06,NaN,7.53886194347961e-06
10.6064847878874,7.59324396628497e-06,NaN,7.53886194347961e-06
10.6099128695901,7.59323793111919e-06,NaN,7.53886194347961e-06
10.6133409512927,7.59323189179562e-06,NaN,7.53886194347961e-06
10.6167690329953,7.5932258483136e-06,NaN,7.53886194347961e-06
10.6201971146979,7.59321980067246e-06,NaN,7.53886194347961e-06
10.6236251964005,7.59321374887154e-06,NaN,7.53886194347961e-06
10.6270532781031,7.59320769291018e-06,NaN,7.53886194347961e-06
10.6304813598057,7.5932016327877e-06,NaN,7.53886194347961e-06
10.6339094415084,7.59319556850345e-06,NaN,7.53886194347961e-06
10.637337523211,7.59318950005676e-06,NaN,7.53886194347961e-06
10.6407656049136,7.59318342744698e-06,NaN,7.53886194347961e-06
10.6441936866162,7.59317735067345e-06,NaN,7.53886194347961e-06
10.6476217683188,7.5931712697355e-06,NaN,7.53886194347961e-06
10.6510498500214,7.59316518463248e-06,NaN,7.53886194347961e-06
10.654477931724,7.59315909536374e-06,NaN,7.53886194347961e-06
10.6579060134267,7.59315300192862e-06,NaN,7.53886194347961e-06
10.6613340951293,7.59314690432646e-06,NaN,7.53886194347961e-06
10.6647621768319,7.59314080255661e-06,NaN,7.53886194347961e-06
10.6681902585345,7.59313469661843e-06,NaN,7.53886194347961e-06
10.6716183402371,7.59312858651125e-06,NaN,7.53886194347961e-06
10.6750464219397,7.59312247223443e-06,NaN,7.53886194347961e-06
10.6784745036423,7.59311635378731e-06,NaN,7.53886194347961e-06
10.681902585345,7.59311023116926e-06,NaN,7.53886194347961e-06
10.6853306670476,7.59310410437962e-06,NaN,7.53886194347961e-06
10.6887587487502,7.59309797341775e-06,NaN,7.53886194347961e-06
10.6921868304528,7.593091838283e-06,NaN,7.53886194347961e-06
10.6956149121554,7.59308569897473e-06,NaN,7.53886194347961e-06
10.699042993858,7.5930795554923e-06,NaN,7.53886194347961e-06
10.7024710755606,7.59307340783506e-06,NaN,7.53886194347961e-06
10.7058991572632,7.59306725600237e-06,NaN,7.53886194347961e-06
10.7093272389659,7.59306109999359e-06,NaN,7.53886194347961e-06
10.7127553206685,7.59305493980809e-06,NaN,7.53886194347961e-06
10.7161834023711,7.59304877544523e-06,NaN,7.53886194347961e-06
10.7196114840737,7.59304260690436e-06,NaN,7.53886194347961e-06
10.7230395657763,7.59303643418486e-06,NaN,7.53886194347961e-06
10.7264676474789,7.59303025728608e-06,NaN,7.53886194347961e-06
10.7298957291815,7.5930240762074e-06,NaN,7.53886194347961e-06
10.7333238108842,7.59301789094818e-06,NaN,7.53886194347961e-06
10.7367518925868,7.59301170150779e-06,NaN,7.53886194347961e-06
10.7401799742894,7.5930055078856e-06,NaN,7.53886194347961e-06
10.743608055992,7.59299931008098e-06,NaN,7.53886194347961e-06
10.7470361376946,7.5929931080933e-06,NaN,7.53886194347961e-06
10.7504642193972,7.59298690192193e-06,NaN,7.53886194347961e-06
10.7538923010998,7.59298069156625e-06,NaN,7.53886194347961e-06
10.7573203828025,7.59297447702563e-06,NaN,7.53886194347961e-06
10.7607484645051,7.59296825829944e-06,NaN,7.53886194347961e-06
10.7641765462077,7.59296203538707e-06,NaN,7.53886194347961e-06
10.7676046279103,7.59295580828788e-06,NaN,7.53886194347961e-06
10.7710327096129,7.59294957700126e-06,NaN,7.53886194347961e-06
10.7744607913155,7.59294334152659e-06,NaN,7.53886194347961e-06
10.7778888730181,7.59293710186325e-06,NaN,7.53886194347961e-06
10.7813169547208,7.59293085801062e-06,NaN,7.53886194347961e-06
10.7847450364234,7.59292460996807e-06,NaN,7.53886194347961e-06
10.788173118126,7.592918357735e-06,NaN,7.53886194347961e-06
10.7916011998286,7.59291210131079e-06,NaN,7.53886194347961e-06
10.7950292815312,7.59290584069483e-06,NaN,7.53886194347961e-06
10.7984573632338,7.5928995758865e-06,NaN,7.53886194347961e-06
10.8018854449364,7.59289330688518e-06,NaN,7.53886194347961e-06
10.8053135266391,7.59288703369027e-06,NaN,7.53886194347961e-06
10.8087416083417,7.59288075630116e-06,NaN,7.53886194347961e-06
10.8121696900443,7.59287447471723e-06,NaN,7.53886194347961e-06
10.8155977717469,7.59286818893789e-06,NaN,7.53886194347961e-06
10.8190258534495,7.59286189896251e-06,NaN,7.53886194347961e-06
10.8224539351521,7.5928556047905e-06,NaN,7.53886194347961e-06
10.8258820168547,7.59284930642125e-06,NaN,7.53886194347961e-06
10.8293100985573,7.59284300385415e-06,NaN,7.53886194347961e-06
10.83273818026,7.5928366970886e-06,NaN,7.53886194347961e-06
10.8361662619626,7.59283038612401e-06,NaN,7.53886194347961e-06
10.8395943436652,7.59282407095975e-06,NaN,7.53886194347961e-06
10.8430224253678,7.59281775159525e-06,NaN,7.53886194347961e-06
10.8464505070704,7.5928114280299e-06,NaN,7.53886194347961e-06
10.849878588773,7.59280510026309e-06,NaN,7.53886194347961e-06
10.8533066704756,7.59279876829424e-06,NaN,7.53886194347961e-06
10.8567347521783,7.59279243212274e-06,NaN,7.53886194347961e-06
10.8601628338809,7.592786091748e-06,NaN,7.53886194347961e-06
10.8635909155835,7.59277974716943e-06,NaN,7.53886194347961e-06
10.8670189972861,7.59277339838643e-06,NaN,7.53886194347961e-06
10.8704470789887,7.59276704539841e-06,NaN,7.53886194347961e-06
10.8738751606913,7.59276068820478e-06,NaN,7.53886194347961e-06
10.8773032423939,7.59275432680495e-06,NaN,7.53886194347961e-06
10.8807313240966,7.59274796119833e-06,NaN,7.53886194347961e-06
10.8841594057992,7.59274159138433e-06,NaN,7.53886194347961e-06
10.8875874875018,7.59273521736236e-06,NaN,7.53886194347961e-06
10.8910155692044,7.59272883913185e-06,NaN,7.53886194347961e-06
10.894443650907,7.59272245669219e-06,NaN,7.53886194347961e-06
10.8978717326096,7.59271607004282e-06,NaN,7.53886194347961e-06
10.9012998143122,7.59270967918314e-06,NaN,7.53886194347961e-06
10.9047278960149,7.59270328411257e-06,NaN,7.53886194347961e-06
10.9081559777175,7.59269688483054e-06,NaN,7.53886194347961e-06
10.9115840594201,7.59269048133645e-06,NaN,7.53886194347961e-06
10.9150121411227,7.59268407362974e-06,NaN,7.53886194347961e-06
10.9184402228253,7.59267766170982e-06,NaN,7.53886194347961e-06
10.9218683045279,7.59267124557612e-06,NaN,7.53886194347961e-06
10.9252963862305,7.59266482522807e-06,NaN,7.53886194347961e-06
10.9287244679332,7.59265840066508e-06,NaN,7.53886194347961e-06
10.9321525496358,7.59265197188657e-06,NaN,7.53886194347961e-06
10.9355806313384,7.59264553889199e-06,NaN,7.53886194347961e-06
10.939008713041,7.59263910168076e-06,NaN,7.53886194347961e-06
10.9424367947436,7.5926326602523e-06,NaN,7.53886194347961e-06
10.9458648764462,7.59262621460604e-06,NaN,7.53886194347961e-06
10.9492929581488,7.59261976474143e-06,NaN,7.53886194347961e-06
10.9527210398515,7.59261331065788e-06,NaN,7.53886194347961e-06
10.9561491215541,7.59260685235483e-06,NaN,7.53886194347961e-06
10.9595772032567,7.59260038983172e-06,NaN,7.53886194347961e-06
10.9630052849593,7.59259392308797e-06,NaN,7.53886194347961e-06
10.9664333666619,7.59258745212303e-06,NaN,7.53886194347961e-06
10.9698614483645,7.59258097693634e-06,NaN,7.53886194347961e-06
10.9732895300671,7.59257449752732e-06,NaN,7.53886194347961e-06
10.9767176117697,7.59256801389543e-06,NaN,7.53886194347961e-06
10.9801456934724,7.59256152604009e-06,NaN,7.53886194347961e-06
10.983573775175,7.59255503396076e-06,NaN,7.53886194347961e-06
10.9870018568776,7.59254853765686e-06,NaN,7.53886194347961e-06
10.9904299385802,7.59254203712786e-06,NaN,7.53886194347961e-06
10.9938580202828,7.59253553237318e-06,NaN,7.53886194347961e-06
10.9972861019854,7.59252902339228e-06,NaN,7.53886194347961e-06
11.000714183688,7.59252251018459e-06,NaN,7.53886194347961e-06
11.0041422653907,7.59251599274957e-06,NaN,7.53886194347961e-06
11.0075703470933,7.59250947108667e-06,NaN,7.53886194347961e-06
11.0109984287959,7.59250294519533e-06,NaN,7.53886194347961e-06
11.0144265104985,7.59249641507501e-06,NaN,7.53886194347961e-06
11.0178545922011,7.59248988072515e-06,NaN,7.53886194347961e-06
11.0212826739037,7.59248334214521e-06,NaN,7.53886194347961e-06
11.0247107556063,7.59247679933464e-06,NaN,7.53886194347961e-06
11.028138837309,7.59247025229289e-06,NaN,7.53886194347961e-06
11.0315669190116,7.59246370101942e-06,NaN,7.53886194347961e-06
11.0349950007142,7.59245714551369e-06,NaN,7.53886194347961e-06
11.0384230824168,7.59245058577515e-06,NaN,7.53886194347961e-06
11.0418511641194,7.59244402180325e-06,NaN,7.53886194347961e-06
11.045279245822,7.59243745359747e-06,NaN,7.53886194347961e-06
11.0487073275246,7.59243088115726e-06,NaN,7.53886194347961e-06
11.0521354092273,7.59242430448207e-06,NaN,7.53886194347961e-06
11.0555634909299,7.59241772357138e-06,NaN,7.53886194347961e-06
11.0589915726325,7.59241113842464e-06,NaN,7.53886194347961e-06
11.0624196543351,7.59240454904132e-06,NaN,7.53886194347961e-06
11.0658477360377,7.59239795542088e-06,NaN,7.53886194347961e-06
11.0692758177403,7.59239135756279e-06,NaN,7.53886194347961e-06
11.0727038994429,7.59238475546652e-06,NaN,7.53886194347961e-06
11.0761319811456,7.59237814913153e-06,NaN,7.53886194347961e-06
11.0795600628482,7.5923715385573e-06,NaN,7.53886194347961e-06
11.0829881445508,7.59236492374329e-06,NaN,7.53886194347961e-06
11.0864162262534,7.59235830468898e-06,NaN,7.53886194347961e-06
11.089844307956,7.59235168139383e-06,NaN,7.53886194347961e-06
11.0932723896586,7.59234505385732e-06,NaN,7.53886194347961e-06
11.0967004713612,7.59233842207892e-06,NaN,7.53886194347961e-06
11.1001285530638,7.59233178605811e-06,NaN,7.53886194347961e-06
11.1035566347665,7.59232514579437e-06,NaN,7.53886194347961e-06
11.1069847164691,7.59231850128717e-06,NaN,7.53886194347961e-06
11.1104127981717,7.59231185253598e-06,NaN,7.53886194347961e-06
11.1138408798743,7.5923051995403e-06,NaN,7.53886194347961e-06
11.1172689615769,7.59229854229959e-06,NaN,7.53886194347961e-06
11.1206970432795,7.59229188081334e-06,NaN,7.53886194347961e-06
11.1241251249821,7.59228521508103e-06,NaN,7.53886194347961e-06
11.1275532066848,7.59227854510215e-06,NaN,7.53886194347961e-06
11.1309812883874,7.59227187087617e-06,NaN,7.53886194347961e-06
11.13440937009,7.59226519240259e-06,NaN,7.53886194347961e-06
11.1378374517926,7.59225850968088e-06,NaN,7.53886194347961e-06
11.1412655334952,7.59225182271054e-06,NaN,7.53886194347961e-06
11.1446936151978,7.59224513149105e-06,NaN,7.53886194347961e-06
11.1481216969004,7.59223843602191e-06,NaN,7.53886194347961e-06
11.1515497786031,7.59223173630259e-06,NaN,7.53886194347961e-06
11.1549778603057,7.5922250323326e-06,NaN,7.53886194347961e-06
11.1584059420083,7.59221832411143e-06,NaN,7.53886194347961e-06
11.1618340237109,7.59221161163856e-06,NaN,7.53886194347961e-06
11.1652621054135,7.59220489491349e-06,NaN,7.53886194347961e-06
11.1686901871161,7.59219817393572e-06,NaN,7.53886194347961e-06
11.1721182688187,7.59219144870474e-06,NaN,7.53886194347961e-06
11.1755463505214,7.59218471922005e-06,NaN,7.53886194347961e-06
11.178974432224,7.59217798548115e-06,NaN,7.53886194347961e-06
11.1824025139266,7.59217124748753e-06,NaN,7.53886194347961e-06
11.1858305956292,7.5921645052387e-06,NaN,7.53886194347961e-06
11.1892586773318,7.59215775873416e-06,NaN,7.53886194347961e-06
11.1926867590344,7.5921510079734e-06,NaN,7.53886194347961e-06
11.196114840737,7.59214425295593e-06,NaN,7.53886194347961e-06
11.1995429224397,7.59213749368126e-06,NaN,7.53886194347961e-06
11.2029710041423,7.59213073014889e-06,NaN,7.53886194347961e-06
11.2063990858449,7.59212396235832e-06,NaN,7.53886194347961e-06
11.2098271675475,7.59211719030907e-06,NaN,7.53886194347961e-06
11.2132552492501,7.59211041400063e-06,NaN,7.53886194347961e-06
11.2166833309527,7.59210363343252e-06,NaN,7.53886194347961e-06
11.2201114126553,7.59209684860425e-06,NaN,7.53886194347961e-06
11.2235394943579,7.59209005951533e-06,NaN,7.53886194347961e-06
11.2269675760606,7.59208326616527e-06,NaN,7.53886194347961e-06
11.2303956577632,7.59207646855358e-06,NaN,7.53886194347961e-06
11.2338237394658,7.59206966667978e-06,NaN,7.53886194347961e-06
11.2372518211684,7.59206286054338e-06,NaN,7.53886194347961e-06
11.240679902871,7.5920560501439e-06,NaN,7.53886194347961e-06
11.2441079845736,7.59204923548085e-06,NaN,7.53886194347961e-06
11.2475360662762,7.59204241655375e-06,NaN,7.53886194347961e-06
11.2509641479789,7.59203559336213e-06,NaN,7.53886194347961e-06
11.2543922296815,7.59202876590549e-06,NaN,7.53886194347961e-06
11.2578203113841,7.59202193418336e-06,NaN,7.53886194347961e-06
11.2612483930867,7.59201509819527e-06,NaN,7.53886194347961e-06
11.2646764747893,7.59200825794072e-06,NaN,7.53886194347961e-06
11.2681045564919,7.59200141341926e-06,NaN,7.53886194347961e-06
11.2715326381945,7.5919945646304e-06,NaN,7.53886194347961e-06
11.2749607198972,7.59198771157367e-06,NaN,7.53886194347961e-06
11.2783888015998,7.59198085424859e-06,NaN,7.53886194347961e-06
11.2818168833024,7.59197399265469e-06,NaN,7.53886194347961e-06
11.285244965005,7.5919671267915e-06,NaN,7.53886194347961e-06
11.2886730467076,7.59196025665856e-06,NaN,7.53886194347961e-06
11.2921011284102,7.59195338225538e-06,NaN,7.53886194347961e-06
11.2955292101128,7.5919465035815e-06,NaN,7.53886194347961e-06
11.2989572918155,7.59193962063646e-06,NaN,7.53886194347961e-06
11.3023853735181,7.59193273341979e-06,NaN,7.53886194347961e-06
11.3058134552207,7.59192584193102e-06,NaN,7.53886194347961e-06
11.3092415369233,7.59191894616968e-06,NaN,7.53886194347961e-06
11.3126696186259,7.59191204613532e-06,NaN,7.53886194347961e-06
11.3160977003285,7.59190514182747e-06,NaN,7.53886194347961e-06
11.3195257820311,7.59189823324567e-06,NaN,7.53886194347961e-06
11.3229538637338,7.59189132038946e-06,NaN,7.53886194347961e-06
11.3263819454364,7.59188440325838e-06,NaN,7.53886194347961e-06
11.329810027139,7.59187748185196e-06,NaN,7.53886194347961e-06
11.3332381088416,7.59187055616976e-06,NaN,7.53886194347961e-06
11.3366661905442,7.59186362621132e-06,NaN,7.53886194347961e-06
11.3400942722468,7.59185669197617e-06,NaN,7.53886194347961e-06
11.3435223539494,7.59184975346387e-06,NaN,7.53886194347961e-06
11.346950435652,7.59184281067396e-06,NaN,7.53886194347961e-06
11.3503785173547,7.59183586360599e-06,NaN,7.53886194347961e-06
11.3538065990573,7.5918289122595e-06,NaN,7.53886194347961e-06
11.3572346807599,7.59182195663405e-06,NaN,7.53886194347961e-06
11.3606627624625,7.59181499672919e-06,NaN,7.53886194347961e-06
11.3640908441651,7.59180803254446e-06,NaN,7.53886194347961e-06
11.3675189258677,7.59180106407942e-06,NaN,7.53886194347961e-06
11.3709470075703,7.59179409133362e-06,NaN,7.53886194347961e-06
11.374375089273,7.59178711430662e-06,NaN,7.53886194347961e-06
11.3778031709756,7.59178013299797e-06,NaN,7.53886194347961e-06
11.3812312526782,7.59177314740723e-06,NaN,7.53886194347961e-06
11.3846593343808,7.59176615753395e-06,NaN,7.53886194347961e-06
11.3880874160834,7.59175916337769e-06,NaN,7.53886194347961e-06
11.391515497786,7.59175216493802e-06,NaN,7.53886194347961e-06
11.3949435794886,7.59174516221448e-06,NaN,7.53886194347961e-06
11.3983716611913,7.59173815520664e-06,NaN,7.53886194347961e-06
11.4017997428939,7.59173114391407e-06,NaN,7.53886194347961e-06
11.4052278245965,7.59172412833632e-06,NaN,7.53886194347961e-06
11.4086559062991,7.59171710847297e-06,NaN,7.53886194347961e-06
11.4120839880017,7.59171008432356e-06,NaN,7.53886194347961e-06
11.4155120697043,7.59170305588768e-06,NaN,7.53886194347961e-06
11.4189401514069,7.59169602316489e-06,NaN,7.53886194347961e-06
11.4223682331096,7.59168898615475e-06,NaN,7.53886194347961e-06
11.4257963148122,7.59168194485683e-06,NaN,7.53886194347961e-06
11.4292243965148,7.5916748992707e-06,NaN,7.53886194347961e-06
11.4326524782174,7.59166784939594e-06,NaN,7.53886194347961e-06
11.43608055992,7.59166079523212e-06,NaN,7.53886194347961e-06
11.4395086416226,7.5916537367788e-06,NaN,7.53886194347961e-06
11.4429367233252,7.59164667403556e-06,NaN,7.53886194347961e-06
11.4463648050279,7.59163960700198e-06,NaN,7.53886194347961e-06
11.4497928867305,7.59163253567763e-06,NaN,7.53886194347961e-06
11.4532209684331,7.59162546006209e-06,NaN,7.53886194347961e-06
11.4566490501357,7.59161838015494e-06,NaN,7.53886194347961e-06
11.4600771318383,7.59161129595574e-06,NaN,7.53886194347961e-06
11.4635052135409,7.5916042074641e-06,NaN,7.53886194347961e-06
11.4669332952435,7.59159711467957e-06,NaN,7.53886194347961e-06
11.4703613769462,7.59159001760175e-06,NaN,7.53886194347961e-06
11.4737894586488,7.59158291623022e-06,NaN,7.53886194347961e-06
11.4772175403514,7.59157581056455e-06,NaN,7.53886194347961e-06
11.480645622054,7.59156870060435e-06,NaN,7.53886194347961e-06
11.4840737037566,7.59156158634918e-06,NaN,7.53886194347961e-06
11.4875017854592,7.59155446779863e-06,NaN,7.53886194347961e-06
11.4909298671618,7.5915473449523e-06,NaN,7.53886194347961e-06
11.4943579488644,7.59154021780978e-06,NaN,7.53886194347961e-06
11.4977860305671,7.59153308637064e-06,NaN,7.53886194347961e-06
11.5012141122697,7.59152595063448e-06,NaN,7.53886194347961e-06
11.5046421939723,7.59151881060089e-06,NaN,7.53886194347961e-06
11.5080702756749,7.59151166626947e-06,NaN,7.53886194347961e-06
11.5114983573775,7.59150451763981e-06,NaN,7.53886194347961e-06
11.5149264390801,7.59149736471149e-06,NaN,7.53886194347961e-06
11.5183545207827,7.59149020748412e-06,NaN,7.53886194347961e-06
11.5217826024854,7.59148304595729e-06,NaN,7.53886194347961e-06
11.525210684188,7.59147588013061e-06,NaN,7.53886194347961e-06
11.5286387658906,7.59146871000365e-06,NaN,7.53886194347961e-06
11.5320668475932,7.59146153557603e-06,NaN,7.53886194347961e-06
11.5354949292958,7.59145435684735e-06,NaN,7.53886194347961e-06
11.5389230109984,7.5914471738172e-06,NaN,7.53886194347961e-06
11.542351092701,7.59143998648519e-06,NaN,7.53886194347961e-06
11.5457791744037,7.59143279485092e-06,NaN,7.53886194347961e-06
11.5492072561063,7.59142559891399e-06,NaN,7.53886194347961e-06
11.5526353378089,7.59141839867401e-06,NaN,7.53886194347961e-06
11.5560634195115,7.59141119413058e-06,NaN,7.53886194347961e-06
11.5594915012141,7.59140398528331e-06,NaN,7.53886194347961e-06
11.5629195829167,7.59139677213182e-06,NaN,7.53886194347961e-06
11.5663476646193,7.59138955467569e-06,NaN,7.53886194347961e-06
11.569775746322,7.59138233291456e-06,NaN,7.53886194347961e-06
11.5732038280246,7.59137510684801e-06,NaN,7.53886194347961e-06
11.5766319097272,7.59136787647568e-06,NaN,7.53886194347961e-06
11.5800599914298,7.59136064179717e-06,NaN,7.53886194347961e-06
11.5834880731324,7.59135340281208e-06,NaN,7.53886194347961e-06
11.586916154835,7.59134615952005e-06,NaN,7.53886194347961e-06
11.5903442365376,7.59133891192068e-06,NaN,7.53886194347961e-06
11.5937723182403,7.59133166001358e-06,NaN,7.53886194347961e-06
11.5972003999429,7.59132440379839e-06,NaN,7.53886194347961e-06
11.6006284816455,7.5913171432747e-06,NaN,7.53886194347961e-06
11.6040565633481,7.59130987844215e-06,NaN,7.53886194347961e-06
11.6074846450507,7.59130260930035e-06,NaN,7.53886194347961e-06
11.6109127267533,7.59129533584893e-06,NaN,7.53886194347961e-06
11.6143408084559,7.5912880580875e-06,NaN,7.53886194347961e-06
11.6177688901585,7.59128077601569e-06,NaN,7.53886194347961e-06
11.6211969718612,7.59127348963312e-06,NaN,7.53886194347961e-06
11.6246250535638,7.59126619893942e-06,NaN,7.53886194347961e-06
11.6280531352664,7.59125890393421e-06,NaN,7.53886194347961e-06
11.631481216969,7.59125160461713e-06,NaN,7.53886194347961e-06
11.6349092986716,7.59124430098779e-06,NaN,7.53886194347961e-06
11.6383373803742,7.59123699304583e-06,NaN,7.53886194347961e-06
11.6417654620768,7.59122968079087e-06,NaN,7.53886194347961e-06
11.6451935437795,7.59122236422255e-06,NaN,7.53886194347961e-06
11.6486216254821,7.5912150433405e-06,NaN,7.53886194347961e-06
11.6520497071847,7.59120771814435e-06,NaN,7.53886194347961e-06
11.6554777888873,7.59120038863373e-06,NaN,7.53886194347961e-06
11.6589058705899,7.59119305480828e-06,NaN,7.53886194347961e-06
11.6623339522925,7.59118571666764e-06,NaN,7.53886194347961e-06
11.6657620339951,7.59117837421144e-06,NaN,7.53886194347961e-06
11.6691901156978,7.59117102743931e-06,NaN,7.53886194347961e-06
11.6726181974004,7.5911636763509e-06,NaN,7.53886194347961e-06
11.676046279103,7.59115632094585e-06,NaN,7.53886194347961e-06
11.6794743608056,7.59114896122379e-06,NaN,7.53886194347961e-06
11.6829024425082,7.59114159718437e-06,NaN,7.53886194347961e-06
11.6863305242108,7.59113422882722e-06,NaN,7.53886194347961e-06
11.6897586059134,7.591126856152e-06,NaN,7.53886194347961e-06
11.6931866876161,7.59111947915835e-06,NaN,7.53886194347961e-06
11.6966147693187,7.5911120978459e-06,NaN,7.53886194347961e-06
11.7000428510213,7.59110471221431e-06,NaN,7.53886194347961e-06
11.7034709327239,7.59109732226323e-06,NaN,7.53886194347961e-06
11.7068990144265,7.59108992799229e-06,NaN,7.53886194347961e-06
11.7103270961291,7.59108252940116e-06,NaN,7.53886194347961e-06
11.7137551778317,7.59107512648948e-06,NaN,7.53886194347961e-06
11.7171832595344,7.59106771925689e-06,NaN,7.53886194347961e-06
11.720611341237,7.59106030770306e-06,NaN,7.53886194347961e-06
11.7240394229396,7.59105289182764e-06,NaN,7.53886194347961e-06
11.7274675046422,7.59104547163027e-06,NaN,7.53886194347961e-06
11.7308955863448,7.59103804711061e-06,NaN,7.53886194347961e-06
11.7343236680474,7.59103061826833e-06,NaN,7.53886194347961e-06
11.73775174975,7.59102318510306e-06,NaN,7.53886194347961e-06
11.7411798314526,7.59101574761448e-06,NaN,7.53886194347961e-06
11.7446079131553,7.59100830580225e-06,NaN,7.53886194347961e-06
11.7480359948579,7.591000859666e-06,NaN,7.53886194347961e-06
11.7514640765605,7.59099340920542e-06,NaN,7.53886194347961e-06
11.7548921582631,7.59098595442017e-06,NaN,7.53886194347961e-06
11.7583202399657,7.59097849530989e-06,NaN,7.53886194347961e-06
11.7617483216683,7.59097103187426e-06,NaN,7.53886194347961e-06
11.7651764033709,7.59096356411294e-06,NaN,7.53886194347961e-06
11.7686044850736,7.59095609202559e-06,NaN,7.53886194347961e-06
11.7720325667762,7.59094861561189e-06,NaN,7.53886194347961e-06
11.7754606484788,7.59094113487149e-06,NaN,7.53886194347961e-06
11.7788887301814,7.59093364980407e-06,NaN,7.53886194347961e-06
11.782316811884,7.5909261604093e-06,NaN,7.53886194347961e-06
11.7857448935866,7.59091866668684e-06,NaN,7.53886194347961e-06
11.7891729752892,7.59091116863636e-06,NaN,7.53886194347961e-06
11.7926010569919,7.59090366625754e-06,NaN,7.53886194347961e-06
11.7960291386945,7.59089615955005e-06,NaN,7.53886194347961e-06
11.7994572203971,7.59088864851356e-06,NaN,7.53886194347961e-06
11.8028853020997,7.59088113314775e-06,NaN,7.53886194347961e-06
11.8063133838023,7.59087361345229e-06,NaN,7.53886194347961e-06
11.8097414655049,7.59086608942686e-06,NaN,7.53886194347961e-06
11.8131695472075,7.59085856107114e-06,NaN,7.53886194347961e-06
11.8165976289102,7.5908510283848e-06,NaN,7.53886194347961e-06
11.8200257106128,7.59084349136753e-06,NaN,7.53886194347961e-06
11.8234537923154,7.59083595001899e-06,NaN,7.53886194347961e-06
11.826881874018,7.59082840433888e-06,NaN,7.53886194347961e-06
11.8303099557206,7.59082085432688e-06,NaN,7.53886194347961e-06
11.8337380374232,7.59081329998267e-06,NaN,7.53886194347961e-06
11.8371661191258,7.59080574130593e-06,NaN,7.53886194347961e-06
11.8405942008285,7.59079817829635e-06,NaN,7.53886194347961e-06
11.8440222825311,7.59079061095362e-06,NaN,7.53886194347961e-06
11.8474503642337,7.59078303927741e-06,NaN,7.53886194347961e-06
11.8508784459363,7.59077546326743e-06,NaN,7.53886194347961e-06
11.8543065276389,7.59076788292335e-06,NaN,7.53886194347961e-06
11.8577346093415,7.59076029824487e-06,NaN,7.53886194347961e-06
11.8611626910441,7.59075270923167e-06,NaN,7.53886194347961e-06
11.8645907727467,7.59074511588345e-06,NaN,7.53886194347961e-06
11.8680188544494,7.59073751819991e-06,NaN,7.53886194347961e-06
11.871446936152,7.59072991618073e-06,NaN,7.53886194347961e-06
11.8748750178546,7.59072230982561e-06,NaN,7.53886194347961e-06
11.8783030995572,7.59071469913424e-06,NaN,7.53886194347961e-06
11.8817311812598,7.59070708410632e-06,NaN,7.53886194347961e-06
11.8851592629624,7.59069946474155e-06,NaN,7.53886194347961e-06
11.888587344665,7.59069184103963e-06,NaN,7.53886194347961e-06
11.8920154263677,7.59068421300025e-06,NaN,7.53886194347961e-06
11.8954435080703,7.59067658062311e-06,NaN,7.53886194347961e-06
11.8988715897729,7.59066894390792e-06,NaN,7.53886194347961e-06
11.9022996714755,7.59066130285437e-06,NaN,7.53886194347961e-06
11.9057277531781,7.59065365746217e-06,NaN,7.53886194347961e-06
11.9091558348807,7.59064600773103e-06,NaN,7.53886194347961e-06
11.9125839165833,7.59063835366065e-06,NaN,7.53886194347961e-06
11.916011998286,7.59063069525073e-06,NaN,7.53886194347961e-06
11.9194400799886,7.59062303250097e-06,NaN,7.53886194347961e-06
11.9228681616912,7.5906153654111e-06,NaN,7.53886194347961e-06
11.9262962433938,7.59060769398081e-06,NaN,7.53886194347961e-06
11.9297243250964,7.59060001820981e-06,NaN,7.53886194347961e-06
11.933152406799,7.59059233809782e-06,NaN,7.53886194347961e-06
11.9365804885016,7.59058465364455e-06,NaN,7.53886194347961e-06
11.9400085702043,7.59057696484971e-06,NaN,7.53886194347961e-06
11.9434366519069,7.590569271713e-06,NaN,7.53886194347961e-06
11.9468647336095,7.59056157423416e-06,NaN,7.53886194347961e-06
11.9502928153121,7.59055387241288e-06,NaN,7.53886194347961e-06
11.9537208970147,7.59054616624888e-06,NaN,7.53886194347961e-06
11.9571489787173,7.5905384557419e-06,NaN,7.53886194347961e-06
11.9605770604199,7.59053074089163e-06,NaN,7.53886194347961e-06
11.9640051421226,7.5905230216978e-06,NaN,7.53886194347961e-06
11.9674332238252,7.59051529816013e-06,NaN,7.53886194347961e-06
11.9708613055278,7.59050757027834e-06,NaN,7.53886194347961e-06
11.9742893872304,7.59049983805215e-06,NaN,7.53886194347961e-06
11.977717468933,7.59049210148128e-06,NaN,7.53886194347961e-06
11.9811455506356,7.59048436056546e-06,NaN,7.53886194347961e-06
11.9845736323382,7.59047661530441e-06,NaN,7.53886194347961e-06
11.9880017140409,7.59046886569785e-06,NaN,7.53886194347961e-06
11.9914297957435,7.59046111174552e-06,NaN,7.53886194347961e-06
11.9948578774461,7.59045335344714e-06,NaN,7.53886194347961e-06
11.9982859591487,7.59044559080243e-06,NaN,7.53886194347961e-06
12.0017140408513,7.59043782381113e-06,NaN,7.53886194347961e-06
12.0051421225539,7.59043005247296e-06,NaN,7.53886194347961e-06
12.0085702042565,7.59042227678766e-06,NaN,7.53886194347961e-06
12.0119982859591,7.59041449675496e-06,NaN,7.53886194347961e-06
12.0154263676618,7.59040671237459e-06,NaN,7.53886194347961e-06
12.0188544493644,7.59039892364628e-06,NaN,7.53886194347961e-06
12.022282531067,7.59039113056977e-06,NaN,7.53886194347961e-06
12.0257106127696,7.5903833331448e-06,NaN,7.53886194347961e-06
12.0291386944722,7.59037553137109e-06,NaN,7.53886194347961e-06
12.0325667761748,7.5903677252484e-06,NaN,7.53886194347961e-06
12.0359948578774,7.59035991477645e-06,NaN,7.53886194347961e-06
12.0394229395801,7.59035209995498e-06,NaN,7.53886194347961e-06
12.0428510212827,7.59034428078374e-06,NaN,7.53886194347961e-06
12.0462791029853,7.59033645726247e-06,NaN,7.53886194347961e-06
12.0497071846879,7.5903286293909e-06,NaN,7.53886194347961e-06
12.0531352663905,7.59032079716878e-06,NaN,7.53886194347961e-06
12.0565633480931,7.59031296059586e-06,NaN,7.53886194347961e-06
12.0599914297957,7.59030511967188e-06,NaN,7.53886194347961e-06
12.0634195114984,7.59029727439658e-06,NaN,7.53886194347961e-06
12.066847593201,7.59028942476971e-06,NaN,7.53886194347961e-06
12.0702756749036,7.59028157079102e-06,NaN,7.53886194347961e-06
12.0737037566062,7.59027371246026e-06,NaN,7.53886194347961e-06
12.0771318383088,7.59026584977717e-06,NaN,7.53886194347961e-06
12.0805599200114,7.59025798274151e-06,NaN,7.53886194347961e-06
12.083988001714,7.59025011135303e-06,NaN,7.53886194347961e-06
12.0874160834167,7.59024223561147e-06,NaN,7.53886194347961e-06
12.0908441651193,7.5902343555166e-06,NaN,7.53886194347961e-06
12.0942722468219,7.59022647106817e-06,NaN,7.53886194347961e-06
12.0977003285245,7.59021858226592e-06,NaN,7.53886194347961e-06
12.1011284102271,7.59021068910963e-06,NaN,7.53886194347961e-06
12.1045564919297,7.59020279159903e-06,NaN,7.53886194347961e-06
12.1079845736323,7.5901948897339e-06,NaN,7.53886194347961e-06
12.111412655335,7.59018698351399e-06,NaN,7.53886194347961e-06
12.1148407370376,7.59017907293905e-06,NaN,7.53886194347961e-06
12.1182688187402,7.59017115800886e-06,NaN,7.53886194347961e-06
12.1216969004428,7.59016323872317e-06,NaN,7.53886194347961e-06
12.1251249821454,7.59015531508174e-06,NaN,7.53886194347961e-06
12.128553063848,7.59014738708433e-06,NaN,7.53886194347961e-06
12.1319811455506,7.59013945473072e-06,NaN,7.53886194347961e-06
12.1354092272533,7.59013151802066e-06,NaN,7.53886194347961e-06
12.1388373089559,7.59012357695392e-06,NaN,7.53886194347961e-06
12.1422653906585,7.59011563153027e-06,NaN,7.53886194347961e-06
12.1456934723611,7.59010768174947e-06,NaN,7.53886194347961e-06
12.1491215540637,7.5900997276113e-06,NaN,7.53886194347961e-06
12.1525496357663,7.59009176911552e-06,NaN,7.53886194347961e-06
12.1559777174689,7.5900838062619e-06,NaN,7.53886194347961e-06
12.1594057991715,7.59007583905022e-06,NaN,7.53886194347961e-06
12.1628338808742,7.59006786748025e-06,NaN,7.53886194347961e-06
12.1662619625768,7.59005989155176e-06,NaN,7.53886194347961e-06
12.1696900442794,7.59005191126452e-06,NaN,7.53886194347961e-06
12.173118125982,7.59004392661831e-06,NaN,7.53886194347961e-06
12.1765462076846,7.59003593761291e-06,NaN,7.53886194347961e-06
12.1799742893872,7.59002794424809e-06,NaN,7.53886194347961e-06
12.1834023710898,7.59001994652363e-06,NaN,7.53886194347961e-06
12.1868304527925,7.59001194443931e-06,NaN,7.53886194347961e-06
12.1902585344951,7.59000393799491e-06,NaN,7.53886194347961e-06
12.1936866161977,7.5899959271902e-06,NaN,7.53886194347961e-06
12.1971146979003,7.58998791202498e-06,NaN,7.53886194347961e-06
12.2005427796029,7.58997989249902e-06,NaN,7.53886194347961e-06
12.2039708613055,7.58997186861211e-06,NaN,7.53886194347961e-06
12.2073989430081,7.58996384036403e-06,NaN,7.53886194347961e-06
12.2108270247108,7.58995580775456e-06,NaN,7.53886194347961e-06
12.2142551064134,7.58994777078349e-06,NaN,7.53886194347961e-06
12.217683188116,7.58993972945061e-06,NaN,7.53886194347961e-06
12.2211112698186,7.58993168375571e-06,NaN,7.53886194347961e-06
12.2245393515212,7.58992363369857e-06,NaN,7.53886194347961e-06
12.2279674332238,7.58991557927899e-06,NaN,7.53886194347961e-06
12.2313955149264,7.58990752049675e-06,NaN,7.53886194347961e-06
12.2348235966291,7.58989945735165e-06,NaN,7.53886194347961e-06
12.2382516783317,7.58989138984348e-06,NaN,7.53886194347961e-06
12.2416797600343,7.58988331797202e-06,NaN,7.53886194347961e-06
12.2451078417369,7.58987524173709e-06,NaN,7.53886194347961e-06
12.2485359234395,7.58986716113846e-06,NaN,7.53886194347961e-06
12.2519640051421,7.58985907617594e-06,NaN,7.53886194347961e-06
12.2553920868447,7.58985098684933e-06,NaN,7.53886194347961e-06
12.2588201685474,7.58984289315842e-06,NaN,7.53886194347961e-06
12.26224825025,7.589834795103e-06,NaN,7.53886194347961e-06
12.2656763319526,7.58982669268289e-06,NaN,7.53886194347961e-06
12.2691044136552,7.58981858589788e-06,NaN,7.53886194347961e-06
12.2725324953578,7.58981047474777e-06,NaN,7.53886194347961e-06
12.2759605770604,7.58980235923237e-06,NaN,7.53886194347961e-06
12.279388658763,7.58979423935147e-06,NaN,7.53886194347961e-06
12.2828167404656,7.58978611510488e-06,NaN,7.53886194347961e-06
12.2862448221683,7.58977798649241e-06,NaN,7.53886194347961e-06
12.2896729038709,7.58976985351387e-06,NaN,7.53886194347961e-06
12.2931009855735,7.58976171616905e-06,NaN,7.53886194347961e-06
12.2965290672761,7.58975357445777e-06,NaN,7.53886194347961e-06
12.2999571489787,7.58974542837984e-06,NaN,7.53886194347961e-06
12.3033852306813,7.58973727793506e-06,NaN,7.53886194347961e-06
12.3068133123839,7.58972912312325e-06,NaN,7.53886194347961e-06
12.3102413940866,7.58972096394421e-06,NaN,7.53886194347961e-06
12.3136694757892,7.58971280039777e-06,NaN,7.53886194347961e-06
12.3170975574918,7.58970463248373e-06,NaN,7.53886194347961e-06
12.3205256391944,7.5896964602019e-06,NaN,7.53886194347961e-06
12.323953720897,7.58968828355211e-06,NaN,7.53886194347961e-06
12.3273818025996,7.58968010253416e-06,NaN,7.53886194347961e-06
12.3308098843022,7.58967191714788e-06,NaN,7.53886194347961e-06
12.3342379660049,7.58966372739308e-06,NaN,7.53886194347961e-06
12.3376660477075,7.58965553326958e-06,NaN,7.53886194347961e-06
12.3410941294101,7.58964733477721e-06,NaN,7.53886194347961e-06
12.3445222111127,7.58963913191577e-06,NaN,7.53886194347961e-06
12.3479502928153,7.58963092468509e-06,NaN,7.53886194347961e-06
12.3513783745179,7.589622713085e-06,NaN,7.53886194347961e-06
12.3548064562205,7.58961449711532e-06,NaN,7.53886194347961e-06
12.3582345379232,7.58960627677586e-06,NaN,7.53886194347961e-06
12.3616626196258,7.58959805206647e-06,NaN,7.53886194347961e-06
12.3650907013284,7.58958982298695e-06,NaN,7.53886194347961e-06
12.368518783031,7.58958158953714e-06,NaN,7.53886194347961e-06
12.3719468647336,7.58957335171687e-06,NaN,7.53886194347961e-06
12.3753749464362,7.58956510952597e-06,NaN,7.53886194347961e-06
12.3788030281388,7.58955686296425e-06,NaN,7.53886194347961e-06
12.3822311098415,7.58954861203156e-06,NaN,7.53886194347961e-06
12.3856591915441,7.58954035672773e-06,NaN,7.53886194347961e-06
12.3890872732467,7.58953209705258e-06,NaN,7.53886194347961e-06
12.3925153549493,7.58952383300595e-06,NaN,7.53886194347961e-06
12.3959434366519,7.58951556458768e-06,NaN,7.53886194347961e-06
12.3993715183545,7.5895072917976e-06,NaN,7.53886194347961e-06
12.4027996000571,7.58949901463553e-06,NaN,7.53886194347961e-06
12.4062276817597,7.58949073310134e-06,NaN,7.53886194347961e-06
12.4096557634624,7.58948244719483e-06,NaN,7.53886194347961e-06
12.413083845165,7.58947415691587e-06,NaN,7.53886194347961e-06
12.4165119268676,7.58946586226428e-06,NaN,7.53886194347961e-06
12.4199400085702,7.5894575632399e-06,NaN,7.53886194347961e-06
12.4233680902728,7.58944925984259e-06,NaN,7.53886194347961e-06
12.4267961719754,7.58944095207217e-06,NaN,7.53886194347961e-06
12.430224253678,7.58943263992849e-06,NaN,7.53886194347961e-06
12.4336523353807,7.5894243234114e-06,NaN,7.53886194347961e-06
12.4370804170833,7.58941600252073e-06,NaN,7.53886194347961e-06
12.4405084987859,7.58940767725635e-06,NaN,7.53886194347961e-06
12.4439365804885,7.58939934761808e-06,NaN,7.53886194347961e-06
12.4473646621911,7.58939101360578e-06,NaN,7.53886194347961e-06
12.4507927438937,7.5893826752193e-06,NaN,7.53886194347961e-06
12.4542208255963,7.58937433245848e-06,NaN,7.53886194347961e-06
12.457648907299,7.58936598532318e-06,NaN,7.53886194347961e-06
12.4610769890016,7.58935763381324e-06,NaN,7.53886194347961e-06
12.4645050707042,7.58934927792852e-06,NaN,7.53886194347961e-06
12.4679331524068,7.58934091766888e-06,NaN,7.53886194347961e-06
12.4713612341094,7.58933255303415e-06,NaN,7.53886194347961e-06
12.474789315812,7.5893241840242e-06,NaN,7.53886194347961e-06
12.4782173975146,7.58931581063889e-06,NaN,7.53886194347961e-06
12.4816454792173,7.58930743287807e-06,NaN,7.53886194347961e-06
12.4850735609199,7.58929905074159e-06,NaN,7.53886194347961e-06
12.4885016426225,7.58929066422931e-06,NaN,7.53886194347961e-06
12.4919297243251,7.5892822733411e-06,NaN,7.53886194347961e-06
12.4953578060277,7.58927387807681e-06,NaN,7.53886194347961e-06
12.4987858877303,7.5892654784363e-06,NaN,7.53886194347961e-06
12.5022139694329,7.58925707441944e-06,NaN,7.53886194347961e-06
12.5056420511356,7.58924866602609e-06,NaN,7.53886194347961e-06
12.5090701328382,7.5892402532561e-06,NaN,7.53886194347961e-06
12.5124982145408,7.58923183610935e-06,NaN,7.53886194347961e-06
12.5159262962434,7.58922341458569e-06,NaN,7.53886194347961e-06
12.519354377946,7.589214988685e-06,NaN,7.53886194347961e-06
12.5227824596486,7.58920655840714e-06,NaN,7.53886194347961e-06
12.5262105413512,7.58919812375198e-06,NaN,7.53886194347961e-06
12.5296386230538,7.58918968471939e-06,NaN,7.53886194347961e-06
12.5330667047565,7.58918124130923e-06,NaN,7.53886194347961e-06
12.5364947864591,7.58917279352138e-06,NaN,7.53886194347961e-06
12.5399228681617,7.58916434135571e-06,NaN,7.53886194347961e-06
12.5433509498643,7.58915588481208e-06,NaN,7.53886194347961e-06
12.5467790315669,7.58914742389038e-06,NaN,7.53886194347961e-06
12.5502071132695,7.58913895859048e-06,NaN,7.53886194347961e-06
12.5536351949721,7.58913048891225e-06,NaN,7.53886194347961e-06
12.5570632766748,7.58912201485556e-06,NaN,7.53886194347961e-06
12.5604913583774,7.58911353642029e-06,NaN,7.53886194347961e-06
12.56391944008,7.58910505360633e-06,NaN,7.53886194347961e-06
12.5673475217826,7.58909656641354e-06,NaN,7.53886194347961e-06
12.5707756034852,7.58908807484181e-06,NaN,7.53886194347961e-06
12.5742036851878,7.58907957889102e-06,NaN,7.53886194347961e-06
12.5776317668904,7.58907107856104e-06,NaN,7.53886194347961e-06
12.5810598485931,7.58906257385176e-06,NaN,7.53886194347961e-06
12.5844879302957,7.58905406476307e-06,NaN,7.53886194347961e-06
12.5879160119983,7.58904555129484e-06,NaN,7.53886194347961e-06
12.5913440937009,7.58903703344696e-06,NaN,7.53886194347961e-06
12.5947721754035,7.58902851121931e-06,NaN,7.53886194347961e-06
12.5982002571061,7.58901998461178e-06,NaN,7.53886194347961e-06
12.6016283388087,7.58901145362426e-06,NaN,7.53886194347961e-06
12.6050564205114,7.58900291825664e-06,NaN,7.53886194347961e-06
12.608484502214,7.5889943785088e-06,NaN,7.53886194347961e-06
12.6119125839166,7.58898583438063e-06,NaN,7.53886194347961e-06
12.6153406656192,7.58897728587203e-06,NaN,7.53886194347961e-06
12.6187687473218,7.58896873298288e-06,NaN,7.53886194347961e-06
12.6221968290244,7.58896017571308e-06,NaN,7.53886194347961e-06
12.625624910727,7.58895161406251e-06,NaN,7.53886194347961e-06
12.6290529924297,7.58894304803109e-06,NaN,7.53886194347961e-06
12.6324810741323,7.58893447761869e-06,NaN,7.53886194347961e-06
12.6359091558349,7.58892590282521e-06,NaN,7.53886194347961e-06
12.6393372375375,7.58891732365055e-06,NaN,7.53886194347961e-06
12.6427653192401,7.58890874009462e-06,NaN,7.53886194347961e-06
12.6461934009427,7.58890015215729e-06,NaN,7.53886194347961e-06
12.6496214826453,7.58889155983849e-06,NaN,7.53886194347961e-06
12.653049564348,7.58888296313809e-06,NaN,7.53886194347961e-06
12.6564776460506,7.58887436205602e-06,NaN,7.53886194347961e-06
12.6599057277532,7.58886575659216e-06,NaN,7.53886194347961e-06
12.6633338094558,7.58885714674642e-06,NaN,7.53886194347961e-06
12.6667618911584,7.5888485325187e-06,NaN,7.53886194347961e-06
12.670189972861,7.58883991390892e-06,NaN,7.53886194347961e-06
12.6736180545636,7.58883129091696e-06,NaN,7.53886194347961e-06
12.6770461362662,7.58882266354275e-06,NaN,7.53886194347961e-06
12.6804742179689,7.58881403178618e-06,NaN,7.53886194347961e-06
12.6839022996715,7.58880539564716e-06,NaN,7.53886194347961e-06
12.6873303813741,7.58879675512561e-06,NaN,7.53886194347961e-06
12.6907584630767,7.58878811022142e-06,NaN,7.53886194347961e-06
12.6941865447793,7.58877946093452e-06,NaN,7.53886194347961e-06
12.6976146264819,7.58877080726481e-06,NaN,7.53886194347961e-06
12.7010427081845,7.58876214921221e-06,NaN,7.53886194347961e-06
12.7044707898872,7.58875348677663e-06,NaN,7.53886194347961e-06
12.7078988715898,7.58874481995797e-06,NaN,7.53886194347961e-06
12.7113269532924,7.58873614875617e-06,NaN,7.53886194347961e-06
12.714755034995,7.58872747317113e-06,NaN,7.53886194347961e-06
12.7181831166976,7.58871879320276e-06,NaN,7.53886194347961e-06
12.7216111984002,7.58871010885099e-06,NaN,7.53886194347961e-06
12.7250392801028,7.58870142011574e-06,NaN,7.53886194347961e-06
12.7284673618055,7.58869272699691e-06,NaN,7.53886194347961e-06
12.7318954435081,7.58868402949444e-06,NaN,7.53886194347961e-06
12.7353235252107,7.58867532760825e-06,NaN,7.53886194347961e-06
12.7387516069133,7.58866662133825e-06,NaN,7.53886194347961e-06
12.7421796886159,7.58865791068436e-06,NaN,7.53886194347961e-06
12.7456077703185,7.58864919564652e-06,NaN,7.53886194347961e-06
12.7490358520211,7.58864047622464e-06,NaN,7.53886194347961e-06
12.7524639337238,7.58863175241865e-06,NaN,7.53886194347961e-06
12.7558920154264,7.58862302422848e-06,NaN,7.53886194347961e-06
12.759320097129,7.58861429165405e-06,NaN,7.53886194347961e-06
12.7627481788316,7.58860555469529e-06,NaN,7.53886194347961e-06
12.7661762605342,7.58859681335212e-06,NaN,7.53886194347961e-06
12.7696043422368,7.58858806762449e-06,NaN,7.53886194347961e-06
12.7730324239394,7.58857931751231e-06,NaN,7.53886194347961e-06
12.7764605056421,7.58857056301552e-06,NaN,7.53886194347961e-06
12.7798885873447,7.58856180413406e-06,NaN,7.53886194347961e-06
12.7833166690473,7.58855304086784e-06,NaN,7.53886194347961e-06
12.7867447507499,7.58854427321681e-06,NaN,7.53886194347961e-06
12.7901728324525,7.58853550118091e-06,NaN,7.53886194347961e-06
12.7936009141551,7.58852672476006e-06,NaN,7.53886194347961e-06
12.7970289958577,7.5885179439542e-06,NaN,7.53886194347961e-06
12.8004570775603,7.58850915876327e-06,NaN,7.53886194347961e-06
12.803885159263,7.58850036918721e-06,NaN,7.53886194347961e-06
12.8073132409656,7.58849157522596e-06,NaN,7.53886194347961e-06
12.8107413226682,7.58848277687945e-06,NaN,7.53886194347961e-06
12.8141694043708,7.58847397414763e-06,NaN,7.53886194347961e-06
12.8175974860734,7.58846516703043e-06,NaN,7.53886194347961e-06
12.821025567776,7.58845635552781e-06,NaN,7.53886194347961e-06
12.8244536494786,7.58844753963969e-06,NaN,7.53886194347961e-06
12.8278817311813,7.58843871936603e-06,NaN,7.53886194347961e-06
12.8313098128839,7.58842989470678e-06,NaN,7.53886194347961e-06
12.8347378945865,7.58842106566187e-06,NaN,7.53886194347961e-06
12.8381659762891,7.58841223223125e-06,NaN,7.53886194347961e-06
12.8415940579917,7.58840339441487e-06,NaN,7.53886194347961e-06
12.8450221396943,7.58839455221268e-06,NaN,7.53886194347961e-06
12.8484502213969,7.58838570562463e-06,NaN,7.53886194347961e-06
12.8518783030996,7.58837685465066e-06,NaN,7.53886194347961e-06
12.8553063848022,7.58836799929073e-06,NaN,7.53886194347961e-06
12.8587344665048,7.58835913954479e-06,NaN,7.53886194347961e-06
12.8621625482074,7.58835027541279e-06,NaN,7.53886194347961e-06
12.86559062991,7.58834140689468e-06,NaN,7.53886194347961e-06
12.8690187116126,7.58833253399042e-06,NaN,7.53886194347961e-06
12.8724467933152,7.58832365669996e-06,NaN,7.53886194347961e-06
12.8758748750179,7.58831477502327e-06,NaN,7.53886194347961e-06
12.8793029567205,7.58830588896028e-06,NaN,7.53886194347961e-06
12.8827310384231,7.58829699851097e-06,NaN,7.53886194347961e-06
12.8861591201257,7.58828810367529e-06,NaN,7.53886194347961e-06
12.8895872018283,7.5882792044532e-06,NaN,7.53886194347961e-06
12.8930152835309,7.58827030084466e-06,NaN,7.53886194347961e-06
12.8964433652335,7.58826139284963e-06,NaN,7.53886194347961e-06
12.8998714469362,7.58825248046807e-06,NaN,7.53886194347961e-06
12.9032995286388,7.58824356369995e-06,NaN,7.53886194347961e-06
12.9067276103414,7.58823464254522e-06,NaN,7.53886194347961e-06
12.910155692044,7.58822571700385e-06,NaN,7.53886194347961e-06
12.9135837737466,7.58821678707581e-06,NaN,7.53886194347961e-06
12.9170118554492,7.58820785276107e-06,NaN,7.53886194347961e-06
12.9204399371518,7.58819891405958e-06,NaN,7.53886194347961e-06
12.9238680188544,7.58818997097131e-06,NaN,7.53886194347961e-06
12.9272961005571,7.58818102349625e-06,NaN,7.53886194347961e-06
12.9307241822597,7.58817207163434e-06,NaN,7.53886194347961e-06
12.9341522639623,7.58816311538558e-06,NaN,7.53886194347961e-06
12.9375803456649,7.58815415474991e-06,NaN,7.53886194347961e-06
12.9410084273675,7.58814518972732e-06,NaN,7.53886194347961e-06
12.9444365090701,7.58813622031778e-06,NaN,7.53886194347961e-06
12.9478645907727,7.58812724652127e-06,NaN,7.53886194347961e-06
12.9512926724754,7.58811826833775e-06,NaN,7.53886194347961e-06
12.954720754178,7.5881092857672e-06,NaN,7.53886194347961e-06
12.9581488358806,7.5881002988096e-06,NaN,7.53886194347961e-06
12.9615769175832,7.58809130746492e-06,NaN,7.53886194347961e-06
12.9650049992858,7.58808231173314e-06,NaN,7.53886194347961e-06
12.9684330809884,7.58807331161425e-06,NaN,7.53886194347961e-06
12.971861162691,7.58806430710821e-06,NaN,7.53886194347961e-06
12.9752892443937,7.58805529821501e-06,NaN,7.53886194347961e-06
12.9787173260963,7.58804628493463e-06,NaN,7.53886194347961e-06
12.9821454077989,7.58803726726706e-06,NaN,7.53886194347961e-06
12.9855734895015,7.58802824521227e-06,NaN,7.53886194347961e-06
12.9890015712041,7.58801921877024e-06,NaN,7.53886194347961e-06
12.9924296529067,7.58801018794097e-06,NaN,7.53886194347961e-06
12.9958577346093,7.58800115272444e-06,NaN,7.53886194347961e-06
12.999285816312,7.58799211312063e-06,NaN,7.53886194347961e-06
13.0027138980146,7.58798306912952e-06,NaN,7.53886194347961e-06
13.0061419797172,7.58797402075112e-06,NaN,7.53886194347961e-06
13.0095700614198,7.5879649679854e-06,NaN,7.53886194347961e-06
13.0129981431224,7.58795591083236e-06,NaN,7.53886194347961e-06
13.016426224825,7.58794684929198e-06,NaN,7.53886194347961e-06
13.0198543065276,7.58793778336425e-06,NaN,7.53886194347961e-06
13.0232823882303,7.58792871304918e-06,NaN,7.53886194347961e-06
13.0267104699329,7.58791963834674e-06,NaN,7.53886194347961e-06
13.0301385516355,7.58791055925694e-06,NaN,7.53886194347961e-06
13.0335666333381,7.58790147577976e-06,NaN,7.53886194347961e-06
13.0369947150407,7.58789238791521e-06,NaN,7.53886194347961e-06
13.0404227967433,7.58788329566327e-06,NaN,7.53886194347961e-06
13.0438508784459,7.58787419902396e-06,NaN,7.53886194347961e-06
13.0472789601485,7.58786509799725e-06,NaN,7.53886194347961e-06
13.0507070418512,7.58785599258315e-06,NaN,7.53886194347961e-06
13.0541351235538,7.58784688278167e-06,NaN,7.53886194347961e-06
13.0575632052564,7.58783776859279e-06,NaN,7.53886194347961e-06
13.060991286959,7.58782865001652e-06,NaN,7.53886194347961e-06
13.0644193686616,7.58781952705287e-06,NaN,7.53886194347961e-06
13.0678474503642,7.58781039970183e-06,NaN,7.53886194347961e-06
13.0712755320668,7.58780126796341e-06,NaN,7.53886194347961e-06
13.0747036137695,7.58779213183762e-06,NaN,7.53886194347961e-06
13.0781316954721,7.58778299132445e-06,NaN,7.53886194347961e-06
13.0815597771747,7.58777384642391e-06,NaN,7.53886194347961e-06
13.0849878588773,7.58776469713601e-06,NaN,7.53886194347961e-06
13.0884159405799,7.58775554346076e-06,NaN,7.53886194347961e-06
13.0918440222825,7.58774638539817e-06,NaN,7.53886194347961e-06
13.0952721039851,7.58773722294824e-06,NaN,7.53886194347961e-06
13.0987001856878,7.58772805611098e-06,NaN,7.53886194347961e-06
13.1021282673904,7.58771888488641e-06,NaN,7.53886194347961e-06
13.105556349093,7.58770970927453e-06,NaN,7.53886194347961e-06
13.1089844307956,7.58770052927537e-06,NaN,7.53886194347961e-06
13.1124125124982,7.58769134488892e-06,NaN,7.53886194347961e-06
13.1158405942008,7.58768215611521e-06,NaN,7.53886194347961e-06
13.1192686759034,7.58767296295426e-06,NaN,7.53886194347961e-06
13.1226967576061,7.58766376540607e-06,NaN,7.53886194347961e-06
13.1261248393087,7.58765456347066e-06,NaN,7.53886194347961e-06
13.1295529210113,7.58764535714805e-06,NaN,7.53886194347961e-06
13.1329810027139,7.58763614643826e-06,NaN,7.53886194347961e-06
13.1364090844165,7.58762693134131e-06,NaN,7.53886194347961e-06
13.1398371661191,7.58761771185721e-06,NaN,7.53886194347961e-06
13.1432652478217,7.58760848798599e-06,NaN,7.53886194347961e-06
13.1466933295244,7.58759925972767e-06,NaN,7.53886194347961e-06
13.150121411227,7.58759002708227e-06,NaN,7.53886194347961e-06
13.1535494929296,7.58758079004981e-06,NaN,7.53886194347961e-06
13.1569775746322,7.58757154863032e-06,NaN,7.53886194347961e-06
13.1604056563348,7.58756230282383e-06,NaN,7.53886194347961e-06
13.1638337380374,7.58755305263035e-06,NaN,7.53886194347961e-06
13.16726181974,7.58754379804991e-06,NaN,7.53886194347961e-06
13.1706899014427,7.58753453908255e-06,NaN,7.53886194347961e-06
13.1741179831453,7.58752527572828e-06,NaN,7.53886194347961e-06
13.1775460648479,7.58751600798714e-06,NaN,7.53886194347961e-06
13.1809741465505,7.58750673585916e-06,NaN,7.53886194347961e-06
13.1844022282531,7.58749745934437e-06,NaN,7.53886194347961e-06
13.1878303099557,7.58748817844279e-06,NaN,7.53886194347961e-06
13.1912583916583,7.58747889315447e-06,NaN,7.53886194347961e-06
13.1946864733609,7.58746960347942e-06,NaN,7.53886194347961e-06
13.1981145550636,7.5874603094177e-06,NaN,7.53886194347961e-06
13.2015426367662,7.58745101096932e-06,NaN,7.53886194347961e-06
13.2049707184688,7.58744170813433e-06,NaN,7.53886194347961e-06
13.2083988001714,7.58743240091277e-06,NaN,7.53886194347961e-06
13.211826881874,7.58742308930466e-06,NaN,7.53886194347961e-06
13.2152549635766,7.58741377331005e-06,NaN,7.53886194347961e-06
13.2186830452792,7.58740445292897e-06,NaN,7.53886194347961e-06
13.2221111269819,7.58739512816147e-06,NaN,7.53886194347961e-06
13.2255392086845,7.58738579900758e-06,NaN,7.53886194347961e-06
13.2289672903871,7.58737646546735e-06,NaN,7.53886194347961e-06
13.2323953720897,7.58736712754081e-06,NaN,7.53886194347961e-06
13.2358234537923,7.58735778522801e-06,NaN,7.53886194347961e-06
13.2392515354949,7.587348438529e-06,NaN,7.53886194347961e-06
13.2426796171975,7.58733908744381e-06,NaN,7.53886194347961e-06
13.2461076989002,7.58732973197249e-06,NaN,7.53886194347961e-06
13.2495357806028,7.58732037211509e-06,NaN,7.53886194347961e-06
13.2529638623054,7.58731100787166e-06,NaN,7.53886194347961e-06
13.256391944008,7.58730163924223e-06,NaN,7.53886194347961e-06
13.2598200257106,7.58729226622686e-06,NaN,7.53886194347961e-06
13.2632481074132,7.5872828888256e-06,NaN,7.53886194347961e-06
13.2666761891158,7.5872735070385e-06,NaN,7.53886194347961e-06
13.2701042708185,7.5872641208656e-06,NaN,7.53886194347961e-06
13.2735323525211,7.58725473030697e-06,NaN,7.53886194347961e-06
13.2769604342237,7.58724533536265e-06,NaN,7.53886194347961e-06
13.2803885159263,7.58723593603269e-06,NaN,7.53886194347961e-06
13.2838165976289,7.58722653231714e-06,NaN,7.53886194347961e-06
13.2872446793315,7.58721712421608e-06,NaN,7.53886194347961e-06
13.2906727610341,7.58720771172953e-06,NaN,7.53886194347961e-06
13.2941008427368,7.58719829485758e-06,NaN,7.53886194347961e-06
13.2975289244394,7.58718887360026e-06,NaN,7.53886194347961e-06
13.300957006142,7.58717944795764e-06,NaN,7.53886194347961e-06
13.3043850878446,7.58717001792978e-06,NaN,7.53886194347961e-06
13.3078131695472,7.58716058351674e-06,NaN,7.53886194347961e-06
13.3112412512498,7.58715114471857e-06,NaN,7.53886194347961e-06
13.3146693329524,7.58714170153534e-06,NaN,7.53886194347961e-06
13.318097414655,7.58713225396711e-06,NaN,7.53886194347961e-06
13.3215254963577,7.58712280201394e-06,NaN,7.53886194347961e-06
13.3249535780603,7.5871133456759e-06,NaN,7.53886194347961e-06
13.3283816597629,7.58710388495304e-06,NaN,7.53886194347961e-06
13.3318097414655,7.58709441984544e-06,NaN,7.53886194347961e-06
13.3352378231681,7.58708495035315e-06,NaN,7.53886194347961e-06
13.3386659048707,7.58707547647626e-06,NaN,7.53886194347961e-06
13.3420939865733,7.58706599821481e-06,NaN,7.53886194347961e-06
13.345522068276,7.58705651556889e-06,NaN,7.53886194347961e-06
13.3489501499786,7.58704702853856e-06,NaN,7.53886194347961e-06
13.3523782316812,7.58703753712389e-06,NaN,7.53886194347961e-06
13.3558063133838,7.58702804132495e-06,NaN,7.53886194347961e-06
13.3592343950864,7.58701854114181e-06,NaN,7.53886194347961e-06
13.362662476789,7.58700903657454e-06,NaN,7.53886194347961e-06
13.3660905584916,7.58699952762323e-06,NaN,7.53886194347961e-06
13.3695186401943,7.58699001428793e-06,NaN,7.53886194347961e-06
13.3729467218969,7.58698049656872e-06,NaN,7.53886194347961e-06
13.3763748035995,7.58697097446569e-06,NaN,7.53886194347961e-06
13.3798028853021,7.5869614479789e-06,NaN,7.53886194347961e-06
13.3832309670047,7.58695191710843e-06,NaN,7.53886194347961e-06
13.3866590487073,7.58694238185437e-06,NaN,7.53886194347961e-06
13.3900871304099,7.58693284221678e-06,NaN,7.53886194347961e-06
13.3935152121126,7.58692329819575e-06,NaN,7.53886194347961e-06
13.3969432938152,7.58691374979136e-06,NaN,7.53886194347961e-06
13.4003713755178,7.58690419700369e-06,NaN,7.53886194347961e-06
13.4037994572204,7.58689463983281e-06,NaN,7.53886194347961e-06
13.407227538923,7.58688507827882e-06,NaN,7.53886194347961e-06
13.4106556206256,7.5868755123418e-06,NaN,7.53886194347961e-06
13.4140837023282,7.58686594202182e-06,NaN,7.53886194347961e-06
13.4175117840309,7.58685636731898e-06,NaN,7.53886194347961e-06
13.4209398657335,7.58684678823336e-06,NaN,7.53886194347961e-06
13.4243679474361,7.58683720476504e-06,NaN,7.53886194347961e-06
13.4277960291387,7.58682761691411e-06,NaN,7.53886194347961e-06
13.4312241108413,7.58681802468067e-06,NaN,7.53886194347961e-06
13.4346521925439,7.5868084280648e-06,NaN,7.53886194347961e-06
13.4380802742465,7.58679882706658e-06,NaN,7.53886194347961e-06
13.4415083559491,7.58678922168611e-06,NaN,7.53886194347961e-06
13.4449364376518,7.58677961192349e-06,NaN,7.53886194347961e-06
13.4483645193544,7.58676999777879e-06,NaN,7.53886194347961e-06
13.451792601057,7.58676037925212e-06,NaN,7.53886194347961e-06
13.4552206827596,7.58675075634356e-06,NaN,7.53886194347961e-06
13.4586487644622,7.58674112905322e-06,NaN,7.53886194347961e-06
13.4620768461648,7.58673149738118e-06,NaN,7.53886194347961e-06
13.4655049278674,7.58672186132754e-06,NaN,7.53886194347961e-06
13.4689330095701,7.5867122208924e-06,NaN,7.53886194347961e-06
13.4723610912727,7.58670257607586e-06,NaN,7.53886194347961e-06
13.4757891729753,7.58669292687801e-06,NaN,7.53886194347961e-06
13.4792172546779,7.58668327329896e-06,NaN,7.53886194347961e-06
13.4826453363805,7.58667361533879e-06,NaN,7.53886194347961e-06
13.4860734180831,7.58666395299762e-06,NaN,7.53886194347961e-06
13.4895014997857,7.58665428627554e-06,NaN,7.53886194347961e-06
13.4929295814884,7.58664461517265e-06,NaN,7.53886194347961e-06
13.496357663191,7.58663493968907e-06,NaN,7.53886194347961e-06
13.4997857448936,7.58662525982488e-06,NaN,7.53886194347961e-06
13.5032138265962,7.5866155755802e-06,NaN,7.53886194347961e-06
13.5066419082988,7.58660588695513e-06,NaN,7.53886194347961e-06
13.5100699900014,7.58659619394978e-06,NaN,7.53886194347961e-06
13.513498071704,7.58658649656425e-06,NaN,7.53886194347961e-06
13.5169261534067,7.58657679479865e-06,NaN,7.53886194347961e-06
13.5203542351093,7.58656708865309e-06,NaN,7.53886194347961e-06
13.5237823168119,7.58655737812767e-06,NaN,7.53886194347961e-06
13.5272103985145,7.58654766322251e-06,NaN,7.53886194347961e-06
13.5306384802171,7.58653794393772e-06,NaN,7.53886194347961e-06
13.5340665619197,7.58652822027341e-06,NaN,7.53886194347961e-06
13.5374946436223,7.58651849222968e-06,NaN,7.53886194347961e-06
13.540922725325,7.58650875980666e-06,NaN,7.53886194347961e-06
13.5443508070276,7.58649902300446e-06,NaN,7.53886194347961e-06
13.5477788887302,7.58648928182319e-06,NaN,7.53886194347961e-06
13.5512069704328,7.58647953626296e-06,NaN,7.53886194347961e-06
13.5546350521354,7.58646978632389e-06,NaN,7.53886194347961e-06
13.558063133838,7.58646003200611e-06,NaN,7.53886194347961e-06
13.5614912155406,7.58645027330971e-06,NaN,7.53886194347961e-06
13.5649192972433,7.58644051023484e-06,NaN,7.53886194347961e-06
13.5683473789459,7.58643074278159e-06,NaN,7.53886194347961e-06
13.5717754606485,7.5864209709501e-06,NaN,7.53886194347961e-06
13.5752035423511,7.58641119474048e-06,NaN,7.53886194347961e-06
13.5786316240537,7.58640141415285e-06,NaN,7.53886194347961e-06
13.5820597057563,7.58639162918734e-06,NaN,7.53886194347961e-06
13.5854877874589,7.58638183984407e-06,NaN,7.53886194347961e-06
13.5889158691615,7.58637204612316e-06,NaN,7.53886194347961e-06
13.5923439508642,7.58636224802474e-06,NaN,7.53886194347961e-06
13.5957720325668,7.58635244554893e-06,NaN,7.53886194347961e-06
13.5992001142694,7.58634263869585e-06,NaN,7.53886194347961e-06
13.602628195972,7.58633282746564e-06,NaN,7.53886194347961e-06
13.6060562776746,7.58632301185842e-06,NaN,7.53886194347961e-06
13.6094843593772,7.58631319187432e-06,NaN,7.53886194347961e-06
13.6129124410798,7.58630336751347e-06,NaN,7.53886194347961e-06
13.6163405227825,7.586293538776e-06,NaN,7.53886194347961e-06
13.6197686044851,7.58628370566204e-06,NaN,7.53886194347961e-06
13.6231966861877,7.58627386817171e-06,NaN,7.53886194347961e-06
13.6266247678903,7.58626402630516e-06,NaN,7.53886194347961e-06
13.6300528495929,7.58625418006251e-06,NaN,7.53886194347961e-06
13.6334809312955,7.58624432944389e-06,NaN,7.53886194347961e-06
13.6369090129981,7.58623447444945e-06,NaN,7.53886194347961e-06
13.6403370947008,7.58622461507932e-06,NaN,7.53886194347961e-06
13.6437651764034,7.58621475133363e-06,NaN,7.53886194347961e-06
13.647193258106,7.58620488321251e-06,NaN,7.53886194347961e-06
13.6506213398086,7.58619501071612e-06,NaN,7.53886194347961e-06
13.6540494215112,7.58618513384457e-06,NaN,7.53886194347961e-06
13.6574775032138,7.58617525259802e-06,NaN,7.53886194347961e-06
13.6609055849164,7.5861653669766e-06,NaN,7.53886194347961e-06
13.6643336666191,7.58615547698046e-06,NaN,7.53886194347961e-06
13.6677617483217,7.58614558260973e-06,NaN,7.53886194347961e-06
13.6711898300243,7.58613568386455e-06,NaN,7.53886194347961e-06
13.6746179117269,7.58612578074508e-06,NaN,7.53886194347961e-06
13.6780459934295,7.58611587325144e-06,NaN,7.53886194347961e-06
13.6814740751321,7.58610596138379e-06,NaN,7.53886194347961e-06
13.6849021568347,7.58609604514227e-06,NaN,7.53886194347961e-06
13.6883302385374,7.58608612452703e-06,NaN,7.53886194347961e-06
13.69175832024,7.5860761995382e-06,NaN,7.53886194347961e-06
13.6951864019426,7.58606627017595e-06,NaN,7.53886194347961e-06
13.6986144836452,7.58605633644042e-06,NaN,7.53886194347961e-06
13.7020425653478,7.58604639833175e-06,NaN,7.53886194347961e-06
13.7054706470504,7.58603645585009e-06,NaN,7.53886194347961e-06
13.708898728753,7.5860265089956e-06,NaN,7.53886194347961e-06
13.7123268104556,7.58601655776843e-06,NaN,7.53886194347961e-06
13.7157548921583,7.58600660216873e-06,NaN,7.53886194347961e-06
13.7191829738609,7.58599664219664e-06,NaN,7.53886194347961e-06
13.7226110555635,7.58598667785233e-06,NaN,7.53886194347961e-06
13.7260391372661,7.58597670913595e-06,NaN,7.53886194347961e-06
13.7294672189687,7.58596673604764e-06,NaN,7.53886194347961e-06
13.7328953006713,7.58595675858758e-06,NaN,7.53886194347961e-06
13.7363233823739,7.5859467767559e-06,NaN,7.53886194347961e-06
13.7397514640766,7.58593679055278e-06,NaN,7.53886194347961e-06
13.7431795457792,7.58592679997837e-06,NaN,7.53886194347961e-06
13.7466076274818,7.58591680503282e-06,NaN,7.53886194347961e-06
13.7500357091844,7.5859068057163e-06,NaN,7.53886194347961e-06
13.753463790887,7.58589680202896e-06,NaN,7.53886194347961e-06
13.7568918725896,7.58588679397097e-06,NaN,7.53886194347961e-06
13.7603199542922,7.58587678154248e-06,NaN,7.53886194347961e-06
13.7637480359949,7.58586676474366e-06,NaN,7.53886194347961e-06
13.7671761176975,7.58585674357468e-06,NaN,7.53886194347961e-06
13.7706041994001,7.58584671803569e-06,NaN,7.53886194347961e-06
13.7740322811027,7.58583668812686e-06,NaN,7.53886194347961e-06
13.7774603628053,7.58582665384836e-06,NaN,7.53886194347961e-06
13.7808884445079,7.58581661520034e-06,NaN,7.53886194347961e-06
13.7843165262105,7.58580657218299e-06,NaN,7.53886194347961e-06
13.7877446079132,7.58579652479646e-06,NaN,7.53886194347961e-06
13.7911726896158,7.58578647304092e-06,NaN,7.53886194347961e-06
13.7946007713184,7.58577641691654e-06,NaN,7.53886194347961e-06
13.798028853021,7.5857663564235e-06,NaN,7.53886194347961e-06
13.8014569347236,7.58575629156195e-06,NaN,7.53886194347961e-06
13.8048850164262,7.58574622233208e-06,NaN,7.53886194347961e-06
13.8083130981288,7.58573614873405e-06,NaN,7.53886194347961e-06
13.8117411798315,7.58572607076804e-06,NaN,7.53886194347961e-06
13.8151692615341,7.58571598843422e-06,NaN,7.53886194347961e-06
13.8185973432367,7.58570590173277e-06,NaN,7.53886194347961e-06
13.8220254249393,7.58569581066385e-06,NaN,7.53886194347961e-06
13.8254535066419,7.58568571522764e-06,NaN,7.53886194347961e-06
13.8288815883445,7.58567561542433e-06,NaN,7.53886194347961e-06
13.8323096700471,7.58566551125409e-06,NaN,7.53886194347961e-06
13.8357377517498,7.58565540271708e-06,NaN,7.53886194347961e-06
13.8391658334524,7.58564528981351e-06,NaN,7.53886194347961e-06
13.842593915155,7.58563517254353e-06,NaN,7.53886194347961e-06
13.8460219968576,7.58562505090734e-06,NaN,7.53886194347961e-06
13.8494500785602,7.58561492490511e-06,NaN,7.53886194347961e-06
13.8528781602628,7.58560479453703e-06,NaN,7.53886194347961e-06
13.8563062419654,7.58559465980327e-06,NaN,7.53886194347961e-06
13.859734323668,7.58558452070402e-06,NaN,7.53886194347961e-06
13.8631624053707,7.58557437723947e-06,NaN,7.53886194347961e-06
13.8665904870733,7.58556422940979e-06,NaN,7.53886194347961e-06
13.8700185687759,7.58555407721517e-06,NaN,7.53886194347961e-06
13.8734466504785,7.58554392065581e-06,NaN,7.53886194347961e-06
13.8768747321811,7.58553375973188e-06,NaN,7.53886194347961e-06
13.8803028138837,7.58552359444357e-06,NaN,7.53886194347961e-06
13.8837308955863,7.58551342479107e-06,NaN,7.53886194347961e-06
13.887158977289,7.58550325077457e-06,NaN,7.53886194347961e-06
13.8905870589916,7.58549307239425e-06,NaN,7.53886194347961e-06
13.8940151406942,7.58548288965032e-06,NaN,7.53886194347961e-06
13.8974432223968,7.58547270254295e-06,NaN,7.53886194347961e-06
13.9008713040994,7.58546251107235e-06,NaN,7.53886194347961e-06
13.904299385802,7.5854523152387e-06,NaN,7.53886194347961e-06
13.9077274675046,7.5854421150422e-06,NaN,7.53886194347961e-06
13.9111555492073,7.58543191048303e-06,NaN,7.53886194347961e-06
13.9145836309099,7.5854217015614e-06,NaN,7.53886194347961e-06
13.9180117126125,7.5854114882775e-06,NaN,7.53886194347961e-06
13.9214397943151,7.58540127063153e-06,NaN,7.53886194347961e-06
13.9248678760177,7.58539104862368e-06,NaN,7.53886194347961e-06
13.9282959577203,7.58538082225415e-06,NaN,7.53886194347961e-06
13.9317240394229,7.58537059152314e-06,NaN,7.53886194347961e-06
13.9351521211256,7.58536035643085e-06,NaN,7.53886194347961e-06
13.9385802028282,7.58535011697747e-06,NaN,7.53886194347961e-06
13.9420082845308,7.58533987316321e-06,NaN,7.53886194347961e-06
13.9454363662334,7.58532962498827e-06,NaN,7.53886194347961e-06
13.948864447936,7.58531937245285e-06,NaN,7.53886194347961e-06
13.9522925296386,7.58530911555715e-06,NaN,7.53886194347961e-06
13.9557206113412,7.58529885430138e-06,NaN,7.53886194347961e-06
13.9591486930439,7.58528858868574e-06,NaN,7.53886194347961e-06
13.9625767747465,7.58527831871044e-06,NaN,7.53886194347961e-06
13.9660048564491,7.58526804437567e-06,NaN,7.53886194347961e-06
13.9694329381517,7.58525776568165e-06,NaN,7.53886194347961e-06
13.9728610198543,7.58524748262859e-06,NaN,7.53886194347961e-06
13.9762891015569,7.58523719521668e-06,NaN,7.53886194347961e-06
13.9797171832595,7.58522690344615e-06,NaN,7.53886194347961e-06
13.9831452649621,7.58521660731719e-06,NaN,7.53886194347961e-06
13.9865733466648,7.58520630683003e-06,NaN,7.53886194347961e-06
13.9900014283674,7.58519600198486e-06,NaN,7.53886194347961e-06
13.99342951007,7.5851856927819e-06,NaN,7.53886194347961e-06
13.9968575917726,7.58517537922136e-06,NaN,7.53886194347961e-06
14.0002856734752,7.58516506130345e-06,NaN,7.53886194347961e-06
14.0037137551778,7.5851547390284e-06,NaN,7.53886194347961e-06
14.0071418368804,7.58514441239641e-06,NaN,7.53886194347961e-06
14.0105699185831,7.58513408140769e-06,NaN,7.53886194347961e-06
14.0139980002857,7.58512374606246e-06,NaN,7.53886194347961e-06
14.0174260819883,7.58511340636095e-06,NaN,7.53886194347961e-06
14.0208541636909,7.58510306230336e-06,NaN,7.53886194347961e-06
14.0242822453935,7.58509271388991e-06,NaN,7.53886194347961e-06
14.0277103270961,7.58508236112082e-06,NaN,7.53886194347961e-06
14.0311384087987,7.58507200399632e-06,NaN,7.53886194347961e-06
14.0345664905014,7.58506164251661e-06,NaN,7.53886194347961e-06
14.037994572204,7.58505127668193e-06,NaN,7.53886194347961e-06
14.0414226539066,7.58504090649249e-06,NaN,7.53886194347961e-06
14.0448507356092,7.58503053194851e-06,NaN,7.53886194347961e-06
14.0482788173118,7.58502015305022e-06,NaN,7.53886194347961e-06
14.0517068990144,7.58500976979784e-06,NaN,7.53886194347961e-06
14.055134980717,7.58499938219159e-06,NaN,7.53886194347961e-06
14.0585630624197,7.5849889902317e-06,NaN,7.53886194347961e-06
14.0619911441223,7.5849785939184e-06,NaN,7.53886194347961e-06
14.0654192258249,7.58496819325191e-06,NaN,7.53886194347961e-06
14.0688473075275,7.58495778823246e-06,NaN,7.53886194347961e-06
14.0722753892301,7.58494737886027e-06,NaN,7.53886194347961e-06
14.0757034709327,7.58493696513557e-06,NaN,7.53886194347961e-06
14.0791315526353,7.5849265470586e-06,NaN,7.53886194347961e-06
14.082559634338,7.58491612462958e-06,NaN,7.53886194347961e-06
14.0859877160406,7.58490569784875e-06,NaN,7.53886194347961e-06
14.0894157977432,7.58489526671632e-06,NaN,7.53886194347961e-06
14.0928438794458,7.58488483123255e-06,NaN,7.53886194347961e-06
14.0962719611484,7.58487439139765e-06,NaN,7.53886194347961e-06
14.099700042851,7.58486394721187e-06,NaN,7.53886194347961e-06
14.1031281245536,7.58485349867543e-06,NaN,7.53886194347961e-06
14.1065562062562,7.58484304578857e-06,NaN,7.53886194347961e-06
14.1099842879589,7.58483258855153e-06,NaN,7.53886194347961e-06
14.1134123696615,7.58482212696454e-06,NaN,7.53886194347961e-06
14.1168404513641,7.58481166102784e-06,NaN,7.53886194347961e-06
14.1202685330667,7.58480119074167e-06,NaN,7.53886194347961e-06
14.1236966147693,7.58479071610626e-06,NaN,7.53886194347961e-06
14.1271246964719,7.58478023712185e-06,NaN,7.53886194347961e-06
14.1305527781745,7.58476975378869e-06,NaN,7.53886194347961e-06
14.1339808598772,7.58475926610702e-06,NaN,7.53886194347961e-06
14.1374089415798,7.58474877407707e-06,NaN,7.53886194347961e-06
14.1408370232824,7.58473827769908e-06,NaN,7.53886194347961e-06
14.144265104985,7.58472777697331e-06,NaN,7.53886194347961e-06
14.1476931866876,7.58471727189999e-06,NaN,7.53886194347961e-06
14.1511212683902,7.58470676247936e-06,NaN,7.53886194347961e-06
14.1545493500928,7.58469624871167e-06,NaN,7.53886194347961e-06
14.1579774317955,7.58468573059717e-06,NaN,7.53886194347961e-06
14.1614055134981,7.58467520813611e-06,NaN,7.53886194347961e-06
14.1648335952007,7.58466468132872e-06,NaN,7.53886194347961e-06
14.1682616769033,7.58465415017526e-06,NaN,7.53886194347961e-06
14.1716897586059,7.58464361467597e-06,NaN,7.53886194347961e-06
14.1751178403085,7.58463307483111e-06,NaN,7.53886194347961e-06
14.1785459220111,7.58462253064091e-06,NaN,7.53886194347961e-06
14.1819740037138,7.58461198210564e-06,NaN,7.53886194347961e-06
14.1854020854164,7.58460142922555e-06,NaN,7.53886194347961e-06
14.188830167119,7.58459087200088e-06,NaN,7.53886194347961e-06
14.1922582488216,7.58458031043188e-06,NaN,7.53886194347961e-06
14.1956863305242,7.58456974451882e-06,NaN,7.53886194347961e-06
14.1991144122268,7.58455917426194e-06,NaN,7.53886194347961e-06
14.2025424939294,7.5845485996615e-06,NaN,7.53886194347961e-06
14.2059705756321,7.58453802071775e-06,NaN,7.53886194347961e-06
14.2093986573347,7.58452743743095e-06,NaN,7.53886194347961e-06
14.2128267390373,7.58451684980136e-06,NaN,7.53886194347961e-06
14.2162548207399,7.58450625782923e-06,NaN,7.53886194347961e-06
14.2196829024425,7.58449566151481e-06,NaN,7.53886194347961e-06
14.2231109841451,7.58448506085838e-06,NaN,7.53886194347961e-06
14.2265390658477,7.58447445586019e-06,NaN,7.53886194347961e-06
14.2299671475503,7.58446384652049e-06,NaN,7.53886194347961e-06
14.233395229253,7.58445323283955e-06,NaN,7.53886194347961e-06
14.2368233109556,7.58444261481763e-06,NaN,7.53886194347961e-06
14.2402513926582,7.58443199245499e-06,NaN,7.53886194347961e-06
14.2436794743608,7.5844213657519e-06,NaN,7.53886194347961e-06
14.2471075560634,7.58441073470861e-06,NaN,7.53886194347961e-06
14.250535637766,7.58440009932539e-06,NaN,7.53886194347961e-06
14.2539637194686,7.58438945960251e-06,NaN,7.53886194347961e-06
14.2573918011713,7.58437881554023e-06,NaN,7.53886194347961e-06
14.2608198828739,7.58436816713882e-06,NaN,7.53886194347961e-06
14.2642479645765,7.58435751439855e-06,NaN,7.53886194347961e-06
14.2676760462791,7.58434685731967e-06,NaN,7.53886194347961e-06
14.2711041279817,7.58433619590247e-06,NaN,7.53886194347961e-06
14.2745322096843,7.5843255301472e-06,NaN,7.53886194347961e-06
14.2779602913869,7.58431486005414e-06,NaN,7.53886194347961e-06
14.2813883730896,7.58430418562356e-06,NaN,7.53886194347961e-06
14.2848164547922,7.58429350685573e-06,NaN,7.53886194347961e-06
14.2882445364948,7.58428282375092e-06,NaN,7.53886194347961e-06
14.2916726181974,7.58427213630941e-06,NaN,7.53886194347961e-06
14.2951006999,7.58426144453146e-06,NaN,7.53886194347961e-06
14.2985287816026,7.58425074841734e-06,NaN,7.53886194347961e-06
14.3019568633052,7.58424004796735e-06,NaN,7.53886194347961e-06
14.3053849450079,7.58422934318174e-06,NaN,7.53886194347961e-06
14.3088130267105,7.58421863406079e-06,NaN,7.53886194347961e-06
14.3122411084131,7.58420792060479e-06,NaN,7.53886194347961e-06
14.3156691901157,7.584197202814e-06,NaN,7.53886194347961e-06
14.3190972718183,7.58418648068871e-06,NaN,7.53886194347961e-06
14.3225253535209,7.5841757542292e-06,NaN,7.53886194347961e-06
14.3259534352235,7.58416502343573e-06,NaN,7.53886194347961e-06
14.3293815169262,7.5841542883086e-06,NaN,7.53886194347961e-06
14.3328095986288,7.58414354884808e-06,NaN,7.53886194347961e-06
14.3362376803314,7.58413280505446e-06,NaN,7.53886194347961e-06
14.339665762034,7.58412205692801e-06,NaN,7.53886194347961e-06
14.3430938437366,7.58411130446902e-06,NaN,7.53886194347961e-06
14.3465219254392,7.58410054767777e-06,NaN,7.53886194347961e-06
14.3499500071418,7.58408978655454e-06,NaN,7.53886194347961e-06
14.3533780888445,7.58407902109963e-06,NaN,7.53886194347961e-06
14.3568061705471,7.58406825131331e-06,NaN,7.53886194347961e-06
14.3602342522497,7.58405747719587e-06,NaN,7.53886194347961e-06
14.3636623339523,7.5840466987476e-06,NaN,7.53886194347961e-06
14.3670904156549,7.58403591596878e-06,NaN,7.53886194347961e-06
14.3705184973575,7.58402512885971e-06,NaN,7.53886194347961e-06
14.3739465790601,7.58401433742066e-06,NaN,7.53886194347961e-06
14.3773746607627,7.58400354165194e-06,NaN,7.53886194347961e-06
14.3808027424654,7.58399274155382e-06,NaN,7.53886194347961e-06
14.384230824168,7.58398193712661e-06,NaN,7.53886194347961e-06
14.3876589058706,7.58397112837059e-06,NaN,7.53886194347961e-06
14.3910869875732,7.58396031528605e-06,NaN,7.53886194347961e-06
14.3945150692758,7.58394949787328e-06,NaN,7.53886194347961e-06
14.3979431509784,7.58393867613259e-06,NaN,7.53886194347961e-06
14.401371232681,7.58392785006425e-06,NaN,7.53886194347961e-06
14.4047993143837,7.58391701966858e-06,NaN,7.53886194347961e-06
14.4082273960863,7.58390618494586e-06,NaN,7.53886194347961e-06
14.4116554777889,7.58389534589638e-06,NaN,7.53886194347961e-06
14.4150835594915,7.58388450252045e-06,NaN,7.53886194347961e-06
14.4185116411941,7.58387365481837e-06,NaN,7.53886194347961e-06
14.4219397228967,7.58386280279042e-06,NaN,7.53886194347961e-06
14.4253678045993,7.58385194643692e-06,NaN,7.53886194347961e-06
14.428795886302,7.58384108575815e-06,NaN,7.53886194347961e-06
14.4322239680046,7.58383022075442e-06,NaN,7.53886194347961e-06
14.4356520497072,7.58381935142602e-06,NaN,7.53886194347961e-06
14.4390801314098,7.58380847777327e-06,NaN,7.53886194347961e-06
14.4425082131124,7.58379759979646e-06,NaN,7.53886194347961e-06
14.445936294815,7.5837867174959e-06,NaN,7.53886194347961e-06
14.4493643765176,7.58377583087188e-06,NaN,7.53886194347961e-06
14.4527924582203,7.58376493992471e-06,NaN,7.53886194347961e-06
14.4562205399229,7.5837540446547e-06,NaN,7.53886194347961e-06
14.4596486216255,7.58374314506215e-06,NaN,7.53886194347961e-06
14.4630767033281,7.58373224114737e-06,NaN,7.53886194347961e-06
14.4665047850307,7.58372133291066e-06,NaN,7.53886194347961e-06
14.4699328667333,7.58371042035233e-06,NaN,7.53886194347961e-06
14.4733609484359,7.58369950347269e-06,NaN,7.53886194347961e-06
14.4767890301386,7.58368858227205e-06,NaN,7.53886194347961e-06
14.4802171118412,7.58367765675071e-06,NaN,7.53886194347961e-06
14.4836451935438,7.58366672690899e-06,NaN,7.53886194347961e-06
14.4870732752464,7.5836557927472e-06,NaN,7.53886194347961e-06
14.490501356949,7.58364485426565e-06,NaN,7.53886194347961e-06
14.4939294386516,7.58363391146464e-06,NaN,7.53886194347961e-06
14.4973575203542,7.5836229643445e-06,NaN,7.53886194347961e-06
14.5007856020568,7.58361201290553e-06,NaN,7.53886194347961e-06
14.5042136837595,7.58360105714806e-06,NaN,7.53886194347961e-06
14.5076417654621,7.58359009707238e-06,NaN,7.53886194347961e-06
14.5110698471647,7.58357913267883e-06,NaN,7.53886194347961e-06
14.5144979288673,7.58356816396771e-06,NaN,7.53886194347961e-06
14.5179260105699,7.58355719093934e-06,NaN,7.53886194347961e-06
14.5213540922725,7.58354621359404e-06,NaN,7.53886194347961e-06
14.5247821739751,7.58353523193212e-06,NaN,7.53886194347961e-06
14.5282102556778,7.58352424595391e-06,NaN,7.53886194347961e-06
14.5316383373804,7.58351325565972e-06,NaN,7.53886194347961e-06
14.535066419083,7.58350226104988e-06,NaN,7.53886194347961e-06
14.5384945007856,7.58349126212469e-06,NaN,7.53886194347961e-06
14.5419225824882,7.5834802588845e-06,NaN,7.53886194347961e-06
14.5453506641908,7.58346925132961e-06,NaN,7.53886194347961e-06
14.5487787458934,7.58345823946034e-06,NaN,7.53886194347961e-06
14.5522068275961,7.58344722327703e-06,NaN,7.53886194347961e-06
14.5556349092987,7.58343620278e-06,NaN,7.53886194347961e-06
14.5590629910013,7.58342517796956e-06,NaN,7.53886194347961e-06
14.5624910727039,7.58341414884604e-06,NaN,7.53886194347961e-06
14.5659191544065,7.58340311540978e-06,NaN,7.53886194347961e-06
14.5693472361091,7.58339207766109e-06,NaN,7.53886194347961e-06
14.5727753178117,7.58338103560031e-06,NaN,7.53886194347961e-06
14.5762033995144,7.58336998922775e-06,NaN,7.53886194347961e-06
14.579631481217,7.58335893854376e-06,NaN,7.53886194347961e-06
14.5830595629196,7.58334788354865e-06,NaN,7.53886194347961e-06
14.5864876446222,7.58333682424276e-06,NaN,7.53886194347961e-06
14.5899157263248,7.58332576062641e-06,NaN,7.53886194347961e-06
14.5933438080274,7.58331469269995e-06,NaN,7.53886194347961e-06
14.59677188973,7.58330362046369e-06,NaN,7.53886194347961e-06
14.6001999714327,7.58329254391797e-06,NaN,7.53886194347961e-06
14.6036280531353,7.58328146306313e-06,NaN,7.53886194347961e-06
14.6070561348379,7.58327037789949e-06,NaN,7.53886194347961e-06
14.6104842165405,7.5832592884274e-06,NaN,7.53886194347961e-06
14.6139122982431,7.58324819464718e-06,NaN,7.53886194347961e-06
14.6173403799457,7.58323709655917e-06,NaN,7.53886194347961e-06
14.6207684616483,7.58322599416371e-06,NaN,7.53886194347961e-06
14.6241965433509,7.58321488746113e-06,NaN,7.53886194347961e-06
14.6276246250536,7.58320377645177e-06,NaN,7.53886194347961e-06
14.6310527067562,7.58319266113597e-06,NaN,7.53886194347961e-06
14.6344807884588,7.58318154151407e-06,NaN,7.53886194347961e-06
14.6379088701614,7.58317041758641e-06,NaN,7.53886194347961e-06
14.641336951864,7.58315928935332e-06,NaN,7.53886194347961e-06
14.6447650335666,7.58314815681514e-06,NaN,7.53886194347961e-06
14.6481931152692,7.58313701997223e-06,NaN,7.53886194347961e-06
14.6516211969719,7.58312587882491e-06,NaN,7.53886194347961e-06
14.6550492786745,7.58311473337354e-06,NaN,7.53886194347961e-06
14.6584773603771,7.58310358361844e-06,NaN,7.53886194347961e-06
14.6619054420797,7.58309242955998e-06,NaN,7.53886194347961e-06
14.6653335237823,7.58308127119849e-06,NaN,7.53886194347961e-06
14.6687616054849,7.58307010853432e-06,NaN,7.53886194347961e-06
14.6721896871875,7.5830589415678e-06,NaN,7.53886194347961e-06
14.6756177688902,7.5830477702993e-06,NaN,7.53886194347961e-06
14.6790458505928,7.58303659472915e-06,NaN,7.53886194347961e-06
14.6824739322954,7.58302541485771e-06,NaN,7.53886194347961e-06
14.685902013998,7.58301423068532e-06,NaN,7.53886194347961e-06
14.6893300957006,7.58300304221232e-06,NaN,7.53886194347961e-06
14.6927581774032,7.58299184943908e-06,NaN,7.53886194347961e-06
14.6961862591058,7.58298065236593e-06,NaN,7.53886194347961e-06
14.6996143408085,7.58296945099324e-06,NaN,7.53886194347961e-06
14.7030424225111,7.58295824532134e-06,NaN,7.53886194347961e-06
14.7064705042137,7.5829470353506e-06,NaN,7.53886194347961e-06
14.7098985859163,7.58293582108136e-06,NaN,7.53886194347961e-06
14.7133266676189,7.58292460251398e-06,NaN,7.53886194347961e-06
14.7167547493215,7.58291337964881e-06,NaN,7.53886194347961e-06
14.7201828310241,7.58290215248621e-06,NaN,7.53886194347961e-06
14.7236109127268,7.58289092102653e-06,NaN,7.53886194347961e-06
14.7270389944294,7.58287968527013e-06,NaN,7.53886194347961e-06
14.730467076132,7.58286844521737e-06,NaN,7.53886194347961e-06
14.7338951578346,7.58285720086859e-06,NaN,7.53886194347961e-06
14.7373232395372,7.58284595222416e-06,NaN,7.53886194347961e-06
14.7407513212398,7.58283469928443e-06,NaN,7.53886194347961e-06
14.7441794029424,7.58282344204977e-06,NaN,7.53886194347961e-06
14.7476074846451,7.58281218052054e-06,NaN,7.53886194347961e-06
14.7510355663477,7.58280091469709e-06,NaN,7.53886194347961e-06
14.7544636480503,7.58278964457978e-06,NaN,7.53886194347961e-06
14.7578917297529,7.58277837016898e-06,NaN,7.53886194347961e-06
14.7613198114555,7.58276709146505e-06,NaN,7.53886194347961e-06
14.7647478931581,7.58275580846835e-06,NaN,7.53886194347961e-06
14.7681759748607,7.58274452117925e-06,NaN,7.53886194347961e-06
14.7716040565633,7.5827332295981e-06,NaN,7.53886194347961e-06
14.775032138266,7.58272193372527e-06,NaN,7.53886194347961e-06
14.7784602199686,7.58271063356113e-06,NaN,7.53886194347961e-06
14.7818883016712,7.58269932910605e-06,NaN,7.53886194347961e-06
14.7853163833738,7.58268802036038e-06,NaN,7.53886194347961e-06
14.7887444650764,7.5826767073245e-06,NaN,7.53886194347961e-06
14.792172546779,7.58266538999877e-06,NaN,7.53886194347961e-06
14.7956006284816,7.58265406838357e-06,NaN,7.53886194347961e-06
14.7990287101843,7.58264274247925e-06,NaN,7.53886194347961e-06
14.8024567918869,7.5826314122862e-06,NaN,7.53886194347961e-06
14.8058848735895,7.58262007780478e-06,NaN,7.53886194347961e-06
14.8093129552921,7.58260873903535e-06,NaN,7.53886194347961e-06
14.8127410369947,7.5825973959783e-06,NaN,7.53886194347961e-06
14.8161691186973,7.582586048634e-06,NaN,7.53886194347961e-06
14.8195972003999,7.58257469700281e-06,NaN,7.53886194347961e-06
14.8230252821026,7.5825633410851e-06,NaN,7.53886194347961e-06
14.8264533638052,7.58255198088127e-06,NaN,7.53886194347961e-06
14.8298814455078,7.58254061639167e-06,NaN,7.53886194347961e-06
14.8333095272104,7.58252924761668e-06,NaN,7.53886194347961e-06
14.836737608913,7.58251787455668e-06,NaN,7.53886194347961e-06
14.8401656906156,7.58250649721205e-06,NaN,7.53886194347961e-06
14.8435937723182,7.58249511558316e-06,NaN,7.53886194347961e-06
14.8470218540209,7.58248372967038e-06,NaN,7.53886194347961e-06
14.8504499357235,7.58247233947411e-06,NaN,7.53886194347961e-06
14.8538780174261,7.5824609449947e-06,NaN,7.53886194347961e-06
14.8573060991287,7.58244954623256e-06,NaN,7.53886194347961e-06
14.8607341808313,7.58243814318805e-06,NaN,7.53886194347961e-06
14.8641622625339,7.58242673586155e-06,NaN,7.53886194347961e-06
14.8675903442365,7.58241532425345e-06,NaN,7.53886194347961e-06
14.8710184259392,7.58240390836413e-06,NaN,7.53886194347961e-06
14.8744465076418,7.58239248819397e-06,NaN,7.53886194347961e-06
14.8778745893444,7.58238106374335e-06,NaN,7.53886194347961e-06
14.881302671047,7.58236963501266e-06,NaN,7.53886194347961e-06
14.8847307527496,7.58235820200228e-06,NaN,7.53886194347961e-06
14.8881588344522,7.58234676471259e-06,NaN,7.53886194347961e-06
14.8915869161548,7.58233532314399e-06,NaN,7.53886194347961e-06
14.8950149978574,7.58232387729686e-06,NaN,7.53886194347961e-06
14.8984430795601,7.58231242717158e-06,NaN,7.53886194347961e-06
14.9018711612627,7.58230097276854e-06,NaN,7.53886194347961e-06
14.9052992429653,7.58228951408813e-06,NaN,7.53886194347961e-06
14.9087273246679,7.58227805113074e-06,NaN,7.53886194347961e-06
14.9121554063705,7.58226658389675e-06,NaN,7.53886194347961e-06
14.9155834880731,7.58225511238656e-06,NaN,7.53886194347961e-06
14.9190115697757,7.58224363660056e-06,NaN,7.53886194347961e-06
14.9224396514784,7.58223215653914e-06,NaN,7.53886194347961e-06
14.925867733181,7.58222067220268e-06,NaN,7.53886194347961e-06
14.9292958148836,7.58220918359159e-06,NaN,7.53886194347961e-06
14.9327238965862,7.58219769070624e-06,NaN,7.53886194347961e-06
14.9361519782888,7.58218619354705e-06,NaN,7.53886194347961e-06
14.9395800599914,7.5821746921144e-06,NaN,7.53886194347961e-06
14.943008141694,7.58216318640868e-06,NaN,7.53886194347961e-06
14.9464362233967,7.58215167643029e-06,NaN,7.53886194347961e-06
14.9498643050993,7.58214016217963e-06,NaN,7.53886194347961e-06
14.9532923868019,7.5821286436571e-06,NaN,7.53886194347961e-06
14.9567204685045,7.58211712086308e-06,NaN,7.53886194347961e-06
14.9601485502071,7.58210559379798e-06,NaN,7.53886194347961e-06
14.9635766319097,7.5820940624622e-06,NaN,7.53886194347961e-06
14.9670047136123,7.58208252685613e-06,NaN,7.53886194347961e-06
14.970432795315,7.58207098698017e-06,NaN,7.53886194347961e-06
14.9738608770176,7.58205944283472e-06,NaN,7.53886194347961e-06
14.9772889587202,7.58204789442019e-06,NaN,7.53886194347961e-06
14.9807170404228,7.58203634173698e-06,NaN,7.53886194347961e-06
14.9841451221254,7.58202478478548e-06,NaN,7.53886194347961e-06
14.987573203828,7.5820132235661e-06,NaN,7.53886194347961e-06
14.9910012855306,7.58200165807924e-06,NaN,7.53886194347961e-06
14.9944293672333,7.58199008832531e-06,NaN,7.53886194347961e-06
14.9978574489359,7.58197851430471e-06,NaN,7.53886194347961e-06
15.0012855306385,7.58196693601784e-06,NaN,7.53886194347961e-06
15.0047136123411,7.58195535346511e-06,NaN,7.53886194347961e-06
15.0081416940437,7.58194376664692e-06,NaN,7.53886194347961e-06
15.0115697757463,7.58193217556369e-06,NaN,7.53886194347961e-06
15.0149978574489,7.58192058021582e-06,NaN,7.53886194347961e-06
15.0184259391515,7.58190898060371e-06,NaN,7.53886194347961e-06
15.0218540208542,7.58189737672778e-06,NaN,7.53886194347961e-06
15.0252821025568,7.58188576858843e-06,NaN,7.53886194347961e-06
15.0287101842594,7.58187415618608e-06,NaN,7.53886194347961e-06
15.032138265962,7.58186253952113e-06,NaN,7.53886194347961e-06
15.0355663476646,7.58185091859399e-06,NaN,7.53886194347961e-06
15.0389944293672,7.58183929340508e-06,NaN,7.53886194347961e-06
15.0424225110698,7.58182766395481e-06,NaN,7.53886194347961e-06
15.0458505927725,7.58181603024358e-06,NaN,7.53886194347961e-06
15.0492786744751,7.58180439227182e-06,NaN,7.53886194347961e-06
15.0527067561777,7.58179275003994e-06,NaN,7.53886194347961e-06
15.0561348378803,7.58178110354834e-06,NaN,7.53886194347961e-06
15.0595629195829,7.58176945279745e-06,NaN,7.53886194347961e-06
15.0629910012855,7.58175779778768e-06,NaN,7.53886194347961e-06
15.0664190829881,7.58174613851945e-06,NaN,7.53886194347961e-06
15.0698471646908,7.58173447499317e-06,NaN,7.53886194347961e-06
15.0732752463934,7.58172280720926e-06,NaN,7.53886194347961e-06
15.076703328096,7.58171113516814e-06,NaN,7.53886194347961e-06
15.0801314097986,7.58169945887022e-06,NaN,7.53886194347961e-06
15.0835594915012,7.58168777831593e-06,NaN,7.53886194347961e-06
15.0869875732038,7.58167609350568e-06,NaN,7.53886194347961e-06
15.0904156549064,7.5816644044399e-06,NaN,7.53886194347961e-06
15.0938437366091,7.58165271111901e-06,NaN,7.53886194347961e-06
15.0972718183117,7.58164101354342e-06,NaN,7.53886194347961e-06
15.1006999000143,7.58162931171356e-06,NaN,7.53886194347961e-06
15.1041279817169,7.58161760562985e-06,NaN,7.53886194347961e-06
15.1075560634195,7.58160589529271e-06,NaN,7.53886194347961e-06
15.1109841451221,7.58159418070257e-06,NaN,7.53886194347961e-06
15.1144122268247,7.58158246185985e-06,NaN,7.53886194347961e-06
15.1178403085274,7.58157073876498e-06,NaN,7.53886194347961e-06
15.12126839023,7.58155901141838e-06,NaN,7.53886194347961e-06
15.1246964719326,7.58154727982048e-06,NaN,7.53886194347961e-06
15.1281245536352,7.5815355439717e-06,NaN,7.53886194347961e-06
15.1315526353378,7.58152380387248e-06,NaN,7.53886194347961e-06
15.1349807170404,7.58151205952323e-06,NaN,7.53886194347961e-06
15.138408798743,7.58150031092439e-06,NaN,7.53886194347961e-06
15.1418368804457,7.58148855807638e-06,NaN,7.53886194347961e-06
15.1452649621483,7.58147680097964e-06,NaN,7.53886194347961e-06
15.1486930438509,7.58146503963459e-06,NaN,7.53886194347961e-06
15.1521211255535,7.58145327404167e-06,NaN,7.53886194347961e-06
15.1555492072561,7.58144150420131e-06,NaN,7.53886194347961e-06
15.1589772889587,7.58142973011393e-06,NaN,7.53886194347961e-06
15.1624053706613,7.58141795177998e-06,NaN,7.53886194347961e-06
15.1658334523639,7.58140616919988e-06,NaN,7.53886194347961e-06
15.1692615340666,7.58139438237407e-06,NaN,7.53886194347961e-06
15.1726896157692,7.58138259130297e-06,NaN,7.53886194347961e-06
15.1761176974718,7.58137079598703e-06,NaN,7.53886194347961e-06
15.1795457791744,7.58135899642669e-06,NaN,7.53886194347961e-06
15.182973860877,7.58134719262237e-06,NaN,7.53886194347961e-06
15.1864019425796,7.58133538457451e-06,NaN,7.53886194347961e-06
15.1898300242822,7.58132357228355e-06,NaN,7.53886194347961e-06
15.1932581059849,7.58131175574993e-06,NaN,7.53886194347961e-06
15.1966861876875,7.58129993497408e-06,NaN,7.53886194347961e-06
15.2001142693901,7.58128810995645e-06,NaN,7.53886194347961e-06
15.2035423510927,7.58127628069747e-06,NaN,7.53886194347961e-06
15.2069704327953,7.58126444719758e-06,NaN,7.53886194347961e-06
15.2103985144979,7.58125260945722e-06,NaN,7.53886194347961e-06
15.2138265962005,7.58124076747684e-06,NaN,7.53886194347961e-06
15.2172546779032,7.58122892125688e-06,NaN,7.53886194347961e-06
15.2206827596058,7.58121707079777e-06,NaN,7.53886194347961e-06
15.2241108413084,7.58120521609996e-06,NaN,7.53886194347961e-06
15.227538923011,7.58119335716389e-06,NaN,7.53886194347961e-06
15.2309670047136,7.58118149399001e-06,NaN,7.53886194347961e-06
15.2343950864162,7.58116962657876e-06,NaN,7.53886194347961e-06
15.2378231681188,7.58115775493058e-06,NaN,7.53886194347961e-06
15.2412512498215,7.58114587904593e-06,NaN,7.53886194347961e-06
15.2446793315241,7.58113399892524e-06,NaN,7.53886194347961e-06
15.2481074132267,7.58112211456897e-06,NaN,7.53886194347961e-06
15.2515354949293,7.58111022597755e-06,NaN,7.53886194347961e-06
15.2549635766319,7.58109833315145e-06,NaN,7.53886194347961e-06
15.2583916583345,7.5810864360911e-06,NaN,7.53886194347961e-06
15.2618197400371,7.58107453479696e-06,NaN,7.53886194347961e-06
15.2652478217398,7.58106262926947e-06,NaN,7.53886194347961e-06
15.2686759034424,7.58105071950909e-06,NaN,7.53886194347961e-06
15.272103985145,7.58103880551626e-06,NaN,7.53886194347961e-06
15.2755320668476,7.58102688729144e-06,NaN,7.53886194347961e-06
15.2789601485502,7.58101496483507e-06,NaN,7.53886194347961e-06
15.2823882302528,7.58100303814762e-06,NaN,7.53886194347961e-06
15.2858163119554,7.58099110722953e-06,NaN,7.53886194347961e-06
15.289244393658,7.58097917208125e-06,NaN,7.53886194347961e-06
15.2926724753607,7.58096723270324e-06,NaN,7.53886194347961e-06
15.2961005570633,7.58095528909596e-06,NaN,7.53886194347961e-06
15.2995286387659,7.58094334125986e-06,NaN,7.53886194347961e-06
15.3029567204685,7.58093138919539e-06,NaN,7.53886194347961e-06
15.3063848021711,7.58091943290302e-06,NaN,7.53886194347961e-06
15.3098128838737,7.58090747238319e-06,NaN,7.53886194347961e-06
15.3132409655763,7.58089550763636e-06,NaN,7.53886194347961e-06
15.316669047279,7.580883538663e-06,NaN,7.53886194347961e-06
15.3200971289816,7.58087156546356e-06,NaN,7.53886194347961e-06
15.3235252106842,7.5808595880385e-06,NaN,7.53886194347961e-06
15.3269532923868,7.58084760638828e-06,NaN,7.53886194347961e-06
15.3303813740894,7.58083562051336e-06,NaN,7.53886194347961e-06
15.333809455792,7.58082363041419e-06,NaN,7.53886194347961e-06
15.3372375374946,7.58081163609125e-06,NaN,7.53886194347961e-06
15.3406656191973,7.58079963754499e-06,NaN,7.53886194347961e-06
15.3440937008999,7.58078763477588e-06,NaN,7.53886194347961e-06
15.3475217826025,7.58077562778437e-06,NaN,7.53886194347961e-06
15.3509498643051,7.58076361657094e-06,NaN,7.53886194347961e-06
15.3543779460077,7.58075160113604e-06,NaN,7.53886194347961e-06
15.3578060277103,7.58073958148013e-06,NaN,7.53886194347961e-06
15.3612341094129,7.5807275576037e-06,NaN,7.53886194347961e-06
15.3646621911156,7.58071552950719e-06,NaN,7.53886194347961e-06
15.3680902728182,7.58070349719107e-06,NaN,7.53886194347961e-06
15.3715183545208,7.58069146065583e-06,NaN,7.53886194347961e-06
15.3749464362234,7.58067941990191e-06,NaN,7.53886194347961e-06
15.378374517926,7.58066737492978e-06,NaN,7.53886194347961e-06
15.3818025996286,7.58065532573993e-06,NaN,7.53886194347961e-06
15.3852306813312,7.5806432723328e-06,NaN,7.53886194347961e-06
15.3886587630339,7.58063121470888e-06,NaN,7.53886194347961e-06
15.3920868447365,7.58061915286864e-06,NaN,7.53886194347961e-06
15.3955149264391,7.58060708681254e-06,NaN,7.53886194347961e-06
15.3989430081417,7.58059501654105e-06,NaN,7.53886194347961e-06
15.4023710898443,7.58058294205465e-06,NaN,7.53886194347961e-06
15.4057991715469,7.58057086335381e-06,NaN,7.53886194347961e-06
15.4092272532495,7.58055878043901e-06,NaN,7.53886194347961e-06
15.4126553349522,7.5805466933107e-06,NaN,7.53886194347961e-06
15.4160834166548,7.58053460196938e-06,NaN,7.53886194347961e-06
15.4195114983574,7.58052250641551e-06,NaN,7.53886194347961e-06
15.42293958006,7.58051040664957e-06,NaN,7.53886194347961e-06
15.4263676617626,7.58049830267203e-06,NaN,7.53886194347961e-06
15.4297957434652,7.58048619448337e-06,NaN,7.53886194347961e-06
15.4332238251678,7.58047408208406e-06,NaN,7.53886194347961e-06
15.4366519068704,7.58046196547459e-06,NaN,7.53886194347961e-06
15.4400799885731,7.58044984465543e-06,NaN,7.53886194347961e-06
15.4435080702757,7.58043771962705e-06,NaN,7.53886194347961e-06
15.4469361519783,7.58042559038995e-06,NaN,7.53886194347961e-06
15.4503642336809,7.58041345694459e-06,NaN,7.53886194347961e-06
15.4537923153835,7.58040131929145e-06,NaN,7.53886194347961e-06
15.4572203970861,7.58038917743102e-06,NaN,7.53886194347961e-06
15.4606484787887,7.58037703136378e-06,NaN,7.53886194347961e-06
15.4640765604914,7.58036488109021e-06,NaN,7.53886194347961e-06
15.467504642194,7.58035272661078e-06,NaN,7.53886194347961e-06
15.4709327238966,7.58034056792599e-06,NaN,7.53886194347961e-06
15.4743608055992,7.58032840503632e-06,NaN,7.53886194347961e-06
15.4777888873018,7.58031623794224e-06,NaN,7.53886194347961e-06
15.4812169690044,7.58030406664425e-06,NaN,7.53886194347961e-06
15.484645050707,7.58029189114282e-06,NaN,7.53886194347961e-06
15.4880731324097,7.58027971143845e-06,NaN,7.53886194347961e-06
15.4915012141123,7.58026752753162e-06,NaN,7.53886194347961e-06
15.4949292958149,7.58025533942281e-06,NaN,7.53886194347961e-06
15.4983573775175,7.58024314711251e-06,NaN,7.53886194347961e-06
15.5017854592201,7.58023095060121e-06,NaN,7.53886194347961e-06
15.5052135409227,7.5802187498894e-06,NaN,7.53886194347961e-06
15.5086416226253,7.58020654497756e-06,NaN,7.53886194347961e-06
15.512069704328,7.58019433586619e-06,NaN,7.53886194347961e-06
15.5154977860306,7.58018212255577e-06,NaN,7.53886194347961e-06
15.5189258677332,7.58016990504679e-06,NaN,7.53886194347961e-06
15.5223539494358,7.58015768333974e-06,NaN,7.53886194347961e-06
15.5257820311384,7.58014545743512e-06,NaN,7.53886194347961e-06
15.529210112841,7.58013322733342e-06,NaN,7.53886194347961e-06
15.5326381945436,7.58012099303512e-06,NaN,7.53886194347961e-06
15.5360662762463,7.58010875454072e-06,NaN,7.53886194347961e-06
15.5394943579489,7.58009651185072e-06,NaN,7.53886194347961e-06
15.5429224396515,7.5800842649656e-06,NaN,7.53886194347961e-06
15.5463505213541,7.58007201388587e-06,NaN,7.53886194347961e-06
15.5497786030567,7.58005975861201e-06,NaN,7.53886194347961e-06
15.5532066847593,7.58004749914452e-06,NaN,7.53886194347961e-06
15.5566347664619,7.5800352354839e-06,NaN,7.53886194347961e-06
15.5600628481645,7.58002296763064e-06,NaN,7.53886194347961e-06
15.5634909298672,7.58001069558524e-06,NaN,7.53886194347961e-06
15.5669190115698,7.5799984193482e-06,NaN,7.53886194347961e-06
15.5703470932724,7.57998613892002e-06,NaN,7.53886194347961e-06
15.573775174975,7.57997385430119e-06,NaN,7.53886194347961e-06
15.5772032566776,7.57996156549221e-06,NaN,7.53886194347961e-06
15.5806313383802,7.57994927249359e-06,NaN,7.53886194347961e-06
15.5840594200828,7.57993697530581e-06,NaN,7.53886194347961e-06
15.5874875017855,7.57992467392939e-06,NaN,7.53886194347961e-06
15.5909155834881,7.57991236836482e-06,NaN,7.53886194347961e-06
15.5943436651907,7.57990005861261e-06,NaN,7.53886194347961e-06
15.5977717468933,7.57988774467325e-06,NaN,7.53886194347961e-06
15.6011998285959,7.57987542654726e-06,NaN,7.53886194347961e-06
15.6046279102985,7.57986310423512e-06,NaN,7.53886194347961e-06
15.6080559920011,7.57985077773736e-06,NaN,7.53886194347961e-06
15.6114840737038,7.57983844705446e-06,NaN,7.53886194347961e-06
15.6149121554064,7.57982611218694e-06,NaN,7.53886194347961e-06
15.618340237109,7.5798137731353e-06,NaN,7.53886194347961e-06
15.6217683188116,7.57980142990004e-06,NaN,7.53886194347961e-06
15.6251964005142,7.57978908248168e-06,NaN,7.53886194347961e-06
15.6286244822168,7.57977673088071e-06,NaN,7.53886194347961e-06
15.6320525639194,7.57976437509766e-06,NaN,7.53886194347961e-06
15.6354806456221,7.57975201513301e-06,NaN,7.53886194347961e-06
15.6389087273247,7.57973965098729e-06,NaN,7.53886194347961e-06
15.6423368090273,7.579727282661e-06,NaN,7.53886194347961e-06
15.6457648907299,7.57971491015465e-06,NaN,7.53886194347961e-06
15.6491929724325,7.57970253346875e-06,NaN,7.53886194347961e-06
15.6526210541351,7.57969015260381e-06,NaN,7.53886194347961e-06
15.6560491358377,7.57967776756035e-06,NaN,7.53886194347961e-06
15.6594772175404,7.57966537833886e-06,NaN,7.53886194347961e-06
15.662905299243,7.57965298493987e-06,NaN,7.53886194347961e-06
15.6663333809456,7.57964058736389e-06,NaN,7.53886194347961e-06
15.6697614626482,7.57962818561143e-06,NaN,7.53886194347961e-06
15.6731895443508,7.579615779683e-06,NaN,7.53886194347961e-06
15.6766176260534,7.57960336957912e-06,NaN,7.53886194347961e-06
15.680045707756,7.5795909553003e-06,NaN,7.53886194347961e-06
15.6834737894586,7.57957853684706e-06,NaN,7.53886194347961e-06
15.6869018711613,7.57956611421991e-06,NaN,7.53886194347961e-06
15.6903299528639,7.57955368741937e-06,NaN,7.53886194347961e-06
15.6937580345665,7.57954125644595e-06,NaN,7.53886194347961e-06
15.6971861162691,7.57952882130018e-06,NaN,7.53886194347961e-06
15.7006141979717,7.57951638198256e-06,NaN,7.53886194347961e-06
15.7040422796743,7.57950393849363e-06,NaN,7.53886194347961e-06
15.7074703613769,7.57949149083389e-06,NaN,7.53886194347961e-06
15.7108984430796,7.57947903900386e-06,NaN,7.53886194347961e-06
15.7143265247822,7.57946658300407e-06,NaN,7.53886194347961e-06
15.7177546064848,7.57945412283504e-06,NaN,7.53886194347961e-06
15.7211826881874,7.57944165849728e-06,NaN,7.53886194347961e-06
15.72461076989,7.57942918999132e-06,NaN,7.53886194347961e-06
15.7280388515926,7.57941671731767e-06,NaN,7.53886194347961e-06
15.7314669332952,7.57940424047687e-06,NaN,7.53886194347961e-06
15.7348950149979,7.57939175946943e-06,NaN,7.53886194347961e-06
15.7383230967005,7.57937927429588e-06,NaN,7.53886194347961e-06
15.7417511784031,7.57936678495673e-06,NaN,7.53886194347961e-06
15.7451792601057,7.57935429145252e-06,NaN,7.53886194347961e-06
15.7486073418083,7.57934179378377e-06,NaN,7.53886194347961e-06
15.7520354235109,7.579329291951e-06,NaN,7.53886194347961e-06
15.7554635052135,7.57931678595475e-06,NaN,7.53886194347961e-06
15.7588915869162,7.57930427579552e-06,NaN,7.53886194347961e-06
15.7623196686188,7.57929176147386e-06,NaN,7.53886194347961e-06
15.7657477503214,7.57927924299029e-06,NaN,7.53886194347961e-06
15.769175832024,7.57926672034534e-06,NaN,7.53886194347961e-06
15.7726039137266,7.57925419353953e-06,NaN,7.53886194347961e-06
15.7760319954292,7.57924166257339e-06,NaN,7.53886194347961e-06
15.7794600771318,7.57922912744746e-06,NaN,7.53886194347961e-06
15.7828881588345,7.57921658816226e-06,NaN,7.53886194347961e-06
15.7863162405371,7.57920404471832e-06,NaN,7.53886194347961e-06
15.7897443222397,7.57919149711618e-06,NaN,7.53886194347961e-06
15.7931724039423,7.57917894535636e-06,NaN,7.53886194347961e-06
15.7966004856449,7.5791663894394e-06,NaN,7.53886194347961e-06
15.8000285673475,7.57915382936583e-06,NaN,7.53886194347961e-06
15.8034566490501,7.57914126513618e-06,NaN,7.53886194347961e-06
15.8068847307527,7.57912869675098e-06,NaN,7.53886194347961e-06
15.8103128124554,7.57911612421077e-06,NaN,7.53886194347961e-06
15.813740894158,7.57910354751608e-06,NaN,7.53886194347961e-06
15.8171689758606,7.57909096666745e-06,NaN,7.53886194347961e-06
15.8205970575632,7.57907838166541e-06,NaN,7.53886194347961e-06
15.8240251392658,7.5790657925105e-06,NaN,7.53886194347961e-06
15.8274532209684,7.57905319920325e-06,NaN,7.53886194347961e-06
15.830881302671,7.5790406017442e-06,NaN,7.53886194347961e-06
15.8343093843737,7.57902800013389e-06,NaN,7.53886194347961e-06
15.8377374660763,7.57901539437286e-06,NaN,7.53886194347961e-06
15.8411655477789,7.57900278446163e-06,NaN,7.53886194347961e-06
15.8445936294815,7.57899017040076e-06,NaN,7.53886194347961e-06
15.8480217111841,7.57897755219078e-06,NaN,7.53886194347961e-06
15.8514497928867,7.57896492983223e-06,NaN,7.53886194347961e-06
15.8548778745893,7.57895230332566e-06,NaN,7.53886194347961e-06
15.858305956292,7.57893967267159e-06,NaN,7.53886194347961e-06
15.8617340379946,7.57892703787057e-06,NaN,7.53886194347961e-06
15.8651621196972,7.57891439892315e-06,NaN,7.53886194347961e-06
15.8685902013998,7.57890175582986e-06,NaN,7.53886194347961e-06
15.8720182831024,7.57888910859125e-06,NaN,7.53886194347961e-06
15.875446364805,7.57887645720787e-06,NaN,7.53886194347961e-06
15.8788744465076,7.57886380168024e-06,NaN,7.53886194347961e-06
15.8823025282103,7.57885114200893e-06,NaN,7.53886194347961e-06
15.8857306099129,7.57883847819447e-06,NaN,7.53886194347961e-06
15.8891586916155,7.5788258102374e-06,NaN,7.53886194347961e-06
15.8925867733181,7.57881313813828e-06,NaN,7.53886194347961e-06
15.8960148550207,7.57880046189765e-06,NaN,7.53886194347961e-06
15.8994429367233,7.57878778151606e-06,NaN,7.53886194347961e-06
15.9028710184259,7.57877509699405e-06,NaN,7.53886194347961e-06
15.9062991001286,7.57876240833217e-06,NaN,7.53886194347961e-06
15.9097271818312,7.57874971553096e-06,NaN,7.53886194347961e-06
15.9131552635338,7.57873701859099e-06,NaN,7.53886194347961e-06
15.9165833452364,7.57872431751278e-06,NaN,7.53886194347961e-06
15.920011426939,7.57871161229691e-06,NaN,7.53886194347961e-06
15.9234395086416,7.5786989029439e-06,NaN,7.53886194347961e-06
15.9268675903442,7.57868618945433e-06,NaN,7.53886194347961e-06
15.9302956720469,7.57867347182872e-06,NaN,7.53886194347961e-06
15.9337237537495,7.57866075006765e-06,NaN,7.53886194347961e-06
15.9371518354521,7.57864802417165e-06,NaN,7.53886194347961e-06
15.9405799171547,7.57863529414128e-06,NaN,7.53886194347961e-06
15.9440079988573,7.5786225599771e-06,NaN,7.53886194347961e-06
15.9474360805599,7.57860982167965e-06,NaN,7.53886194347961e-06
15.9508641622625,7.57859707924949e-06,NaN,7.53886194347961e-06
15.9542922439651,7.57858433268718e-06,NaN,7.53886194347961e-06
15.9577203256678,7.57857158199326e-06,NaN,7.53886194347961e-06
15.9611484073704,7.57855882716831e-06,NaN,7.53886194347961e-06
15.964576489073,7.57854606821285e-06,NaN,7.53886194347961e-06
15.9680045707756,7.57853330512747e-06,NaN,7.53886194347961e-06
15.9714326524782,7.57852053791271e-06,NaN,7.53886194347961e-06
15.9748607341808,7.57850776656912e-06,NaN,7.53886194347961e-06
15.9782888158834,7.57849499109728e-06,NaN,7.53886194347961e-06
15.9817168975861,7.57848221149772e-06,NaN,7.53886194347961e-06
15.9851449792887,7.57846942777103e-06,NaN,7.53886194347961e-06
15.9885730609913,7.57845663991774e-06,NaN,7.53886194347961e-06
15.9920011426939,7.57844384793842e-06,NaN,7.53886194347961e-06
15.9954292243965,7.57843105183364e-06,NaN,7.53886194347961e-06
15.9988573060991,7.57841825160395e-06,NaN,7.53886194347961e-06
16.0022853878017,7.57840544724991e-06,NaN,7.53886194347961e-06
16.0057134695044,7.57839263877208e-06,NaN,7.53886194347961e-06
16.009141551207,7.57837982617103e-06,NaN,7.53886194347961e-06
16.0125696329096,7.57836700944732e-06,NaN,7.53886194347961e-06
16.0159977146122,7.5783541886015e-06,NaN,7.53886194347961e-06
16.0194257963148,7.57834136363415e-06,NaN,7.53886194347961e-06
16.0228538780174,7.57832853454583e-06,NaN,7.53886194347961e-06
16.02628195972,7.5783157013371e-06,NaN,7.53886194347961e-06
16.0297100414227,7.57830286400852e-06,NaN,7.53886194347961e-06
16.0331381231253,7.57829002256067e-06,NaN,7.53886194347961e-06
16.0365662048279,7.5782771769941e-06,NaN,7.53886194347961e-06
16.0399942865305,7.57826432730938e-06,NaN,7.53886194347961e-06
16.0434223682331,7.57825147350709e-06,NaN,7.53886194347961e-06
16.0468504499357,7.57823861558777e-06,NaN,7.53886194347961e-06
16.0502785316383,7.57822575355201e-06,NaN,7.53886194347961e-06
16.0537066133409,7.57821288740038e-06,NaN,7.53886194347961e-06
16.0571346950436,7.57820001713343e-06,NaN,7.53886194347961e-06
16.0605627767462,7.57818714275174e-06,NaN,7.53886194347961e-06
16.0639908584488,7.57817426425587e-06,NaN,7.53886194347961e-06
16.0674189401514,7.57816138164641e-06,NaN,7.53886194347961e-06
16.070847021854,7.57814849492391e-06,NaN,7.53886194347961e-06
16.0742751035566,7.57813560408895e-06,NaN,7.53886194347961e-06
16.0777031852592,7.5781227091421e-06,NaN,7.53886194347961e-06
16.0811312669619,7.57810981008392e-06,NaN,7.53886194347961e-06
16.0845593486645,7.57809690691501e-06,NaN,7.53886194347961e-06
16.0879874303671,7.57808399963591e-06,NaN,7.53886194347961e-06
16.0914155120697,7.57807108824722e-06,NaN,7.53886194347961e-06
16.0948435937723,7.57805817274949e-06,NaN,7.53886194347961e-06
16.0982716754749,7.57804525314331e-06,NaN,7.53886194347961e-06
16.1016997571775,7.57803232942926e-06,NaN,7.53886194347961e-06
16.1051278388802,7.57801940160789e-06,NaN,7.53886194347961e-06
16.1085559205828,7.5780064696798e-06,NaN,7.53886194347961e-06
16.1119840022854,7.57799353364555e-06,NaN,7.53886194347961e-06
16.115412083988,7.57798059350572e-06,NaN,7.53886194347961e-06
16.1188401656906,7.57796764926089e-06,NaN,7.53886194347961e-06
16.1222682473932,7.57795470091164e-06,NaN,7.53886194347961e-06
16.1256963290958,7.57794174845854e-06,NaN,7.53886194347961e-06
16.1291244107985,7.57792879190217e-06,NaN,7.53886194347961e-06
16.1325524925011,7.57791583124312e-06,NaN,7.53886194347961e-06
16.1359805742037,7.57790286648195e-06,NaN,7.53886194347961e-06
16.1394086559063,7.57788989761924e-06,NaN,7.53886194347961e-06
16.1428367376089,7.57787692465559e-06,NaN,7.53886194347961e-06
16.1462648193115,7.57786394759156e-06,NaN,7.53886194347961e-06
16.1496929010141,7.57785096642775e-06,NaN,7.53886194347961e-06
16.1531209827168,7.57783798116472e-06,NaN,7.53886194347961e-06
16.1565490644194,7.57782499180307e-06,NaN,7.53886194347961e-06
16.159977146122,7.57781199834336e-06,NaN,7.53886194347961e-06
16.1634052278246,7.5777990007862e-06,NaN,7.53886194347961e-06
16.1668333095272,7.57778599913216e-06,NaN,7.53886194347961e-06
16.1702613912298,7.57777299338181e-06,NaN,7.53886194347961e-06
16.1736894729324,7.57775998353576e-06,NaN,7.53886194347961e-06
16.1771175546351,7.57774696959458e-06,NaN,7.53886194347961e-06
16.1805456363377,7.57773395155885e-06,NaN,7.53886194347961e-06
16.1839737180403,7.57772092942917e-06,NaN,7.53886194347961e-06
16.1874017997429,7.57770790320611e-06,NaN,7.53886194347961e-06
16.1908298814455,7.57769487289026e-06,NaN,7.53886194347961e-06
16.1942579631481,7.57768183848222e-06,NaN,7.53886194347961e-06
16.1976860448507,7.57766879998256e-06,NaN,7.53886194347961e-06
16.2011141265533,7.57765575739188e-06,NaN,7.53886194347961e-06
16.204542208256,7.57764271071076e-06,NaN,7.53886194347961e-06
16.2079702899586,7.5776296599398e-06,NaN,7.53886194347961e-06
16.2113983716612,7.57761660507957e-06,NaN,7.53886194347961e-06
16.2148264533638,7.57760354613067e-06,NaN,7.53886194347961e-06
16.2182545350664,7.57759048309369e-06,NaN,7.53886194347961e-06
16.221682616769,7.57757741596923e-06,NaN,7.53886194347961e-06
16.2251106984716,7.57756434475786e-06,NaN,7.53886194347961e-06
16.2285387801743,7.57755126946018e-06,NaN,7.53886194347961e-06
16.2319668618769,7.57753819007679e-06,NaN,7.53886194347961e-06
16.2353949435795,7.57752510660827e-06,NaN,7.53886194347961e-06
16.2388230252821,7.57751201905522e-06,NaN,7.53886194347961e-06
16.2422511069847,7.57749892741823e-06,NaN,7.53886194347961e-06
16.2456791886873,7.5774858316979e-06,NaN,7.53886194347961e-06
16.2491072703899,7.57747273189481e-06,NaN,7.53886194347961e-06
16.2525353520926,7.57745962800956e-06,NaN,7.53886194347961e-06
16.2559634337952,7.57744652004275e-06,NaN,7.53886194347961e-06
16.2593915154978,7.57743340799497e-06,NaN,7.53886194347961e-06
16.2628195972004,7.57742029186682e-06,NaN,7.53886194347961e-06
16.266247678903,7.5774071716589e-06,NaN,7.53886194347961e-06
16.2696757606056,7.57739404737179e-06,NaN,7.53886194347961e-06
16.2731038423082,7.5773809190061e-06,NaN,7.53886194347961e-06
16.2765319240109,7.57736778656242e-06,NaN,7.53886194347961e-06
16.2799600057135,7.57735465004135e-06,NaN,7.53886194347961e-06
16.2833880874161,7.5773415094435e-06,NaN,7.53886194347961e-06
16.2868161691187,7.57732836476945e-06,NaN,7.53886194347961e-06
16.2902442508213,7.57731521601982e-06,NaN,7.53886194347961e-06
16.2936723325239,7.57730206319518e-06,NaN,7.53886194347961e-06
16.2971004142265,7.57728890629616e-06,NaN,7.53886194347961e-06
16.3005284959292,7.57727574532334e-06,NaN,7.53886194347961e-06
16.3039565776318,7.57726258027734e-06,NaN,7.53886194347961e-06
16.3073846593344,7.57724941115874e-06,NaN,7.53886194347961e-06
16.310812741037,7.57723623796815e-06,NaN,7.53886194347961e-06
16.3142408227396,7.57722306070618e-06,NaN,7.53886194347961e-06
16.3176689044422,7.57720987937342e-06,NaN,7.53886194347961e-06
16.3210969861448,7.57719669397049e-06,NaN,7.53886194347961e-06
16.3245250678474,7.57718350449797e-06,NaN,7.53886194347961e-06
16.3279531495501,7.57717031095648e-06,NaN,7.53886194347961e-06
16.3313812312527,7.57715711334663e-06,NaN,7.53886194347961e-06
16.3348093129553,7.57714391166901e-06,NaN,7.53886194347961e-06
16.3382373946579,7.57713070592423e-06,NaN,7.53886194347961e-06
16.3416654763605,7.57711749611289e-06,NaN,7.53886194347961e-06
16.3450935580631,7.57710428223561e-06,NaN,7.53886194347961e-06
16.3485216397657,7.57709106429299e-06,NaN,7.53886194347961e-06
16.3519497214684,7.57707784228564e-06,NaN,7.53886194347961e-06
16.355377803171,7.57706461621416e-06,NaN,7.53886194347961e-06
16.3588058848736,7.57705138607916e-06,NaN,7.53886194347961e-06
16.3622339665762,7.57703815188125e-06,NaN,7.53886194347961e-06
16.3656620482788,7.57702491362103e-06,NaN,7.53886194347961e-06
16.3690901299814,7.57701167129913e-06,NaN,7.53886194347961e-06
16.372518211684,7.57699842491614e-06,NaN,7.53886194347961e-06
16.3759462933867,7.57698517447268e-06,NaN,7.53886194347961e-06
16.3793743750893,7.57697191996935e-06,NaN,7.53886194347961e-06
16.3828024567919,7.57695866140677e-06,NaN,7.53886194347961e-06
16.3862305384945,7.57694539878555e-06,NaN,7.53886194347961e-06
16.3896586201971,7.57693213210631e-06,NaN,7.53886194347961e-06
16.3930867018997,7.57691886136964e-06,NaN,7.53886194347961e-06
16.3965147836023,7.57690558657617e-06,NaN,7.53886194347961e-06
16.399942865305,7.57689230772651e-06,NaN,7.53886194347961e-06
16.4033709470076,7.57687902482127e-06,NaN,7.53886194347961e-06
16.4067990287102,7.57686573786106e-06,NaN,7.53886194347961e-06
16.4102271104128,7.57685244684651e-06,NaN,7.53886194347961e-06
16.4136551921154,7.57683915177822e-06,NaN,7.53886194347961e-06
16.417083273818,7.5768258526568e-06,NaN,7.53886194347961e-06
16.4205113555206,7.57681254948289e-06,NaN,7.53886194347961e-06
16.4239394372233,7.57679924225708e-06,NaN,7.53886194347961e-06
16.4273675189259,7.57678593098e-06,NaN,7.53886194347961e-06
16.4307956006285,7.57677261565226e-06,NaN,7.53886194347961e-06
16.4342236823311,7.57675929627448e-06,NaN,7.53886194347961e-06
16.4376517640337,7.57674597284729e-06,NaN,7.53886194347961e-06
16.4410798457363,7.57673264537128e-06,NaN,7.53886194347961e-06
16.4445079274389,7.5767193138471e-06,NaN,7.53886194347961e-06
16.4479360091416,7.57670597827534e-06,NaN,7.53886194347961e-06
16.4513640908442,7.57669263865664e-06,NaN,7.53886194347961e-06
16.4547921725468,7.57667929499161e-06,NaN,7.53886194347961e-06
16.4582202542494,7.57666594728087e-06,NaN,7.53886194347961e-06
16.461648335952,7.57665259552505e-06,NaN,7.53886194347961e-06
16.4650764176546,7.57663923972476e-06,NaN,7.53886194347961e-06
16.4685044993572,7.57662587988063e-06,NaN,7.53886194347961e-06
16.4719325810598,7.57661251599327e-06,NaN,7.53886194347961e-06
16.4753606627625,7.57659914806331e-06,NaN,7.53886194347961e-06
16.4787887444651,7.57658577609138e-06,NaN,7.53886194347961e-06
16.4822168261677,7.57657240007809e-06,NaN,7.53886194347961e-06
16.4856449078703,7.57655902002407e-06,NaN,7.53886194347961e-06
16.4890729895729,7.57654563592994e-06,NaN,7.53886194347961e-06
16.4925010712755,7.57653224779632e-06,NaN,7.53886194347961e-06
16.4959291529781,7.57651885562385e-06,NaN,7.53886194347961e-06
16.4993572346808,7.57650545941314e-06,NaN,7.53886194347961e-06
16.5027853163834,7.57649205916483e-06,NaN,7.53886194347961e-06
16.506213398086,7.57647865487953e-06,NaN,7.53886194347961e-06
16.5096414797886,7.57646524655788e-06,NaN,7.53886194347961e-06
16.5130695614912,7.5764518342005e-06,NaN,7.53886194347961e-06
16.5164976431938,7.57643841780801e-06,NaN,7.53886194347961e-06
16.5199257248964,7.57642499738105e-06,NaN,7.53886194347961e-06
16.5233538065991,7.57641157292025e-06,NaN,7.53886194347961e-06
16.5267818883017,7.57639814442622e-06,NaN,7.53886194347961e-06
16.5302099700043,7.57638471189961e-06,NaN,7.53886194347961e-06
16.5336380517069,7.57637127534104e-06,NaN,7.53886194347961e-06
16.5370661334095,7.57635783475113e-06,NaN,7.53886194347961e-06
16.5404942151121,7.57634439013053e-06,NaN,7.53886194347961e-06
16.5439222968147,7.57633094147985e-06,NaN,7.53886194347961e-06
16.5473503785174,7.57631748879974e-06,NaN,7.53886194347961e-06
16.55077846022,7.57630403209081e-06,NaN,7.53886194347961e-06
16.5542065419226,7.57629057135372e-06,NaN,7.53886194347961e-06
16.5576346236252,7.57627710658907e-06,NaN,7.53886194347961e-06
16.5610627053278,7.57626363779752e-06,NaN,7.53886194347961e-06
16.5644907870304,7.57625016497968e-06,NaN,7.53886194347961e-06
16.567918868733,7.5762366881362e-06,NaN,7.53886194347961e-06
16.5713469504357,7.57622320726771e-06,NaN,7.53886194347961e-06
16.5747750321383,7.57620972237484e-06,NaN,7.53886194347961e-06
16.5782031138409,7.57619623345823e-06,NaN,7.53886194347961e-06
16.5816311955435,7.57618274051851e-06,NaN,7.53886194347961e-06
16.5850592772461,7.57616924355631e-06,NaN,7.53886194347961e-06
16.5884873589487,7.57615574257228e-06,NaN,7.53886194347961e-06
16.5919154406513,7.57614223756705e-06,NaN,7.53886194347961e-06
16.595343522354,7.57612872854125e-06,NaN,7.53886194347961e-06
16.5987716040566,7.57611521549552e-06,NaN,7.53886194347961e-06
16.6021996857592,7.5761016984305e-06,NaN,7.53886194347961e-06
16.6056277674618,7.57608817734683e-06,NaN,7.53886194347961e-06
16.6090558491644,7.57607465224515e-06,NaN,7.53886194347961e-06
16.612483930867,7.57606112312609e-06,NaN,7.53886194347961e-06
16.6159120125696,7.57604758999029e-06,NaN,7.53886194347961e-06
16.6193400942722,7.57603405283839e-06,NaN,7.53886194347961e-06
16.6227681759749,7.57602051167104e-06,NaN,7.53886194347961e-06
16.6261962576775,7.57600696648886e-06,NaN,7.53886194347961e-06
16.6296243393801,7.57599341729251e-06,NaN,7.53886194347961e-06
16.6330524210827,7.57597986408263e-06,NaN,7.53886194347961e-06
16.6364805027853,7.57596630685984e-06,NaN,7.53886194347961e-06
16.6399085844879,7.5759527456248e-06,NaN,7.53886194347961e-06
16.6433366661905,7.57593918037816e-06,NaN,7.53886194347961e-06
16.6467647478932,7.57592561112054e-06,NaN,7.53886194347961e-06
16.6501928295958,7.57591203785259e-06,NaN,7.53886194347961e-06
16.6536209112984,7.57589846057497e-06,NaN,7.53886194347961e-06
16.657048993001,7.5758848792883e-06,NaN,7.53886194347961e-06
16.6604770747036,7.57587129399324e-06,NaN,7.53886194347961e-06
16.6639051564062,7.57585770469043e-06,NaN,7.53886194347961e-06
16.6673332381088,7.57584411138051e-06,NaN,7.53886194347961e-06
16.6707613198115,7.57583051406413e-06,NaN,7.53886194347961e-06
16.6741894015141,7.57581691274194e-06,NaN,7.53886194347961e-06
16.6776174832167,7.57580330741458e-06,NaN,7.53886194347961e-06
16.6810455649193,7.57578969808269e-06,NaN,7.53886194347961e-06
16.6844736466219,7.57577608474693e-06,NaN,7.53886194347961e-06
16.6879017283245,7.57576246740795e-06,NaN,7.53886194347961e-06
16.6913298100271,7.57574884606638e-06,NaN,7.53886194347961e-06
16.6947578917298,7.57573522072288e-06,NaN,7.53886194347961e-06
16.6981859734324,7.57572159137809e-06,NaN,7.53886194347961e-06
16.701614055135,7.57570795803267e-06,NaN,7.53886194347961e-06
16.7050421368376,7.57569432068726e-06,NaN,7.53886194347961e-06
16.7084702185402,7.57568067934252e-06,NaN,7.53886194347961e-06
16.7118983002428,7.57566703399909e-06,NaN,7.53886194347961e-06
16.7153263819454,7.57565338465762e-06,NaN,7.53886194347961e-06
16.7187544636481,7.57563973131877e-06,NaN,7.53886194347961e-06
16.7221825453507,7.57562607398318e-06,NaN,7.53886194347961e-06
16.7256106270533,7.57561241265151e-06,NaN,7.53886194347961e-06
16.7290387087559,7.57559874732441e-06,NaN,7.53886194347961e-06
16.7324667904585,7.57558507800253e-06,NaN,7.53886194347961e-06
16.7358948721611,7.57557140468653e-06,NaN,7.53886194347961e-06
16.7393229538637,7.57555772737705e-06,NaN,7.53886194347961e-06
16.7427510355663,7.57554404607475e-06,NaN,7.53886194347961e-06
16.746179117269,7.57553036078029e-06,NaN,7.53886194347961e-06
16.7496071989716,7.57551667149431e-06,NaN,7.53886194347961e-06
16.7530352806742,7.57550297821748e-06,NaN,7.53886194347961e-06
16.7564633623768,7.57548928095044e-06,NaN,7.53886194347961e-06
16.7598914440794,7.57547557969386e-06,NaN,7.53886194347961e-06
16.763319525782,7.57546187444839e-06,NaN,7.53886194347961e-06
16.7667476074846,7.57544816521468e-06,NaN,7.53886194347961e-06
16.7701756891873,7.5754344519934e-06,NaN,7.53886194347961e-06
16.7736037708899,7.57542073478519e-06,NaN,7.53886194347961e-06
16.7770318525925,7.57540701359072e-06,NaN,7.53886194347961e-06
16.7804599342951,7.57539328841064e-06,NaN,7.53886194347961e-06
16.7838880159977,7.57537955924562e-06,NaN,7.53886194347961e-06
16.7873160977003,7.5753658260963e-06,NaN,7.53886194347961e-06
16.7907441794029,7.57535208896336e-06,NaN,7.53886194347961e-06
16.7941722611056,7.57533834784744e-06,NaN,7.53886194347961e-06
16.7976003428082,7.57532460274921e-06,NaN,7.53886194347961e-06
16.8010284245108,7.57531085366933e-06,NaN,7.53886194347961e-06
16.8044565062134,7.57529710060845e-06,NaN,7.53886194347961e-06
16.807884587916,7.57528334356724e-06,NaN,7.53886194347961e-06
16.8113126696186,7.57526958254637e-06,NaN,7.53886194347961e-06
16.8147407513212,7.57525581754648e-06,NaN,7.53886194347961e-06
16.8181688330239,7.57524204856825e-06,NaN,7.53886194347961e-06
16.8215969147265,7.57522827561233e-06,NaN,7.53886194347961e-06
16.8250249964291,7.57521449867939e-06,NaN,7.53886194347961e-06
16.8284530781317,7.57520071777009e-06,NaN,7.53886194347961e-06
16.8318811598343,7.5751869328851e-06,NaN,7.53886194347961e-06
16.8353092415369,7.57517314402507e-06,NaN,7.53886194347961e-06
16.8387373232395,7.57515935119068e-06,NaN,7.53886194347961e-06
16.8421654049422,7.57514555438258e-06,NaN,7.53886194347961e-06
16.8455934866448,7.57513175360144e-06,NaN,7.53886194347961e-06
16.8490215683474,7.57511794884792e-06,NaN,7.53886194347961e-06
16.85244965005,7.5751041401227e-06,NaN,7.53886194347961e-06
16.8558777317526,7.57509032742644e-06,NaN,7.53886194347961e-06
16.8593058134552,7.5750765107598e-06,NaN,7.53886194347961e-06
16.8627338951578,7.57506269012346e-06,NaN,7.53886194347961e-06
16.8661619768605,7.57504886551806e-06,NaN,7.53886194347961e-06
16.8695900585631,7.5750350369443e-06,NaN,7.53886194347961e-06
16.8730181402657,7.57502120440283e-06,NaN,7.53886194347961e-06
16.8764462219683,7.57500736789432e-06,NaN,7.53886194347961e-06
16.8798743036709,7.57499352741944e-06,NaN,7.53886194347961e-06
16.8833023853735,7.57497968297886e-06,NaN,7.53886194347961e-06
16.8867304670761,7.57496583457324e-06,NaN,7.53886194347961e-06
16.8901585487787,7.57495198220327e-06,NaN,7.53886194347961e-06
16.8935866304814,7.5749381258696e-06,NaN,7.53886194347961e-06
16.897014712184,7.5749242655729e-06,NaN,7.53886194347961e-06
16.9004427938866,7.57491040131386e-06,NaN,7.53886194347961e-06
16.9038708755892,7.57489653309314e-06,NaN,7.53886194347961e-06
16.9072989572918,7.57488266091141e-06,NaN,7.53886194347961e-06
16.9107270389944,7.57486878476934e-06,NaN,7.53886194347961e-06
16.914155120697,7.5748549046676e-06,NaN,7.53886194347961e-06
16.9175832023997,7.57484102060688e-06,NaN,7.53886194347961e-06
16.9210112841023,7.57482713258783e-06,NaN,7.53886194347961e-06
16.9244393658049,7.57481324061114e-06,NaN,7.53886194347961e-06
16.9278674475075,7.57479934467748e-06,NaN,7.53886194347961e-06
16.9312955292101,7.57478544478752e-06,NaN,7.53886194347961e-06
16.9347236109127,7.57477154094194e-06,NaN,7.53886194347961e-06
16.9381516926153,7.5747576331414e-06,NaN,7.53886194347961e-06
16.941579774318,7.5747437213866e-06,NaN,7.53886194347961e-06
16.9450078560206,7.57472980567819e-06,NaN,7.53886194347961e-06
16.9484359377232,7.57471588601686e-06,NaN,7.53886194347961e-06
16.9518640194258,7.57470196240329e-06,NaN,7.53886194347961e-06
16.9552921011284,7.57468803483814e-06,NaN,7.53886194347961e-06
16.958720182831,7.5746741033221e-06,NaN,7.53886194347961e-06
16.9621482645336,7.57466016785585e-06,NaN,7.53886194347961e-06
16.9655763462363,7.57464622844006e-06,NaN,7.53886194347961e-06
16.9690044279389,7.57463228507541e-06,NaN,7.53886194347961e-06
16.9724325096415,7.57461833776258e-06,NaN,7.53886194347961e-06
16.9758605913441,7.57460438650224e-06,NaN,7.53886194347961e-06
16.9792886730467,7.57459043129508e-06,NaN,7.53886194347961e-06
16.9827167547493,7.57457647214178e-06,NaN,7.53886194347961e-06
16.9861448364519,7.57456250904301e-06,NaN,7.53886194347961e-06
16.9895729181546,7.57454854199946e-06,NaN,7.53886194347961e-06
16.9930009998572,7.5745345710118e-06,NaN,7.53886194347961e-06
16.9964290815598,7.57452059608072e-06,NaN,7.53886194347961e-06
16.9998571632624,7.5745066172069e-06,NaN,7.53886194347961e-06
17.003285244965,7.57449263439102e-06,NaN,7.53886194347961e-06
17.0067133266676,7.57447864763376e-06,NaN,7.53886194347961e-06
17.0101414083702,7.57446465693581e-06,NaN,7.53886194347961e-06
17.0135694900728,7.57445066229784e-06,NaN,7.53886194347961e-06
17.0169975717755,7.57443666372054e-06,NaN,7.53886194347961e-06
17.0204256534781,7.57442266120459e-06,NaN,7.53886194347961e-06
17.0238537351807,7.57440865475068e-06,NaN,7.53886194347961e-06
17.0272818168833,7.57439464435949e-06,NaN,7.53886194347961e-06
17.0307098985859,7.57438063003171e-06,NaN,7.53886194347961e-06
17.0341379802885,7.57436661176801e-06,NaN,7.53886194347961e-06
17.0375660619911,7.57435258956909e-06,NaN,7.53886194347961e-06
17.0409941436938,7.57433856343564e-06,NaN,7.53886194347961e-06
17.0444222253964,7.57432453336832e-06,NaN,7.53886194347961e-06
17.047850307099,7.57431049936784e-06,NaN,7.53886194347961e-06
17.0512783888016,7.57429646143488e-06,NaN,7.53886194347961e-06
17.0547064705042,7.57428241957013e-06,NaN,7.53886194347961e-06
17.0581345522068,7.57426837377427e-06,NaN,7.53886194347961e-06
17.0615626339094,7.57425432404799e-06,NaN,7.53886194347961e-06
17.0649907156121,7.57424027039197e-06,NaN,7.53886194347961e-06
17.0684187973147,7.57422621280692e-06,NaN,7.53886194347961e-06
17.0718468790173,7.57421215129351e-06,NaN,7.53886194347961e-06
17.0752749607199,7.57419808585243e-06,NaN,7.53886194347961e-06
17.0787030424225,7.57418401648438e-06,NaN,7.53886194347961e-06
17.0821311241251,7.57416994319004e-06,NaN,7.53886194347961e-06
17.0855592058277,7.5741558659701e-06,NaN,7.53886194347961e-06
17.0889872875304,7.57414178482526e-06,NaN,7.53886194347961e-06
17.092415369233,7.5741276997562e-06,NaN,7.53886194347961e-06
17.0958434509356,7.57411361076362e-06,NaN,7.53886194347961e-06
17.0992715326382,7.5740995178482e-06,NaN,7.53886194347961e-06
17.1026996143408,7.57408542101064e-06,NaN,7.53886194347961e-06
17.1061276960434,7.57407132025163e-06,NaN,7.53886194347961e-06
17.109555777746,7.57405721557187e-06,NaN,7.53886194347961e-06
17.1129838594487,7.57404310697204e-06,NaN,7.53886194347961e-06
17.1164119411513,7.57402899445284e-06,NaN,7.53886194347961e-06
17.1198400228539,7.57401487801496e-06,NaN,7.53886194347961e-06
17.1232681045565,7.57400075765909e-06,NaN,7.53886194347961e-06
17.1266961862591,7.57398663338594e-06,NaN,7.53886194347961e-06
17.1301242679617,7.57397250519619e-06,NaN,7.53886194347961e-06
17.1335523496643,7.57395837309054e-06,NaN,7.53886194347961e-06
17.1369804313669,7.57394423706969e-06,NaN,7.53886194347961e-06
17.1404085130696,7.57393009713432e-06,NaN,7.53886194347961e-06
17.1438365947722,7.57391595328514e-06,NaN,7.53886194347961e-06
17.1472646764748,7.57390180552284e-06,NaN,7.53886194347961e-06
17.1506927581774,7.57388765384812e-06,NaN,7.53886194347961e-06
17.15412083988,7.57387349826168e-06,NaN,7.53886194347961e-06
17.1575489215826,7.57385933876421e-06,NaN,7.53886194347961e-06
17.1609770032852,7.5738451753564e-06,NaN,7.53886194347961e-06
17.1644050849879,7.57383100803897e-06,NaN,7.53886194347961e-06
17.1678331666905,7.5738168368126e-06,NaN,7.53886194347961e-06
17.1712612483931,7.57380266167799e-06,NaN,7.53886194347961e-06
17.1746893300957,7.57378848263585e-06,NaN,7.53886194347961e-06
17.1781174117983,7.57377429968687e-06,NaN,7.53886194347961e-06
17.1815454935009,7.57376011283175e-06,NaN,7.53886194347961e-06
17.1849735752035,7.5737459220712e-06,NaN,7.53886194347961e-06
17.1884016569062,7.5737317274059e-06,NaN,7.53886194347961e-06
17.1918297386088,7.57371752883657e-06,NaN,7.53886194347961e-06
17.1952578203114,7.5737033263639e-06,NaN,7.53886194347961e-06
17.198685902014,7.5736891199886e-06,NaN,7.53886194347961e-06
17.2021139837166,7.57367490971136e-06,NaN,7.53886194347961e-06
17.2055420654192,7.57366069553289e-06,NaN,7.53886194347961e-06
17.2089701471218,7.57364647745389e-06,NaN,7.53886194347961e-06
17.2123982288245,7.57363225547506e-06,NaN,7.53886194347961e-06
17.2158263105271,7.57361802959711e-06,NaN,7.53886194347961e-06
17.2192543922297,7.57360379982073e-06,NaN,7.53886194347961e-06
17.2226824739323,7.57358956614664e-06,NaN,7.53886194347961e-06
17.2261105556349,7.57357532857553e-06,NaN,7.53886194347961e-06
17.2295386373375,7.57356108710812e-06,NaN,7.53886194347961e-06
17.2329667190401,7.57354684174509e-06,NaN,7.53886194347961e-06
17.2363948007428,7.57353259248717e-06,NaN,7.53886194347961e-06
17.2398228824454,7.57351833933506e-06,NaN,7.53886194347961e-06
17.243250964148,7.57350408228945e-06,NaN,7.53886194347961e-06
17.2466790458506,7.57348982135106e-06,NaN,7.53886194347961e-06
17.2501071275532,7.57347555652059e-06,NaN,7.53886194347961e-06
17.2535352092558,7.57346128779875e-06,NaN,7.53886194347961e-06
17.2569632909584,7.57344701518624e-06,NaN,7.53886194347961e-06
17.260391372661,7.57343273868378e-06,NaN,7.53886194347961e-06
17.2638194543637,7.57341845829206e-06,NaN,7.53886194347961e-06
17.2672475360663,7.57340417401181e-06,NaN,7.53886194347961e-06
17.2706756177689,7.57338988584372e-06,NaN,7.53886194347961e-06
17.2741036994715,7.5733755937885e-06,NaN,7.53886194347961e-06
17.2775317811741,7.57336129784687e-06,NaN,7.53886194347961e-06
17.2809598628767,7.57334699801953e-06,NaN,7.53886194347961e-06
17.2843879445793,7.57333269430719e-06,NaN,7.53886194347961e-06
17.287816026282,7.57331838671056e-06,NaN,7.53886194347961e-06
17.2912441079846,7.57330407523036e-06,NaN,7.53886194347961e-06
17.2946721896872,7.57328975986728e-06,NaN,7.53886194347961e-06
17.2981002713898,7.57327544062205e-06,NaN,7.53886194347961e-06
17.3015283530924,7.57326111749537e-06,NaN,7.53886194347961e-06
17.304956434795,7.57324679048795e-06,NaN,7.53886194347961e-06
17.3083845164976,7.57323245960051e-06,NaN,7.53886194347961e-06
17.3118125982003,7.57321812483376e-06,NaN,7.53886194347961e-06
17.3152406799029,7.57320378618841e-06,NaN,7.53886194347961e-06
17.3186687616055,7.57318944366518e-06,NaN,7.53886194347961e-06
17.3220968433081,7.57317509726477e-06,NaN,7.53886194347961e-06
17.3255249250107,7.57316074698789e-06,NaN,7.53886194347961e-06
17.3289530067133,7.57314639283528e-06,NaN,7.53886194347961e-06
17.3323810884159,7.57313203480762e-06,NaN,7.53886194347961e-06
17.3358091701186,7.57311767290565e-06,NaN,7.53886194347961e-06
17.3392372518212,7.57310330713008e-06,NaN,7.53886194347961e-06
17.3426653335238,7.57308893748161e-06,NaN,7.53886194347961e-06
17.3460934152264,7.57307456396097e-06,NaN,7.53886194347961e-06
17.349521496929,7.57306018656887e-06,NaN,7.53886194347961e-06
17.3529495786316,7.57304580530603e-06,NaN,7.53886194347961e-06
17.3563776603342,7.57303142017316e-06,NaN,7.53886194347961e-06
17.3598057420369,7.57301703117098e-06,NaN,7.53886194347961e-06
17.3632338237395,7.57300263830021e-06,NaN,7.53886194347961e-06
17.3666619054421,7.57298824156156e-06,NaN,7.53886194347961e-06
17.3700899871447,7.57297384095575e-06,NaN,7.53886194347961e-06
17.3735180688473,7.5729594364835e-06,NaN,7.53886194347961e-06
17.3769461505499,7.57294502814552e-06,NaN,7.53886194347961e-06
17.3803742322525,7.57293061594254e-06,NaN,7.53886194347961e-06
17.3838023139552,7.57291619987527e-06,NaN,7.53886194347961e-06
17.3872303956578,7.57290177994444e-06,NaN,7.53886194347961e-06
17.3906584773604,7.57288735615075e-06,NaN,7.53886194347961e-06
17.394086559063,7.57287292849494e-06,NaN,7.53886194347961e-06
17.3975146407656,7.57285849697772e-06,NaN,7.53886194347961e-06
17.4009427224682,7.57284406159981e-06,NaN,7.53886194347961e-06
17.4043708041708,7.57282962236192e-06,NaN,7.53886194347961e-06
17.4077988858734,7.5728151792648e-06,NaN,7.53886194347961e-06
17.4112269675761,7.57280073230914e-06,NaN,7.53886194347961e-06
17.4146550492787,7.57278628149568e-06,NaN,7.53886194347961e-06
17.4180831309813,7.57277182682514e-06,NaN,7.53886194347961e-06
17.4215112126839,7.57275736829823e-06,NaN,7.53886194347961e-06
17.4249392943865,7.57274290591569e-06,NaN,7.53886194347961e-06
17.4283673760891,7.57272843967823e-06,NaN,7.53886194347961e-06
17.4317954577917,7.57271396958657e-06,NaN,7.53886194347961e-06
17.4352235394944,7.57269949564145e-06,NaN,7.53886194347961e-06
17.438651621197,7.57268501784357e-06,NaN,7.53886194347961e-06
17.4420797028996,7.57267053619368e-06,NaN,7.53886194347961e-06
17.4455077846022,7.57265605069249e-06,NaN,7.53886194347961e-06
17.4489358663048,7.57264156134072e-06,NaN,7.53886194347961e-06
17.4523639480074,7.5726270681391e-06,NaN,7.53886194347961e-06
17.45579202971,7.57261257108836e-06,NaN,7.53886194347961e-06
17.4592201114127,7.57259807018922e-06,NaN,7.53886194347961e-06
17.4626481931153,7.57258356544241e-06,NaN,7.53886194347961e-06
17.4660762748179,7.57256905684865e-06,NaN,7.53886194347961e-06
17.4695043565205,7.57255454440867e-06,NaN,7.53886194347961e-06
17.4729324382231,7.57254002812319e-06,NaN,7.53886194347961e-06
17.4763605199257,7.57252550799295e-06,NaN,7.53886194347961e-06
17.4797886016283,7.57251098401867e-06,NaN,7.53886194347961e-06
17.483216683331,7.57249645620107e-06,NaN,7.53886194347961e-06
17.4866447650336,7.57248192454089e-06,NaN,7.53886194347961e-06
17.4900728467362,7.57246738903886e-06,NaN,7.53886194347961e-06
17.4935009284388,7.57245284969569e-06,NaN,7.53886194347961e-06
17.4969290101414,7.57243830651213e-06,NaN,7.53886194347961e-06
17.500357091844,7.5724237594889e-06,NaN,7.53886194347961e-06
17.5037851735466,7.57240920862672e-06,NaN,7.53886194347961e-06
17.5072132552493,7.57239465392634e-06,NaN,7.53886194347961e-06
17.5106413369519,7.57238009538847e-06,NaN,7.53886194347961e-06
17.5140694186545,7.57236553301385e-06,NaN,7.53886194347961e-06
17.5174975003571,7.57235096680321e-06,NaN,7.53886194347961e-06
17.5209255820597,7.57233639675728e-06,NaN,7.53886194347961e-06
17.5243536637623,7.57232182287679e-06,NaN,7.53886194347961e-06
17.5277817454649,7.57230724516248e-06,NaN,7.53886194347961e-06
17.5312098271675,7.57229266361507e-06,NaN,7.53886194347961e-06
17.5346379088702,7.57227807823529e-06,NaN,7.53886194347961e-06
17.5380659905728,7.57226348902388e-06,NaN,7.53886194347961e-06
17.5414940722754,7.57224889598158e-06,NaN,7.53886194347961e-06
17.544922153978,7.57223429910911e-06,NaN,7.53886194347961e-06
17.5483502356806,7.57221969840721e-06,NaN,7.53886194347961e-06
17.5517783173832,7.5722050938766e-06,NaN,7.53886194347961e-06
17.5552063990858,7.57219048551804e-06,NaN,7.53886194347961e-06
17.5586344807885,7.57217587333224e-06,NaN,7.53886194347961e-06
17.5620625624911,7.57216125731994e-06,NaN,7.53886194347961e-06
17.5654906441937,7.57214663748188e-06,NaN,7.53886194347961e-06
17.5689187258963,7.5721320138188e-06,NaN,7.53886194347961e-06
17.5723468075989,7.57211738633142e-06,NaN,7.53886194347961e-06
17.5757748893015,7.57210275502049e-06,NaN,7.53886194347961e-06
17.5792029710041,7.57208811988673e-06,NaN,7.53886194347961e-06
17.5826310527068,7.57207348093089e-06,NaN,7.53886194347961e-06
17.5860591344094,7.57205883815371e-06,NaN,7.53886194347961e-06
17.589487216112,7.57204419155591e-06,NaN,7.53886194347961e-06
17.5929152978146,7.57202954113823e-06,NaN,7.53886194347961e-06
17.5963433795172,7.57201488690142e-06,NaN,7.53886194347961e-06
17.5997714612198,7.57200022884621e-06,NaN,7.53886194347961e-06
17.6031995429224,7.57198556697334e-06,NaN,7.53886194347961e-06
17.6066276246251,7.57197090128355e-06,NaN,7.53886194347961e-06
17.6100557063277,7.57195623177757e-06,NaN,7.53886194347961e-06
17.6134837880303,7.57194155845614e-06,NaN,7.53886194347961e-06
17.6169118697329,7.57192688132e-06,NaN,7.53886194347961e-06
17.6203399514355,7.5719122003699e-06,NaN,7.53886194347961e-06
17.6237680331381,7.57189751560657e-06,NaN,7.53886194347961e-06
17.6271961148407,7.57188282703075e-06,NaN,7.53886194347961e-06
17.6306241965434,7.57186813464318e-06,NaN,7.53886194347961e-06
17.634052278246,7.57185343844461e-06,NaN,7.53886194347961e-06
17.6374803599486,7.57183873843576e-06,NaN,7.53886194347961e-06
17.6409084416512,7.57182403461739e-06,NaN,7.53886194347961e-06
17.6443365233538,7.57180932699024e-06,NaN,7.53886194347961e-06
17.6477646050564,7.57179461555504e-06,NaN,7.53886194347961e-06
17.651192686759,7.57177990031254e-06,NaN,7.53886194347961e-06
17.6546207684616,7.57176518126348e-06,NaN,7.53886194347961e-06
17.6580488501643,7.5717504584086e-06,NaN,7.53886194347961e-06
17.6614769318669,7.57173573174865e-06,NaN,7.53886194347961e-06
17.6649050135695,7.57172100128437e-06,NaN,7.53886194347961e-06
17.6683330952721,7.5717062670165e-06,NaN,7.53886194347961e-06
17.6717611769747,7.57169152894578e-06,NaN,7.53886194347961e-06
17.6751892586773,7.57167678707297e-06,NaN,7.53886194347961e-06
17.6786173403799,7.57166204139879e-06,NaN,7.53886194347961e-06
17.6820454220826,7.57164729192401e-06,NaN,7.53886194347961e-06
17.6854735037852,7.57163253864936e-06,NaN,7.53886194347961e-06
17.6889015854878,7.57161778157558e-06,NaN,7.53886194347961e-06
17.6923296671904,7.57160302070343e-06,NaN,7.53886194347961e-06
17.695757748893,7.57158825603365e-06,NaN,7.53886194347961e-06
17.6991858305956,7.57157348756698e-06,NaN,7.53886194347961e-06
17.7026139122982,7.57155871530417e-06,NaN,7.53886194347961e-06
17.7060419940009,7.57154393924596e-06,NaN,7.53886194347961e-06
17.7094700757035,7.57152915939311e-06,NaN,7.53886194347961e-06
17.7128981574061,7.57151437574637e-06,NaN,7.53886194347961e-06
17.7163262391087,7.57149958830646e-06,NaN,7.53886194347961e-06
17.7197543208113,7.57148479707415e-06,NaN,7.53886194347961e-06
17.7231824025139,7.57147000205019e-06,NaN,7.53886194347961e-06
17.7266104842165,7.57145520323531e-06,NaN,7.53886194347961e-06
17.7300385659192,7.57144040063028e-06,NaN,7.53886194347961e-06
17.7334666476218,7.57142559423583e-06,NaN,7.53886194347961e-06
17.7368947293244,7.57141078405271e-06,NaN,7.53886194347961e-06
17.740322811027,7.57139597008169e-06,NaN,7.53886194347961e-06
17.7437508927296,7.57138115232349e-06,NaN,7.53886194347961e-06
17.7471789744322,7.57136633077888e-06,NaN,7.53886194347961e-06
17.7506070561348,7.57135150544861e-06,NaN,7.53886194347961e-06
17.7540351378375,7.57133667633342e-06,NaN,7.53886194347961e-06
17.7574632195401,7.57132184343406e-06,NaN,7.53886194347961e-06
17.7608913012427,7.57130700675129e-06,NaN,7.53886194347961e-06
17.7643193829453,7.57129216628586e-06,NaN,7.53886194347961e-06
17.7677474646479,7.57127732203851e-06,NaN,7.53886194347961e-06
17.7711755463505,7.57126247401e-06,NaN,7.53886194347961e-06
17.7746036280531,7.57124762220109e-06,NaN,7.53886194347961e-06
17.7780317097557,7.57123276661251e-06,NaN,7.53886194347961e-06
17.7814597914584,7.57121790724504e-06,NaN,7.53886194347961e-06
17.784887873161,7.57120304409941e-06,NaN,7.53886194347961e-06
17.7883159548636,7.57118817717638e-06,NaN,7.53886194347961e-06
17.7917440365662,7.57117330647671e-06,NaN,7.53886194347961e-06
17.7951721182688,7.57115843200114e-06,NaN,7.53886194347961e-06
17.7986001999714,7.57114355375044e-06,NaN,7.53886194347961e-06
17.802028281674,7.57112867172535e-06,NaN,7.53886194347961e-06
17.8054563633767,7.57111378592664e-06,NaN,7.53886194347961e-06
17.8088844450793,7.57109889635504e-06,NaN,7.53886194347961e-06
17.8123125267819,7.57108400301133e-06,NaN,7.53886194347961e-06
17.8157406084845,7.57106910589625e-06,NaN,7.53886194347961e-06
17.8191686901871,7.57105420501056e-06,NaN,7.53886194347961e-06
17.8225967718897,7.57103930035501e-06,NaN,7.53886194347961e-06
17.8260248535923,7.57102439193037e-06,NaN,7.53886194347961e-06
17.829452935295,7.57100947973738e-06,NaN,7.53886194347961e-06
17.8328810169976,7.57099456377681e-06,NaN,7.53886194347961e-06
17.8363090987002,7.5709796440494e-06,NaN,7.53886194347961e-06
17.8397371804028,7.57096472055593e-06,NaN,7.53886194347961e-06
17.8431652621054,7.57094979329714e-06,NaN,7.53886194347961e-06
17.846593343808,7.57093486227378e-06,NaN,7.53886194347961e-06
17.8500214255106,7.57091992748663e-06,NaN,7.53886194347961e-06
17.8534495072133,7.57090498893644e-06,NaN,7.53886194347961e-06
17.8568775889159,7.57089004662396e-06,NaN,7.53886194347961e-06
17.8603056706185,7.57087510054995e-06,NaN,7.53886194347961e-06
17.8637337523211,7.57086015071518e-06,NaN,7.53886194347961e-06
17.8671618340237,7.5708451971204e-06,NaN,7.53886194347961e-06
17.8705899157263,7.57083023976637e-06,NaN,7.53886194347961e-06
17.8740179974289,7.57081527865385e-06,NaN,7.53886194347961e-06
17.8774460791316,7.5708003137836e-06,NaN,7.53886194347961e-06
17.8808741608342,7.57078534515638e-06,NaN,7.53886194347961e-06
17.8843022425368,7.57077037277295e-06,NaN,7.53886194347961e-06
17.8877303242394,7.57075539663407e-06,NaN,7.53886194347961e-06
17.891158405942,7.57074041674051e-06,NaN,7.53886194347961e-06
17.8945864876446,7.57072543309301e-06,NaN,7.53886194347961e-06
17.8980145693472,7.57071044569235e-06,NaN,7.53886194347961e-06
17.9014426510499,7.57069545453929e-06,NaN,7.53886194347961e-06
17.9048707327525,7.57068045963459e-06,NaN,7.53886194347961e-06
17.9082988144551,7.570665460979e-06,NaN,7.53886194347961e-06
17.9117268961577,7.5706504585733e-06,NaN,7.53886194347961e-06
17.9151549778603,7.57063545241824e-06,NaN,7.53886194347961e-06
17.9185830595629,7.57062044251459e-06,NaN,7.53886194347961e-06
17.9220111412655,7.57060542886311e-06,NaN,7.53886194347961e-06
17.9254392229681,7.57059041146456e-06,NaN,7.53886194347961e-06
17.9288673046708,7.57057539031971e-06,NaN,7.53886194347961e-06
17.9322953863734,7.57056036542933e-06,NaN,7.53886194347961e-06
17.935723468076,7.57054533679417e-06,NaN,7.53886194347961e-06
17.9391515497786,7.570530304415e-06,NaN,7.53886194347961e-06
17.9425796314812,7.57051526829258e-06,NaN,7.53886194347961e-06
17.9460077131838,7.57050022842769e-06,NaN,7.53886194347961e-06
17.9494357948864,7.57048518482108e-06,NaN,7.53886194347961e-06
17.9528638765891,7.57047013747352e-06,NaN,7.53886194347961e-06
17.9562919582917,7.57045508638577e-06,NaN,7.53886194347961e-06
17.9597200399943,7.57044003155861e-06,NaN,7.53886194347961e-06
17.9631481216969,7.57042497299279e-06,NaN,7.53886194347961e-06
17.9665762033995,7.57040991068909e-06,NaN,7.53886194347961e-06
17.9700042851021,7.57039484464827e-06,NaN,7.53886194347961e-06
17.9734323668047,7.5703797748711e-06,NaN,7.53886194347961e-06
17.9768604485074,7.57036470135835e-06,NaN,7.53886194347961e-06
17.98028853021,7.57034962411077e-06,NaN,7.53886194347961e-06
17.9837166119126,7.57033454312915e-06,NaN,7.53886194347961e-06
17.9871446936152,7.57031945841424e-06,NaN,7.53886194347961e-06
17.9905727753178,7.57030436996683e-06,NaN,7.53886194347961e-06
17.9940008570204,7.57028927778766e-06,NaN,7.53886194347961e-06
17.997428938723,7.57027418187752e-06,NaN,7.53886194347961e-06
18.0008570204257,7.57025908223717e-06,NaN,7.53886194347961e-06
18.0042851021283,7.57024397886738e-06,NaN,7.53886194347961e-06
18.0077131838309,7.57022887176893e-06,NaN,7.53886194347961e-06
18.0111412655335,7.57021376094257e-06,NaN,7.53886194347961e-06
18.0145693472361,7.57019864638908e-06,NaN,7.53886194347961e-06
18.0179974289387,7.57018352810924e-06,NaN,7.53886194347961e-06
18.0214255106413,7.5701684061038e-06,NaN,7.53886194347961e-06
18.024853592344,7.57015328037355e-06,NaN,7.53886194347961e-06
18.0282816740466,7.57013815091925e-06,NaN,7.53886194347961e-06
18.0317097557492,7.57012301774167e-06,NaN,7.53886194347961e-06
18.0351378374518,7.57010788084158e-06,NaN,7.53886194347961e-06
18.0385659191544,7.57009274021977e-06,NaN,7.53886194347961e-06
18.041994000857,7.57007759587699e-06,NaN,7.53886194347961e-06
18.0454220825596,7.57006244781402e-06,NaN,7.53886194347961e-06
18.0488501642622,7.57004729603163e-06,NaN,7.53886194347961e-06
18.0522782459649,7.5700321405306e-06,NaN,7.53886194347961e-06
18.0557063276675,7.57001698131169e-06,NaN,7.53886194347961e-06
18.0591344093701,7.57000181837569e-06,NaN,7.53886194347961e-06
18.0625624910727,7.56998665172336e-06,NaN,7.53886194347961e-06
18.0659905727753,7.56997148135547e-06,NaN,7.53886194347961e-06
18.0694186544779,7.56995630727281e-06,NaN,7.53886194347961e-06
18.0728467361805,7.56994112947615e-06,NaN,7.53886194347961e-06
18.0762748178832,7.56992594796625e-06,NaN,7.53886194347961e-06
18.0797028995858,7.5699107627439e-06,NaN,7.53886194347961e-06
18.0831309812884,7.56989557380986e-06,NaN,7.53886194347961e-06
18.086559062991,7.56988038116492e-06,NaN,7.53886194347961e-06
18.0899871446936,7.56986518480985e-06,NaN,7.53886194347961e-06
18.0934152263962,7.56984998474542e-06,NaN,7.53886194347961e-06
18.0968433080988,7.56983478097242e-06,NaN,7.53886194347961e-06
18.1002713898015,7.56981957349161e-06,NaN,7.53886194347961e-06
18.1036994715041,7.56980436230377e-06,NaN,7.53886194347961e-06
18.1071275532067,7.56978914740967e-06,NaN,7.53886194347961e-06
18.1105556349093,7.56977392881011e-06,NaN,7.53886194347961e-06
18.1139837166119,7.56975870650584e-06,NaN,7.53886194347961e-06
18.1174117983145,7.56974348049766e-06,NaN,7.53886194347961e-06
18.1208398800171,7.56972825078633e-06,NaN,7.53886194347961e-06
18.1242679617198,7.56971301737263e-06,NaN,7.53886194347961e-06
18.1276960434224,7.56969778025735e-06,NaN,7.53886194347961e-06
18.131124125125,7.56968253944125e-06,NaN,7.53886194347961e-06
18.1345522068276,7.56966729492513e-06,NaN,7.53886194347961e-06
18.1379802885302,7.56965204670975e-06,NaN,7.53886194347961e-06
18.1414083702328,7.56963679479589e-06,NaN,7.53886194347961e-06
18.1448364519354,7.56962153918434e-06,NaN,7.53886194347961e-06
18.1482645336381,7.56960627987587e-06,NaN,7.53886194347961e-06
18.1516926153407,7.56959101687126e-06,NaN,7.53886194347961e-06
18.1551206970433,7.5695757501713e-06,NaN,7.53886194347961e-06
18.1585487787459,7.56956047977675e-06,NaN,7.53886194347961e-06
18.1619768604485,7.56954520568841e-06,NaN,7.53886194347961e-06
18.1654049421511,7.56952992790706e-06,NaN,7.53886194347961e-06
18.1688330238537,7.56951464643346e-06,NaN,7.53886194347961e-06
18.1722611055563,7.56949936126841e-06,NaN,7.53886194347961e-06
18.175689187259,7.56948407241268e-06,NaN,7.53886194347961e-06
18.1791172689616,7.56946877986706e-06,NaN,7.53886194347961e-06
18.1825453506642,7.56945348363233e-06,NaN,7.53886194347961e-06
18.1859734323668,7.56943818370926e-06,NaN,7.53886194347961e-06
18.1894015140694,7.56942288009865e-06,NaN,7.53886194347961e-06
18.192829595772,7.56940757280127e-06,NaN,7.53886194347961e-06
18.1962576774746,7.56939226181791e-06,NaN,7.53886194347961e-06
18.1996857591773,7.56937694714934e-06,NaN,7.53886194347961e-06
18.2031138408799,7.56936162879636e-06,NaN,7.53886194347961e-06
18.2065419225825,7.56934630675973e-06,NaN,7.53886194347961e-06
18.2099700042851,7.56933098104026e-06,NaN,7.53886194347961e-06
18.2133980859877,7.56931565163872e-06,NaN,7.53886194347961e-06
18.2168261676903,7.56930031855589e-06,NaN,7.53886194347961e-06
18.2202542493929,7.56928498179256e-06,NaN,7.53886194347961e-06
18.2236823310956,7.56926964134951e-06,NaN,7.53886194347961e-06
18.2271104127982,7.56925429722754e-06,NaN,7.53886194347961e-06
18.2305384945008,7.56923894942741e-06,NaN,7.53886194347961e-06
18.2339665762034,7.56922359794992e-06,NaN,7.53886194347961e-06
18.237394657906,7.56920824279585e-06,NaN,7.53886194347961e-06
18.2408227396086,7.56919288396599e-06,NaN,7.53886194347961e-06
18.2442508213112,7.56917752146112e-06,NaN,7.53886194347961e-06
18.2476789030139,7.56916215528203e-06,NaN,7.53886194347961e-06
18.2511069847165,7.5691467854295e-06,NaN,7.53886194347961e-06
18.2545350664191,7.56913141190432e-06,NaN,7.53886194347961e-06
18.2579631481217,7.56911603470729e-06,NaN,7.53886194347961e-06
18.2613912298243,7.56910065383917e-06,NaN,7.53886194347961e-06
18.2648193115269,7.56908526930077e-06,NaN,7.53886194347961e-06
18.2682473932295,7.56906988109286e-06,NaN,7.53886194347961e-06
18.2716754749322,7.56905448921624e-06,NaN,7.53886194347961e-06
18.2751035566348,7.56903909367169e-06,NaN,7.53886194347961e-06
18.2785316383374,7.56902369446e-06,NaN,7.53886194347961e-06
18.28195972004,7.56900829158195e-06,NaN,7.53886194347961e-06
18.2853878017426,7.56899288503835e-06,NaN,7.53886194347961e-06
18.2888158834452,7.56897747482997e-06,NaN,7.53886194347961e-06
18.2922439651478,7.5689620609576e-06,NaN,7.53886194347961e-06
18.2956720468504,7.56894664342203e-06,NaN,7.53886194347961e-06
18.2991001285531,7.56893122222406e-06,NaN,7.53886194347961e-06
18.3025282102557,7.56891579736446e-06,NaN,7.53886194347961e-06
18.3059562919583,7.56890036884404e-06,NaN,7.53886194347961e-06
18.3093843736609,7.56888493666357e-06,NaN,7.53886194347961e-06
18.3128124553635,7.56886950082385e-06,NaN,7.53886194347961e-06
18.3162405370661,7.56885406132568e-06,NaN,7.53886194347961e-06
18.3196686187687,7.56883861816983e-06,NaN,7.53886194347961e-06
18.3230967004714,7.5688231713571e-06,NaN,7.53886194347961e-06
18.326524782174,7.56880772088828e-06,NaN,7.53886194347961e-06
18.3299528638766,7.56879226676417e-06,NaN,7.53886194347961e-06
18.3333809455792,7.56877680898555e-06,NaN,7.53886194347961e-06
18.3368090272818,7.56876134755321e-06,NaN,7.53886194347961e-06
18.3402371089844,7.56874588246795e-06,NaN,7.53886194347961e-06
18.343665190687,7.56873041373056e-06,NaN,7.53886194347961e-06
18.3470932723897,7.56871494134182e-06,NaN,7.53886194347961e-06
18.3505213540923,7.56869946530254e-06,NaN,7.53886194347961e-06
18.3539494357949,7.56868398561351e-06,NaN,7.53886194347961e-06
18.3573775174975,7.56866850227551e-06,NaN,7.53886194347961e-06
18.3608055992001,7.56865301528934e-06,NaN,7.53886194347961e-06
18.3642336809027,7.56863752465579e-06,NaN,7.53886194347961e-06
18.3676617626053,7.56862203037567e-06,NaN,7.53886194347961e-06
18.371089844308,7.56860653244975e-06,NaN,7.53886194347961e-06
18.3745179260106,7.56859103087883e-06,NaN,7.53886194347961e-06
18.3779460077132,7.56857552566372e-06,NaN,7.53886194347961e-06
18.3813740894158,7.56856001680519e-06,NaN,7.53886194347961e-06
18.3848021711184,7.56854450430405e-06,NaN,7.53886194347961e-06
18.388230252821,7.5685289881611e-06,NaN,7.53886194347961e-06
18.3916583345236,7.56851346837711e-06,NaN,7.53886194347961e-06
18.3950864162263,7.5684979449529e-06,NaN,7.53886194347961e-06
18.3985144979289,7.56848241788926e-06,NaN,7.53886194347961e-06
18.4019425796315,7.56846688718697e-06,NaN,7.53886194347961e-06
18.4053706613341,7.56845135284684e-06,NaN,7.53886194347961e-06
18.4087987430367,7.56843581486967e-06,NaN,7.53886194347961e-06
18.4122268247393,7.56842027325624e-06,NaN,7.53886194347961e-06
18.4156549064419,7.56840472800736e-06,NaN,7.53886194347961e-06
18.4190829881446,7.56838917912381e-06,NaN,7.53886194347961e-06
18.4225110698472,7.56837362660641e-06,NaN,7.53886194347961e-06
18.4259391515498,7.56835807045594e-06,NaN,7.53886194347961e-06
18.4293672332524,7.5683425106732e-06,NaN,7.53886194347961e-06
18.432795314955,7.56832694725899e-06,NaN,7.53886194347961e-06
18.4362233966576,7.56831138021411e-06,NaN,7.53886194347961e-06
18.4396514783602,7.56829580953935e-06,NaN,7.53886194347961e-06
18.4430795600628,7.56828023523551e-06,NaN,7.53886194347961e-06
18.4465076417655,7.56826465730339e-06,NaN,7.53886194347961e-06
18.4499357234681,7.56824907574379e-06,NaN,7.53886194347961e-06
18.4533638051707,7.5682334905575e-06,NaN,7.53886194347961e-06
18.4567918868733,7.56821790174533e-06,NaN,7.53886194347961e-06
18.4602199685759,7.56820230930808e-06,NaN,7.53886194347961e-06
18.4636480502785,7.56818671324653e-06,NaN,7.53886194347961e-06
18.4670761319811,7.5681711135615e-06,NaN,7.53886194347961e-06
18.4705042136838,7.56815551025378e-06,NaN,7.53886194347961e-06
18.4739322953864,7.56813990332417e-06,NaN,7.53886194347961e-06
18.477360377089,7.56812429277347e-06,NaN,7.53886194347961e-06
18.4807884587916,7.56810867860248e-06,NaN,7.53886194347961e-06
18.4842165404942,7.56809306081201e-06,NaN,7.53886194347961e-06
18.4876446221968,7.56807743940284e-06,NaN,7.53886194347961e-06
18.4910727038994,7.56806181437579e-06,NaN,7.53886194347961e-06
18.4945007856021,7.56804618573165e-06,NaN,7.53886194347961e-06
18.4979288673047,7.56803055347123e-06,NaN,7.53886194347961e-06
18.5013569490073,7.56801491759531e-06,NaN,7.53886194347961e-06
18.5047850307099,7.56799927810472e-06,NaN,7.53886194347961e-06
18.5082131124125,7.56798363500025e-06,NaN,7.53886194347961e-06
18.5116411941151,7.56796798828269e-06,NaN,7.53886194347961e-06
18.5150692758177,7.56795233795286e-06,NaN,7.53886194347961e-06
18.5184973575204,7.56793668401155e-06,NaN,7.53886194347961e-06
18.521925439223,7.56792102645957e-06,NaN,7.53886194347961e-06
18.5253535209256,7.56790536529771e-06,NaN,7.53886194347961e-06
18.5287816026282,7.56788970052679e-06,NaN,7.53886194347961e-06
18.5322096843308,7.56787403214761e-06,NaN,7.53886194347961e-06
18.5356377660334,7.56785836016096e-06,NaN,7.53886194347961e-06
18.539065847736,7.56784268456766e-06,NaN,7.53886194347961e-06
18.5424939294387,7.5678270053685e-06,NaN,7.53886194347961e-06
18.5459220111413,7.56781132256428e-06,NaN,7.53886194347961e-06
18.5493500928439,7.56779563615582e-06,NaN,7.53886194347961e-06
18.5527781745465,7.56777994614392e-06,NaN,7.53886194347961e-06
18.5562062562491,7.56776425252938e-06,NaN,7.53886194347961e-06
18.5596343379517,7.56774855531301e-06,NaN,7.53886194347961e-06
18.5630624196543,7.5677328544956e-06,NaN,7.53886194347961e-06
18.5664905013569,7.56771715007797e-06,NaN,7.53886194347961e-06
18.5699185830596,7.56770144206092e-06,NaN,7.53886194347961e-06
18.5733466647622,7.56768573044526e-06,NaN,7.53886194347961e-06
18.5767747464648,7.56767001523179e-06,NaN,7.53886194347961e-06
18.5802028281674,7.56765429642132e-06,NaN,7.53886194347961e-06
18.58363090987,7.56763857401464e-06,NaN,7.53886194347961e-06
18.5870589915726,7.56762284801258e-06,NaN,7.53886194347961e-06
18.5904870732752,7.56760711841593e-06,NaN,7.53886194347961e-06
18.5939151549779,7.56759138522551e-06,NaN,7.53886194347961e-06
18.5973432366805,7.56757564844211e-06,NaN,7.53886194347961e-06
18.6007713183831,7.56755990806654e-06,NaN,7.53886194347961e-06
18.6041994000857,7.56754416409962e-06,NaN,7.53886194347961e-06
18.6076274817883,7.56752841654215e-06,NaN,7.53886194347961e-06
18.6110555634909,7.56751266539493e-06,NaN,7.53886194347961e-06
18.6144836451935,7.56749691065878e-06,NaN,7.53886194347961e-06
18.6179117268962,7.5674811523345e-06,NaN,7.53886194347961e-06
18.6213398085988,7.56746539042289e-06,NaN,7.53886194347961e-06
18.6247678903014,7.56744962492478e-06,NaN,7.53886194347961e-06
18.628195972004,7.56743385584096e-06,NaN,7.53886194347961e-06
18.6316240537066,7.56741808317224e-06,NaN,7.53886194347961e-06
18.6350521354092,7.56740230691944e-06,NaN,7.53886194347961e-06
18.6384802171118,7.56738652708336e-06,NaN,7.53886194347961e-06
18.6419082988145,7.56737074366481e-06,NaN,7.53886194347961e-06
18.6453363805171,7.5673549566646e-06,NaN,7.53886194347961e-06
18.6487644622197,7.56733916608354e-06,NaN,7.53886194347961e-06
18.6521925439223,7.56732337192244e-06,NaN,7.53886194347961e-06
18.6556206256249,7.56730757418211e-06,NaN,7.53886194347961e-06
18.6590487073275,7.56729177286335e-06,NaN,7.53886194347961e-06
18.6624767890301,7.56727596796698e-06,NaN,7.53886194347961e-06
18.6659048707328,7.56726015949382e-06,NaN,7.53886194347961e-06
18.6693329524354,7.56724434744466e-06,NaN,7.53886194347961e-06
18.672761034138,7.56722853182032e-06,NaN,7.53886194347961e-06
18.6761891158406,7.56721271262161e-06,NaN,7.53886194347961e-06
18.6796171975432,7.56719688984935e-06,NaN,7.53886194347961e-06
18.6830452792458,7.56718106350433e-06,NaN,7.53886194347961e-06
18.6864733609484,7.56716523358738e-06,NaN,7.53886194347961e-06
18.689901442651,7.56714940009931e-06,NaN,7.53886194347961e-06
18.6933295243537,7.56713356304093e-06,NaN,7.53886194347961e-06
18.6967576060563,7.56711772241304e-06,NaN,7.53886194347961e-06
18.7001856877589,7.56710187821647e-06,NaN,7.53886194347961e-06
18.7036137694615,7.56708603045202e-06,NaN,7.53886194347961e-06
18.7070418511641,7.5670701791205e-06,NaN,7.53886194347961e-06
18.7104699328667,7.56705432422274e-06,NaN,7.53886194347961e-06
18.7138980145693,7.56703846575953e-06,NaN,7.53886194347961e-06
18.717326096272,7.5670226037317e-06,NaN,7.53886194347961e-06
18.7207541779746,7.56700673814006e-06,NaN,7.53886194347961e-06
18.7241822596772,7.56699086898542e-06,NaN,7.53886194347961e-06
18.7276103413798,7.56697499626859e-06,NaN,7.53886194347961e-06
18.7310384230824,7.56695911999039e-06,NaN,7.53886194347961e-06
18.734466504785,7.56694324015164e-06,NaN,7.53886194347961e-06
18.7378945864876,7.56692735675314e-06,NaN,7.53886194347961e-06
18.7413226681903,7.56691146979571e-06,NaN,7.53886194347961e-06
18.7447507498929,7.56689557928016e-06,NaN,7.53886194347961e-06
18.7481788315955,7.56687968520732e-06,NaN,7.53886194347961e-06
18.7516069132981,7.56686378757798e-06,NaN,7.53886194347961e-06
18.7550349950007,7.56684788639298e-06,NaN,7.53886194347961e-06
18.7584630767033,7.56683198165312e-06,NaN,7.53886194347961e-06
18.7618911584059,7.56681607335922e-06,NaN,7.53886194347961e-06
18.7653192401086,7.56680016151209e-06,NaN,7.53886194347961e-06
18.7687473218112,7.56678424611255e-06,NaN,7.53886194347961e-06
18.7721754035138,7.56676832716142e-06,NaN,7.53886194347961e-06
18.7756034852164,7.56675240465951e-06,NaN,7.53886194347961e-06
18.779031566919,7.56673647860764e-06,NaN,7.53886194347961e-06
18.7824596486216,7.56672054900662e-06,NaN,7.53886194347961e-06
18.7858877303242,7.56670461585727e-06,NaN,7.53886194347961e-06
18.7893158120269,7.56668867916041e-06,NaN,7.53886194347961e-06
18.7927438937295,7.56667273891685e-06,NaN,7.53886194347961e-06
18.7961719754321,7.56665679512741e-06,NaN,7.53886194347961e-06
18.7996000571347,7.56664084779291e-06,NaN,7.53886194347961e-06
18.8030281388373,7.56662489691416e-06,NaN,7.53886194347961e-06
18.8064562205399,7.56660894249199e-06,NaN,7.53886194347961e-06
18.8098843022425,7.5665929845272e-06,NaN,7.53886194347961e-06
18.8133123839451,7.56657702302063e-06,NaN,7.53886194347961e-06
18.8167404656478,7.56656105797308e-06,NaN,7.53886194347961e-06
18.8201685473504,7.56654508938537e-06,NaN,7.53886194347961e-06
18.823596629053,7.56652911725833e-06,NaN,7.53886194347961e-06
18.8270247107556,7.56651314159276e-06,NaN,7.53886194347961e-06
18.8304527924582,7.5664971623895e-06,NaN,7.53886194347961e-06
18.8338808741608,7.56648117964935e-06,NaN,7.53886194347961e-06
18.8373089558634,7.56646519337314e-06,NaN,7.53886194347961e-06
18.8407370375661,7.56644920356168e-06,NaN,7.53886194347961e-06
18.8441651192687,7.5664332102158e-06,NaN,7.53886194347961e-06
18.8475932009713,7.56641721333631e-06,NaN,7.53886194347961e-06
18.8510212826739,7.56640121292404e-06,NaN,7.53886194347961e-06
18.8544493643765,7.5663852089798e-06,NaN,7.53886194347961e-06
18.8578774460791,7.56636920150442e-06,NaN,7.53886194347961e-06
18.8613055277817,7.5663531904987e-06,NaN,7.53886194347961e-06
18.8647336094844,7.56633717596349e-06,NaN,7.53886194347961e-06
18.868161691187,7.56632115789958e-06,NaN,7.53886194347961e-06
18.8715897728896,7.56630513630781e-06,NaN,7.53886194347961e-06
18.8750178545922,7.566289111189e-06,NaN,7.53886194347961e-06
18.8784459362948,7.56627308254396e-06,NaN,7.53886194347961e-06
18.8818740179974,7.56625705037353e-06,NaN,7.53886194347961e-06
18.8853020997,7.5662410146785e-06,NaN,7.53886194347961e-06
18.8887301814027,7.56622497545972e-06,NaN,7.53886194347961e-06
18.8921582631053,7.56620893271801e-06,NaN,7.53886194347961e-06
18.8955863448079,7.56619288645417e-06,NaN,7.53886194347961e-06
18.8990144265105,7.56617683666904e-06,NaN,7.53886194347961e-06
18.9024425082131,7.56616078336343e-06,NaN,7.53886194347961e-06
18.9058705899157,7.56614472653818e-06,NaN,7.53886194347961e-06
18.9092986716183,7.5661286661941e-06,NaN,7.53886194347961e-06
18.912726753321,7.56611260233201e-06,NaN,7.53886194347961e-06
18.9161548350236,7.56609653495274e-06,NaN,7.53886194347961e-06
18.9195829167262,7.56608046405711e-06,NaN,7.53886194347961e-06
18.9230109984288,7.56606438964594e-06,NaN,7.53886194347961e-06
18.9264390801314,7.56604831172005e-06,NaN,7.53886194347961e-06
18.929867161834,7.56603223028028e-06,NaN,7.53886194347961e-06
18.9332952435366,7.56601614532743e-06,NaN,7.53886194347961e-06
18.9367233252393,7.56600005686234e-06,NaN,7.53886194347961e-06
18.9401514069419,7.56598396488584e-06,NaN,7.53886194347961e-06
18.9435794886445,7.56596786939873e-06,NaN,7.53886194347961e-06
18.9470075703471,7.56595177040185e-06,NaN,7.53886194347961e-06
18.9504356520497,7.56593566789603e-06,NaN,7.53886194347961e-06
18.9538637337523,7.56591956188208e-06,NaN,7.53886194347961e-06
18.9572918154549,7.56590345236083e-06,NaN,7.53886194347961e-06
18.9607198971575,7.5658873393331e-06,NaN,7.53886194347961e-06
18.9641479788602,7.56587122279973e-06,NaN,7.53886194347961e-06
18.9675760605628,7.56585510276153e-06,NaN,7.53886194347961e-06
18.9710041422654,7.56583897921933e-06,NaN,7.53886194347961e-06
18.974432223968,7.56582285217396e-06,NaN,7.53886194347961e-06
18.9778603056706,7.56580672162623e-06,NaN,7.53886194347961e-06
18.9812883873732,7.56579058757699e-06,NaN,7.53886194347961e-06
18.9847164690758,7.56577445002704e-06,NaN,7.53886194347961e-06
18.9881445507785,7.56575830897722e-06,NaN,7.53886194347961e-06
18.9915726324811,7.56574216442836e-06,NaN,7.53886194347961e-06
18.9950007141837,7.56572601638128e-06,NaN,7.53886194347961e-06
18.9984287958863,7.5657098648368e-06,NaN,7.53886194347961e-06
19.0018568775889,7.56569370979576e-06,NaN,7.53886194347961e-06
19.0052849592915,7.56567755125897e-06,NaN,7.53886194347961e-06
19.0087130409941,7.56566138922728e-06,NaN,7.53886194347961e-06
19.0121411226968,7.56564522370149e-06,NaN,7.53886194347961e-06
19.0155692043994,7.56562905468245e-06,NaN,7.53886194347961e-06
19.018997286102,7.56561288217097e-06,NaN,7.53886194347961e-06
19.0224253678046,7.56559670616789e-06,NaN,7.53886194347961e-06
19.0258534495072,7.56558052667403e-06,NaN,7.53886194347961e-06
19.0292815312098,7.56556434369022e-06,NaN,7.53886194347961e-06
19.0327096129124,7.56554815721729e-06,NaN,7.53886194347961e-06
19.0361376946151,7.56553196725606e-06,NaN,7.53886194347961e-06
19.0395657763177,7.56551577380737e-06,NaN,7.53886194347961e-06
19.0429938580203,7.56549957687204e-06,NaN,7.53886194347961e-06
19.0464219397229,7.5654833764509e-06,NaN,7.53886194347961e-06
19.0498500214255,7.56546717254478e-06,NaN,7.53886194347961e-06
19.0532781031281,7.56545096515451e-06,NaN,7.53886194347961e-06
19.0567061848307,7.56543475428091e-06,NaN,7.53886194347961e-06
19.0601342665334,7.56541853992482e-06,NaN,7.53886194347961e-06
19.063562348236,7.56540232208707e-06,NaN,7.53886194347961e-06
19.0669904299386,7.56538610076847e-06,NaN,7.53886194347961e-06
19.0704185116412,7.56536987596988e-06,NaN,7.53886194347961e-06
19.0738465933438,7.5653536476921e-06,NaN,7.53886194347961e-06
19.0772746750464,7.56533741593598e-06,NaN,7.53886194347961e-06
19.080702756749,7.56532118070234e-06,NaN,7.53886194347961e-06
19.0841308384516,7.56530494199201e-06,NaN,7.53886194347961e-06
19.0875589201543,7.56528869980583e-06,NaN,7.53886194347961e-06
19.0909870018569,7.56527245414462e-06,NaN,7.53886194347961e-06
19.0944150835595,7.56525620500921e-06,NaN,7.53886194347961e-06
19.0978431652621,7.56523995240044e-06,NaN,7.53886194347961e-06
19.1012712469647,7.56522369631913e-06,NaN,7.53886194347961e-06
19.1046993286673,7.56520743676611e-06,NaN,7.53886194347961e-06
19.1081274103699,7.56519117374223e-06,NaN,7.53886194347961e-06
19.1115554920726,7.5651749072483e-06,NaN,7.53886194347961e-06
19.1149835737752,7.56515863728516e-06,NaN,7.53886194347961e-06
19.1184116554778,7.56514236385364e-06,NaN,7.53886194347961e-06
19.1218397371804,7.56512608695457e-06,NaN,7.53886194347961e-06
19.125267818883,7.56510980658878e-06,NaN,7.53886194347961e-06
19.1286959005856,7.56509352275711e-06,NaN,7.53886194347961e-06
19.1321239822882,7.56507723546039e-06,NaN,7.53886194347961e-06
19.1355520639909,7.56506094469944e-06,NaN,7.53886194347961e-06
19.1389801456935,7.56504465047511e-06,NaN,7.53886194347961e-06
19.1424082273961,7.56502835278822e-06,NaN,7.53886194347961e-06
19.1458363090987,7.56501205163961e-06,NaN,7.53886194347961e-06
19.1492643908013,7.56499574703011e-06,NaN,7.53886194347961e-06
19.1526924725039,7.56497943896055e-06,NaN,7.53886194347961e-06
19.1561205542065,7.56496312743176e-06,NaN,7.53886194347961e-06
19.1595486359092,7.56494681244458e-06,NaN,7.53886194347961e-06
19.1629767176118,7.56493049399984e-06,NaN,7.53886194347961e-06
19.1664047993144,7.56491417209838e-06,NaN,7.53886194347961e-06
19.169832881017,7.56489784674102e-06,NaN,7.53886194347961e-06
19.1732609627196,7.56488151792861e-06,NaN,7.53886194347961e-06
19.1766890444222,7.56486518566197e-06,NaN,7.53886194347961e-06
19.1801171261248,7.56484884994194e-06,NaN,7.53886194347961e-06
19.1835452078275,7.56483251076935e-06,NaN,7.53886194347961e-06
19.1869732895301,7.56481616814504e-06,NaN,7.53886194347961e-06
19.1904013712327,7.56479982206984e-06,NaN,7.53886194347961e-06
19.1938294529353,7.56478347254458e-06,NaN,7.53886194347961e-06
19.1972575346379,7.56476711957011e-06,NaN,7.53886194347961e-06
19.2006856163405,7.56475076314725e-06,NaN,7.53886194347961e-06
19.2041136980431,7.56473440327684e-06,NaN,7.53886194347961e-06
19.2075417797457,7.56471803995971e-06,NaN,7.53886194347961e-06
19.2109698614484,7.56470167319671e-06,NaN,7.53886194347961e-06
19.214397943151,7.56468530298866e-06,NaN,7.53886194347961e-06
19.2178260248536,7.56466892933639e-06,NaN,7.53886194347961e-06
19.2212541065562,7.56465255224076e-06,NaN,7.53886194347961e-06
19.2246821882588,7.56463617170258e-06,NaN,7.53886194347961e-06
19.2281102699614,7.5646197877227e-06,NaN,7.53886194347961e-06
19.231538351664,7.56460340030196e-06,NaN,7.53886194347961e-06
19.2349664333667,7.56458700944118e-06,NaN,7.53886194347961e-06
19.2383945150693,7.56457061514121e-06,NaN,7.53886194347961e-06
19.2418225967719,7.56455421740288e-06,NaN,7.53886194347961e-06
19.2452506784745,7.56453781622702e-06,NaN,7.53886194347961e-06
19.2486787601771,7.56452141161448e-06,NaN,7.53886194347961e-06
19.2521068418797,7.56450500356609e-06,NaN,7.53886194347961e-06
19.2555349235823,7.56448859208269e-06,NaN,7.53886194347961e-06
19.258963005285,7.56447217716511e-06,NaN,7.53886194347961e-06
19.2623910869876,7.56445575881419e-06,NaN,7.53886194347961e-06
19.2658191686902,7.56443933703077e-06,NaN,7.53886194347961e-06
19.2692472503928,7.56442291181569e-06,NaN,7.53886194347961e-06
19.2726753320954,7.56440648316978e-06,NaN,7.53886194347961e-06
19.276103413798,7.56439005109388e-06,NaN,7.53886194347961e-06
19.2795314955006,7.56437361558882e-06,NaN,7.53886194347961e-06
19.2829595772033,7.56435717665545e-06,NaN,7.53886194347961e-06
19.2863876589059,7.56434073429461e-06,NaN,7.53886194347961e-06
19.2898157406085,7.56432428850712e-06,NaN,7.53886194347961e-06
19.2932438223111,7.56430783929384e-06,NaN,7.53886194347961e-06
19.2966719040137,7.56429138665559e-06,NaN,7.53886194347961e-06
19.3000999857163,7.56427493059322e-06,NaN,7.53886194347961e-06
19.3035280674189,7.56425847110756e-06,NaN,7.53886194347961e-06
19.3069561491216,7.56424200819946e-06,NaN,7.53886194347961e-06
19.3103842308242,7.56422554186975e-06,NaN,7.53886194347961e-06
19.3138123125268,7.56420907211927e-06,NaN,7.53886194347961e-06
19.3172403942294,7.56419259894886e-06,NaN,7.53886194347961e-06
19.320668475932,7.56417612235936e-06,NaN,7.53886194347961e-06
19.3240965576346,7.5641596423516e-06,NaN,7.53886194347961e-06
19.3275246393372,7.56414315892644e-06,NaN,7.53886194347961e-06
19.3309527210398,7.5641266720847e-06,NaN,7.53886194347961e-06
19.3343808027425,7.56411018182722e-06,NaN,7.53886194347961e-06
19.3378088844451,7.56409368815486e-06,NaN,7.53886194347961e-06
19.3412369661477,7.56407719106844e-06,NaN,7.53886194347961e-06
19.3446650478503,7.5640606905688e-06,NaN,7.53886194347961e-06
19.3480931295529,7.56404418665679e-06,NaN,7.53886194347961e-06
19.3515212112555,7.56402767933325e-06,NaN,7.53886194347961e-06
19.3549492929581,7.56401116859901e-06,NaN,7.53886194347961e-06
19.3583773746608,7.56399465445492e-06,NaN,7.53886194347961e-06
19.3618054563634,7.56397813690182e-06,NaN,7.53886194347961e-06
19.365233538066,7.56396161594055e-06,NaN,7.53886194347961e-06
19.3686616197686,7.56394509157194e-06,NaN,7.53886194347961e-06
19.3720897014712,7.56392856379685e-06,NaN,7.53886194347961e-06
19.3755177831738,7.5639120326161e-06,NaN,7.53886194347961e-06
19.3789458648764,7.56389549803055e-06,NaN,7.53886194347961e-06
19.3823739465791,7.56387896004103e-06,NaN,7.53886194347961e-06
19.3858020282817,7.56386241864839e-06,NaN,7.53886194347961e-06
19.3892301099843,7.56384587385346e-06,NaN,7.53886194347961e-06
19.3926581916869,7.56382932565709e-06,NaN,7.53886194347961e-06
19.3960862733895,7.56381277406012e-06,NaN,7.53886194347961e-06
19.3995143550921,7.56379621906339e-06,NaN,7.53886194347961e-06
19.4029424367947,7.56377966066774e-06,NaN,7.53886194347961e-06
19.4063705184974,7.56376309887402e-06,NaN,7.53886194347961e-06
19.4097986002,7.56374653368306e-06,NaN,7.53886194347961e-06
19.4132266819026,7.56372996509572e-06,NaN,7.53886194347961e-06
19.4166547636052,7.56371339311282e-06,NaN,7.53886194347961e-06
19.4200828453078,7.56369681773522e-06,NaN,7.53886194347961e-06
19.4235109270104,7.56368023896376e-06,NaN,7.53886194347961e-06
19.426939008713,7.56366365679928e-06,NaN,7.53886194347961e-06
19.4303670904157,7.56364707124262e-06,NaN,7.53886194347961e-06
19.4337951721183,7.56363048229463e-06,NaN,7.53886194347961e-06
19.4372232538209,7.56361388995614e-06,NaN,7.53886194347961e-06
19.4406513355235,7.56359729422801e-06,NaN,7.53886194347961e-06
19.4440794172261,7.56358069511108e-06,NaN,7.53886194347961e-06
19.4475074989287,7.56356409260618e-06,NaN,7.53886194347961e-06
19.4509355806313,7.56354748671416e-06,NaN,7.53886194347961e-06
19.454363662334,7.56353087743587e-06,NaN,7.53886194347961e-06
19.4577917440366,7.56351426477215e-06,NaN,7.53886194347961e-06
19.4612198257392,7.56349764872384e-06,NaN,7.53886194347961e-06
19.4646479074418,7.56348102929179e-06,NaN,7.53886194347961e-06
19.4680759891444,7.56346440647684e-06,NaN,7.53886194347961e-06
19.471504070847,7.56344778027984e-06,NaN,7.53886194347961e-06
19.4749321525496,7.56343115070163e-06,NaN,7.53886194347961e-06
19.4783602342522,7.56341451774305e-06,NaN,7.53886194347961e-06
19.4817883159549,7.56339788140495e-06,NaN,7.53886194347961e-06
19.4852163976575,7.56338124168817e-06,NaN,7.53886194347961e-06
19.4886444793601,7.56336459859357e-06,NaN,7.53886194347961e-06
19.4920725610627,7.56334795212197e-06,NaN,7.53886194347961e-06
19.4955006427653,7.56333130227423e-06,NaN,7.53886194347961e-06
19.4989287244679,7.5633146490512e-06,NaN,7.53886194347961e-06
19.5023568061705,7.56329799245371e-06,NaN,7.53886194347961e-06
19.5057848878732,7.56328133248262e-06,NaN,7.53886194347961e-06
19.5092129695758,7.56326466913877e-06,NaN,7.53886194347961e-06
19.5126410512784,7.563248002423e-06,NaN,7.53886194347961e-06
19.516069132981,7.56323133233616e-06,NaN,7.53886194347961e-06
19.5194972146836,7.5632146588791e-06,NaN,7.53886194347961e-06
19.5229252963862,7.56319798205265e-06,NaN,7.53886194347961e-06
19.5263533780888,7.56318130185768e-06,NaN,7.53886194347961e-06
19.5297814597915,7.56316461829501e-06,NaN,7.53886194347961e-06
19.5332095414941,7.56314793136551e-06,NaN,7.53886194347961e-06
19.5366376231967,7.56313124107001e-06,NaN,7.53886194347961e-06
19.5400657048993,7.56311454740936e-06,NaN,7.53886194347961e-06
19.5434937866019,7.56309785038442e-06,NaN,7.53886194347961e-06
19.5469218683045,7.56308114999601e-06,NaN,7.53886194347961e-06
19.5503499500071,7.563064446245e-06,NaN,7.53886194347961e-06
19.5537780317098,7.56304773913223e-06,NaN,7.53886194347961e-06
19.5572061134124,7.56303102865854e-06,NaN,7.53886194347961e-06
19.560634195115,7.56301431482478e-06,NaN,7.53886194347961e-06
19.5640622768176,7.5629975976318e-06,NaN,7.53886194347961e-06
19.5674903585202,7.56298087708045e-06,NaN,7.53886194347961e-06
19.5709184402228,7.56296415317157e-06,NaN,7.53886194347961e-06
19.5743465219254,7.56294742590601e-06,NaN,7.53886194347961e-06
19.5777746036281,7.56293069528462e-06,NaN,7.53886194347961e-06
19.5812026853307,7.56291396130824e-06,NaN,7.53886194347961e-06
19.5846307670333,7.56289722397773e-06,NaN,7.53886194347961e-06
19.5880588487359,7.56288048329392e-06,NaN,7.53886194347961e-06
19.5914869304385,7.56286373925768e-06,NaN,7.53886194347961e-06
19.5949150121411,7.56284699186984e-06,NaN,7.53886194347961e-06
19.5983430938437,7.56283024113126e-06,NaN,7.53886194347961e-06
19.6017711755464,7.56281348704278e-06,NaN,7.53886194347961e-06
19.605199257249,7.56279672960525e-06,NaN,7.53886194347961e-06
19.6086273389516,7.56277996881952e-06,NaN,7.53886194347961e-06
19.6120554206542,7.56276320468643e-06,NaN,7.53886194347961e-06
19.6154835023568,7.56274643720685e-06,NaN,7.53886194347961e-06
19.6189115840594,7.5627296663816e-06,NaN,7.53886194347961e-06
19.622339665762,7.56271289221155e-06,NaN,7.53886194347961e-06
19.6257677474646,7.56269611469755e-06,NaN,7.53886194347961e-06
19.6291958291673,7.56267933384043e-06,NaN,7.53886194347961e-06
19.6326239108699,7.56266254964106e-06,NaN,7.53886194347961e-06
19.6360519925725,7.56264576210027e-06,NaN,7.53886194347961e-06
19.6394800742751,7.56262897121892e-06,NaN,7.53886194347961e-06
19.6429081559777,7.56261217699786e-06,NaN,7.53886194347961e-06
19.6463362376803,7.56259537943794e-06,NaN,7.53886194347961e-06
19.6497643193829,7.56257857854e-06,NaN,7.53886194347961e-06
19.6531924010856,7.5625617743049e-06,NaN,7.53886194347961e-06
19.6566204827882,7.56254496673348e-06,NaN,7.53886194347961e-06
19.6600485644908,7.5625281558266e-06,NaN,7.53886194347961e-06
19.6634766461934,7.56251134158511e-06,NaN,7.53886194347961e-06
19.666904727896,7.56249452400985e-06,NaN,7.53886194347961e-06
19.6703328095986,7.56247770310168e-06,NaN,7.53886194347961e-06
19.6737608913012,7.56246087886144e-06,NaN,7.53886194347961e-06
19.6771889730039,7.56244405128998e-06,NaN,7.53886194347961e-06
19.6806170547065,7.56242722038817e-06,NaN,7.53886194347961e-06
19.6840451364091,7.56241038615683e-06,NaN,7.53886194347961e-06
19.6874732181117,7.56239354859684e-06,NaN,7.53886194347961e-06
19.6909012998143,7.56237670770903e-06,NaN,7.53886194347961e-06
19.6943293815169,7.56235986349426e-06,NaN,7.53886194347961e-06
19.6977574632195,7.56234301595338e-06,NaN,7.53886194347961e-06
19.7011855449222,7.56232616508724e-06,NaN,7.53886194347961e-06
19.7046136266248,7.56230931089669e-06,NaN,7.53886194347961e-06
19.7080417083274,7.56229245338258e-06,NaN,7.53886194347961e-06
19.71146979003,7.56227559254577e-06,NaN,7.53886194347961e-06
19.7148978717326,7.56225872838709e-06,NaN,7.53886194347961e-06
19.7183259534352,7.56224186090742e-06,NaN,7.53886194347961e-06
19.7217540351378,7.56222499010759e-06,NaN,7.53886194347961e-06
19.7251821168405,7.56220811598846e-06,NaN,7.53886194347961e-06
19.7286101985431,7.56219123855087e-06,NaN,7.53886194347961e-06
19.7320382802457,7.56217435779569e-06,NaN,7.53886194347961e-06
19.7354663619483,7.56215747372376e-06,NaN,7.53886194347961e-06
19.7388944436509,7.56214058633594e-06,NaN,7.53886194347961e-06
19.7423225253535,7.56212369563308e-06,NaN,7.53886194347961e-06
19.7457506070561,7.56210680161602e-06,NaN,7.53886194347961e-06
19.7491786887588,7.56208990428562e-06,NaN,7.53886194347961e-06
19.7526067704614,7.56207300364274e-06,NaN,7.53886194347961e-06
19.756034852164,7.56205609968822e-06,NaN,7.53886194347961e-06
19.7594629338666,7.56203919242292e-06,NaN,7.53886194347961e-06
19.7628910155692,7.56202228184769e-06,NaN,7.53886194347961e-06
19.7663190972718,7.56200536796338e-06,NaN,7.53886194347961e-06
19.7697471789744,7.56198845077085e-06,NaN,7.53886194347961e-06
19.773175260677,7.56197153027095e-06,NaN,7.53886194347961e-06
19.7766033423797,7.56195460646452e-06,NaN,7.53886194347961e-06
19.7800314240823,7.56193767935243e-06,NaN,7.53886194347961e-06
19.7834595057849,7.56192074893553e-06,NaN,7.53886194347961e-06
19.7868875874875,7.56190381521466e-06,NaN,7.53886194347961e-06
19.7903156691901,7.56188687819069e-06,NaN,7.53886194347961e-06
19.7937437508927,7.56186993786447e-06,NaN,7.53886194347961e-06
19.7971718325953,7.56185299423684e-06,NaN,7.53886194347961e-06
19.800599914298,7.56183604730867e-06,NaN,7.53886194347961e-06
19.8040279960006,7.5618190970808e-06,NaN,7.53886194347961e-06
19.8074560777032,7.56180214355409e-06,NaN,7.53886194347961e-06
19.8108841594058,7.56178518672939e-06,NaN,7.53886194347961e-06
19.8143122411084,7.56176822660756e-06,NaN,7.53886194347961e-06
19.817740322811,7.56175126318945e-06,NaN,7.53886194347961e-06
19.8211684045136,7.56173429647592e-06,NaN,7.53886194347961e-06
19.8245964862163,7.56171732646781e-06,NaN,7.53886194347961e-06
19.8280245679189,7.56170035316599e-06,NaN,7.53886194347961e-06
19.8314526496215,7.5616833765713e-06,NaN,7.53886194347961e-06
19.8348807313241,7.5616663966846e-06,NaN,7.53886194347961e-06
19.8383088130267,7.56164941350675e-06,NaN,7.53886194347961e-06
19.8417368947293,7.56163242703859e-06,NaN,7.53886194347961e-06
19.8451649764319,7.56161543728099e-06,NaN,7.53886194347961e-06
19.8485930581346,7.5615984442348e-06,NaN,7.53886194347961e-06
19.8520211398372,7.56158144790087e-06,NaN,7.53886194347961e-06
19.8554492215398,7.56156444828006e-06,NaN,7.53886194347961e-06
19.8588773032424,7.56154744537321e-06,NaN,7.53886194347961e-06
19.862305384945,7.5615304391812e-06,NaN,7.53886194347961e-06
19.8657334666476,7.56151342970487e-06,NaN,7.53886194347961e-06
19.8691615483502,7.56149641694507e-06,NaN,7.53886194347961e-06
19.8725896300529,7.56147940090266e-06,NaN,7.53886194347961e-06
19.8760177117555,7.5614623815785e-06,NaN,7.53886194347961e-06
19.8794457934581,7.56144535897345e-06,NaN,7.53886194347961e-06
19.8828738751607,7.56142833308834e-06,NaN,7.53886194347961e-06
19.8863019568633,7.56141130392405e-06,NaN,7.53886194347961e-06
19.8897300385659,7.56139427148143e-06,NaN,7.53886194347961e-06
19.8931581202685,7.56137723576134e-06,NaN,7.53886194347961e-06
19.8965862019711,7.56136019676462e-06,NaN,7.53886194347961e-06
19.9000142836738,7.56134315449213e-06,NaN,7.53886194347961e-06
19.9034423653764,7.56132610894474e-06,NaN,7.53886194347961e-06
19.906870447079,7.56130906012329e-06,NaN,7.53886194347961e-06
19.9102985287816,7.56129200802864e-06,NaN,7.53886194347961e-06
19.9137266104842,7.56127495266165e-06,NaN,7.53886194347961e-06
19.9171546921868,7.56125789402317e-06,NaN,7.53886194347961e-06
19.9205827738894,7.56124083211407e-06,NaN,7.53886194347961e-06
19.9240108555921,7.56122376693519e-06,NaN,7.53886194347961e-06
19.9274389372947,7.56120669848739e-06,NaN,7.53886194347961e-06
19.9308670189973,7.56118962677153e-06,NaN,7.53886194347961e-06
19.9342951006999,7.56117255178846e-06,NaN,7.53886194347961e-06
19.9377231824025,7.56115547353905e-06,NaN,7.53886194347961e-06
19.9411512641051,7.56113839202414e-06,NaN,7.53886194347961e-06
19.9445793458077,7.56112130724459e-06,NaN,7.53886194347961e-06
19.9480074275104,7.56110421920127e-06,NaN,7.53886194347961e-06
19.951435509213,7.56108712789502e-06,NaN,7.53886194347961e-06
19.9548635909156,7.56107003332671e-06,NaN,7.53886194347961e-06
19.9582916726182,7.56105293549719e-06,NaN,7.53886194347961e-06
19.9617197543208,7.56103583440732e-06,NaN,7.53886194347961e-06
19.9651478360234,7.56101873005795e-06,NaN,7.53886194347961e-06
19.968575917726,7.56100162244995e-06,NaN,7.53886194347961e-06
19.9720039994287,7.56098451158416e-06,NaN,7.53886194347961e-06
19.9754320811313,7.56096739746145e-06,NaN,7.53886194347961e-06
19.9788601628339,7.56095028008268e-06,NaN,7.53886194347961e-06
19.9822882445365,7.56093315944869e-06,NaN,7.53886194347961e-06
19.9857163262391,7.56091603556036e-06,NaN,7.53886194347961e-06
19.9891444079417,7.56089890841853e-06,NaN,7.53886194347961e-06
19.9925724896443,7.56088177802406e-06,NaN,7.53886194347961e-06
19.996000571347,7.56086464437781e-06,NaN,7.53886194347961e-06
19.9994286530496,7.56084750748065e-06,NaN,7.53886194347961e-06
20.0028567347522,7.56083036733341e-06,NaN,7.53886194347961e-06
20.0062848164548,7.56081322393698e-06,NaN,7.53886194347961e-06
20.0097128981574,7.56079607729219e-06,NaN,7.53886194347961e-06
20.01314097986,7.56077892739992e-06,NaN,7.53886194347961e-06
20.0165690615626,7.56076177426101e-06,NaN,7.53886194347961e-06
20.0199971432652,7.56074461787633e-06,NaN,7.53886194347961e-06
20.0234252249679,7.56072745824674e-06,NaN,7.53886194347961e-06
20.0268533066705,7.56071029537309e-06,NaN,7.53886194347961e-06
20.0302813883731,7.56069312925623e-06,NaN,7.53886194347961e-06
20.0337094700757,7.56067595989704e-06,NaN,7.53886194347961e-06
20.0371375517783,7.56065878729636e-06,NaN,7.53886194347961e-06
20.0405656334809,7.56064161145507e-06,NaN,7.53886194347961e-06
20.0439937151835,7.560624432374e-06,NaN,7.53886194347961e-06
20.0474217968862,7.56060725005403e-06,NaN,7.53886194347961e-06
20.0508498785888,7.56059006449601e-06,NaN,7.53886194347961e-06
20.0542779602914,7.5605728757008e-06,NaN,7.53886194347961e-06
20.057706041994,7.56055568366926e-06,NaN,7.53886194347961e-06
20.0611341236966,7.56053848840224e-06,NaN,7.53886194347961e-06
20.0645622053992,7.56052128990062e-06,NaN,7.53886194347961e-06
20.0679902871018,7.56050408816524e-06,NaN,7.53886194347961e-06
20.0714183688045,7.56048688319696e-06,NaN,7.53886194347961e-06
20.0748464505071,7.56046967499665e-06,NaN,7.53886194347961e-06
20.0782745322097,7.56045246356516e-06,NaN,7.53886194347961e-06
20.0817026139123,7.56043524890336e-06,NaN,7.53886194347961e-06
20.0851306956149,7.56041803101209e-06,NaN,7.53886194347961e-06
20.0885587773175,7.56040080989223e-06,NaN,7.53886194347961e-06
20.0919868590201,7.56038358554463e-06,NaN,7.53886194347961e-06
20.0954149407228,7.56036635797015e-06,NaN,7.53886194347961e-06
20.0988430224254,7.56034912716964e-06,NaN,7.53886194347961e-06
20.102271104128,7.56033189314398e-06,NaN,7.53886194347961e-06
20.1056991858306,7.56031465589401e-06,NaN,7.53886194347961e-06
20.1091272675332,7.5602974154206e-06,NaN,7.53886194347961e-06
20.1125553492358,7.56028017172461e-06,NaN,7.53886194347961e-06
20.1159834309384,7.5602629248069e-06,NaN,7.53886194347961e-06
20.1194115126411,7.56024567466832e-06,NaN,7.53886194347961e-06
20.1228395943437,7.56022842130974e-06,NaN,7.53886194347961e-06
20.1262676760463,7.56021116473202e-06,NaN,7.53886194347961e-06
20.1296957577489,7.56019390493602e-06,NaN,7.53886194347961e-06
20.1331238394515,7.5601766419226e-06,NaN,7.53886194347961e-06
20.1365519211541,7.56015937569261e-06,NaN,7.53886194347961e-06
20.1399800028567,7.56014210624692e-06,NaN,7.53886194347961e-06
20.1434080845593,7.56012483358639e-06,NaN,7.53886194347961e-06
20.146836166262,7.56010755771187e-06,NaN,7.53886194347961e-06
20.1502642479646,7.56009027862424e-06,NaN,7.53886194347961e-06
20.1536923296672,7.56007299632434e-06,NaN,7.53886194347961e-06
20.1571204113698,7.56005571081305e-06,NaN,7.53886194347961e-06
20.1605484930724,7.56003842209121e-06,NaN,7.53886194347961e-06
20.163976574775,7.5600211301597e-06,NaN,7.53886194347961e-06
20.1674046564776,7.56000383501937e-06,NaN,7.53886194347961e-06
20.1708327381803,7.55998653667108e-06,NaN,7.53886194347961e-06
20.1742608198829,7.55996923511569e-06,NaN,7.53886194347961e-06
20.1776889015855,7.55995193035406e-06,NaN,7.53886194347961e-06
20.1811169832881,7.55993462238706e-06,NaN,7.53886194347961e-06
20.1845450649907,7.55991731121555e-06,NaN,7.53886194347961e-06
20.1879731466933,7.55989999684038e-06,NaN,7.53886194347961e-06
20.1914012283959,7.55988267926242e-06,NaN,7.53886194347961e-06
20.1948293100986,7.55986535848253e-06,NaN,7.53886194347961e-06
20.1982573918012,7.55984803450157e-06,NaN,7.53886194347961e-06
20.2016854735038,7.55983070732039e-06,NaN,7.53886194347961e-06
20.2051135552064,7.55981337693987e-06,NaN,7.53886194347961e-06
20.208541636909,7.55979604336087e-06,NaN,7.53886194347961e-06
20.2119697186116,7.55977870658424e-06,NaN,7.53886194347961e-06
20.2153978003142,7.55976136661084e-06,NaN,7.53886194347961e-06
20.2188258820169,7.55974402344154e-06,NaN,7.53886194347961e-06
20.2222539637195,7.5597266770772e-06,NaN,7.53886194347961e-06
20.2256820454221,7.55970932751868e-06,NaN,7.53886194347961e-06
20.2291101271247,7.55969197476684e-06,NaN,7.53886194347961e-06
20.2325382088273,7.55967461882255e-06,NaN,7.53886194347961e-06
20.2359662905299,7.55965725968666e-06,NaN,7.53886194347961e-06
20.2393943722325,7.55963989736004e-06,NaN,7.53886194347961e-06
20.2428224539352,7.55962253184355e-06,NaN,7.53886194347961e-06
20.2462505356378,7.55960516313804e-06,NaN,7.53886194347961e-06
20.2496786173404,7.5595877912444e-06,NaN,7.53886194347961e-06
20.253106699043,7.55957041616346e-06,NaN,7.53886194347961e-06
20.2565347807456,7.5595530378961e-06,NaN,7.53886194347961e-06
20.2599628624482,7.55953565644318e-06,NaN,7.53886194347961e-06
20.2633909441508,7.55951827180556e-06,NaN,7.53886194347961e-06
20.2668190258535,7.5595008839841e-06,NaN,7.53886194347961e-06
20.2702471075561,7.55948349297967e-06,NaN,7.53886194347961e-06
20.2736751892587,7.55946609879312e-06,NaN,7.53886194347961e-06
20.2771032709613,7.55944870142532e-06,NaN,7.53886194347961e-06
20.2805313526639,7.55943130087714e-06,NaN,7.53886194347961e-06
20.2839594343665,7.55941389714943e-06,NaN,7.53886194347961e-06
20.2873875160691,7.55939649024305e-06,NaN,7.53886194347961e-06
20.2908155977717,7.55937908015887e-06,NaN,7.53886194347961e-06
20.2942436794744,7.55936166689776e-06,NaN,7.53886194347961e-06
20.297671761177,7.55934425046056e-06,NaN,7.53886194347961e-06
20.3010998428796,7.55932683084816e-06,NaN,7.53886194347961e-06
20.3045279245822,7.5593094080614e-06,NaN,7.53886194347961e-06
20.3079560062848,7.55929198210115e-06,NaN,7.53886194347961e-06
20.3113840879874,7.55927455296828e-06,NaN,7.53886194347961e-06
20.31481216969,7.55925712066365e-06,NaN,7.53886194347961e-06
20.3182402513927,7.55923968518811e-06,NaN,7.53886194347961e-06
20.3216683330953,7.55922224654253e-06,NaN,7.53886194347961e-06
20.3250964147979,7.55920480472779e-06,NaN,7.53886194347961e-06
20.3285244965005,7.55918735974473e-06,NaN,7.53886194347961e-06
20.3319525782031,7.55916991159422e-06,NaN,7.53886194347961e-06
20.3353806599057,7.55915246027712e-06,NaN,7.53886194347961e-06
20.3388087416083,7.5591350057943e-06,NaN,7.53886194347961e-06
20.342236823311,7.55911754814663e-06,NaN,7.53886194347961e-06
20.3456649050136,7.55910008733495e-06,NaN,7.53886194347961e-06
20.3490929867162,7.55908262336014e-06,NaN,7.53886194347961e-06
20.3525210684188,7.55906515622307e-06,NaN,7.53886194347961e-06
20.3559491501214,7.55904768592458e-06,NaN,7.53886194347961e-06
20.359377231824,7.55903021246555e-06,NaN,7.53886194347961e-06
20.3628053135266,7.55901273584684e-06,NaN,7.53886194347961e-06
20.3662333952293,7.55899525606932e-06,NaN,7.53886194347961e-06
20.3696614769319,7.55897777313384e-06,NaN,7.53886194347961e-06
20.3730895586345,7.55896028704127e-06,NaN,7.53886194347961e-06
20.3765176403371,7.55894279779247e-06,NaN,7.53886194347961e-06
20.3799457220397,7.55892530538831e-06,NaN,7.53886194347961e-06
20.3833738037423,7.55890780982965e-06,NaN,7.53886194347961e-06
20.3868018854449,7.55889031111735e-06,NaN,7.53886194347961e-06
20.3902299671476,7.55887280925229e-06,NaN,7.53886194347961e-06
20.3936580488502,7.55885530423531e-06,NaN,7.53886194347961e-06
20.3970861305528,7.55883779606729e-06,NaN,7.53886194347961e-06
20.4005142122554,7.55882028474908e-06,NaN,7.53886194347961e-06
20.403942293958,7.55880277028156e-06,NaN,7.53886194347961e-06
20.4073703756606,7.55878525266559e-06,NaN,7.53886194347961e-06
20.4107984573632,7.55876773190202e-06,NaN,7.53886194347961e-06
20.4142265390658,7.55875020799173e-06,NaN,7.53886194347961e-06
20.4176546207685,7.55873268093558e-06,NaN,7.53886194347961e-06
20.4210827024711,7.55871515073443e-06,NaN,7.53886194347961e-06
20.4245107841737,7.55869761738915e-06,NaN,7.53886194347961e-06
20.4279388658763,7.55868008090059e-06,NaN,7.53886194347961e-06
20.4313669475789,7.55866254126963e-06,NaN,7.53886194347961e-06
20.4347950292815,7.55864499849713e-06,NaN,7.53886194347961e-06
20.4382231109841,7.55862745258395e-06,NaN,7.53886194347961e-06
20.4416511926868,7.55860990353095e-06,NaN,7.53886194347961e-06
20.4450792743894,7.55859235133901e-06,NaN,7.53886194347961e-06
20.448507356092,7.55857479600899e-06,NaN,7.53886194347961e-06
20.4519354377946,7.55855723754174e-06,NaN,7.53886194347961e-06
20.4553635194972,7.55853967593813e-06,NaN,7.53886194347961e-06
20.4587916011998,7.55852211119904e-06,NaN,7.53886194347961e-06
20.4622196829024,7.55850454332531e-06,NaN,7.53886194347961e-06
20.4656477646051,7.55848697231783e-06,NaN,7.53886194347961e-06
20.4690758463077,7.55846939817744e-06,NaN,7.53886194347961e-06
20.4725039280103,7.55845182090502e-06,NaN,7.53886194347961e-06
20.4759320097129,7.55843424050143e-06,NaN,7.53886194347961e-06
20.4793600914155,7.55841665696753e-06,NaN,7.53886194347961e-06
20.4827881731181,7.5583990703042e-06,NaN,7.53886194347961e-06
20.4862162548207,7.55838148051229e-06,NaN,7.53886194347961e-06
20.4896443365234,7.55836388759266e-06,NaN,7.53886194347961e-06
20.493072418226,7.55834629154619e-06,NaN,7.53886194347961e-06
20.4965004999286,7.55832869237374e-06,NaN,7.53886194347961e-06
20.4999285816312,7.55831109007617e-06,NaN,7.53886194347961e-06
20.5033566633338,7.55829348465435e-06,NaN,7.53886194347961e-06
20.5067847450364,7.55827587610914e-06,NaN,7.53886194347961e-06
20.510212826739,7.5582582644414e-06,NaN,7.53886194347961e-06
20.5136409084417,7.55824064965201e-06,NaN,7.53886194347961e-06
20.5170689901443,7.55822303174183e-06,NaN,7.53886194347961e-06
20.5204970718469,7.55820541071171e-06,NaN,7.53886194347961e-06
20.5239251535495,7.55818778656254e-06,NaN,7.53886194347961e-06
20.5273532352521,7.55817015929516e-06,NaN,7.53886194347961e-06
20.5307813169547,7.55815252891046e-06,NaN,7.53886194347961e-06
20.5342093986573,7.55813489540928e-06,NaN,7.53886194347961e-06
20.5376374803599,7.5581172587925e-06,NaN,7.53886194347961e-06
20.5410655620626,7.55809961906098e-06,NaN,7.53886194347961e-06
20.5444936437652,7.55808197621559e-06,NaN,7.53886194347961e-06
20.5479217254678,7.55806433025719e-06,NaN,7.53886194347961e-06
20.5513498071704,7.55804668118665e-06,NaN,7.53886194347961e-06
20.554777888873,7.55802902900483e-06,NaN,7.53886194347961e-06
20.5582059705756,7.5580113737126e-06,NaN,7.53886194347961e-06
20.5616340522782,7.55799371531082e-06,NaN,7.53886194347961e-06
20.5650621339809,7.55797605380036e-06,NaN,7.53886194347961e-06
20.5684902156835,7.55795838918208e-06,NaN,7.53886194347961e-06
20.5719182973861,7.55794072145685e-06,NaN,7.53886194347961e-06
20.5753463790887,7.55792305062554e-06,NaN,7.53886194347961e-06
20.5787744607913,7.557905376689e-06,NaN,7.53886194347961e-06
20.5822025424939,7.55788769964811e-06,NaN,7.53886194347961e-06
20.5856306241965,7.55787001950373e-06,NaN,7.53886194347961e-06
20.5890587058992,7.55785233625672e-06,NaN,7.53886194347961e-06
20.5924867876018,7.55783464990796e-06,NaN,7.53886194347961e-06
20.5959148693044,7.5578169604583e-06,NaN,7.53886194347961e-06
20.599342951007,7.55779926790862e-06,NaN,7.53886194347961e-06
20.6027710327096,7.55778157225977e-06,NaN,7.53886194347961e-06
20.6061991144122,7.55776387351262e-06,NaN,7.53886194347961e-06
20.6096271961148,7.55774617166805e-06,NaN,7.53886194347961e-06
20.6130552778175,7.55772846672691e-06,NaN,7.53886194347961e-06
20.6164833595201,7.55771075869007e-06,NaN,7.53886194347961e-06
20.6199114412227,7.55769304755839e-06,NaN,7.53886194347961e-06
20.6233395229253,7.55767533333275e-06,NaN,7.53886194347961e-06
20.6267676046279,7.557657616014e-06,NaN,7.53886194347961e-06
20.6301956863305,7.55763989560302e-06,NaN,7.53886194347961e-06
20.6336237680331,7.55762217210066e-06,NaN,7.53886194347961e-06
20.6370518497358,7.5576044455078e-06,NaN,7.53886194347961e-06
20.6404799314384,7.5575867158253e-06,NaN,7.53886194347961e-06
20.643908013141,7.55756898305402e-06,NaN,7.53886194347961e-06
20.6473360948436,7.55755124719484e-06,NaN,7.53886194347961e-06
20.6507641765462,7.55753350824861e-06,NaN,7.53886194347961e-06
20.6541922582488,7.55751576621621e-06,NaN,7.53886194347961e-06
20.6576203399514,7.55749802109849e-06,NaN,7.53886194347961e-06
20.661048421654,7.55748027289633e-06,NaN,7.53886194347961e-06
20.6644765033567,7.5574625216106e-06,NaN,7.53886194347961e-06
20.6679045850593,7.55744476724215e-06,NaN,7.53886194347961e-06
20.6713326667619,7.55742700979185e-06,NaN,7.53886194347961e-06
20.6747607484645,7.55740924926057e-06,NaN,7.53886194347961e-06
20.6781888301671,7.55739148564918e-06,NaN,7.53886194347961e-06
20.6816169118697,7.55737371895854e-06,NaN,7.53886194347961e-06
20.6850449935723,7.55735594918951e-06,NaN,7.53886194347961e-06
20.688473075275,7.55733817634297e-06,NaN,7.53886194347961e-06
20.6919011569776,7.55732040041977e-06,NaN,7.53886194347961e-06
20.6953292386802,7.55730262142079e-06,NaN,7.53886194347961e-06
20.6987573203828,7.5572848393469e-06,NaN,7.53886194347961e-06
20.7021854020854,7.55726705419895e-06,NaN,7.53886194347961e-06
20.705613483788,7.55724926597781e-06,NaN,7.53886194347961e-06
20.7090415654906,7.55723147468435e-06,NaN,7.53886194347961e-06
20.7124696471933,7.55721368031944e-06,NaN,7.53886194347961e-06
20.7158977288959,7.55719588288395e-06,NaN,7.53886194347961e-06
20.7193258105985,7.55717808237873e-06,NaN,7.53886194347961e-06
20.7227538923011,7.55716027880465e-06,NaN,7.53886194347961e-06
20.7261819740037,7.55714247216258e-06,NaN,7.53886194347961e-06
20.7296100557063,7.5571246624534e-06,NaN,7.53886194347961e-06
20.7330381374089,7.55710684967795e-06,NaN,7.53886194347961e-06
20.7364662191116,7.55708903383712e-06,NaN,7.53886194347961e-06
20.7398943008142,7.55707121493176e-06,NaN,7.53886194347961e-06
20.7433223825168,7.55705339296274e-06,NaN,7.53886194347961e-06
20.7467504642194,7.55703556793093e-06,NaN,7.53886194347961e-06
20.750178545922,7.5570177398372e-06,NaN,7.53886194347961e-06
20.7536066276246,7.5569999086824e-06,NaN,7.53886194347961e-06
20.7570347093272,7.55698207446742e-06,NaN,7.53886194347961e-06
20.7604627910299,7.5569642371931e-06,NaN,7.53886194347961e-06
20.7638908727325,7.55694639686033e-06,NaN,7.53886194347961e-06
20.7673189544351,7.55692855346997e-06,NaN,7.53886194347961e-06
20.7707470361377,7.55691070702287e-06,NaN,7.53886194347961e-06
20.7741751178403,7.55689285751992e-06,NaN,7.53886194347961e-06
20.7776031995429,7.55687500496197e-06,NaN,7.53886194347961e-06
20.7810312812455,7.5568571493499e-06,NaN,7.53886194347961e-06
20.7844593629482,7.55683929068456e-06,NaN,7.53886194347961e-06
20.7878874446508,7.55682142896683e-06,NaN,7.53886194347961e-06
20.7913155263534,7.55680356419757e-06,NaN,7.53886194347961e-06
20.794743608056,7.55678569637765e-06,NaN,7.53886194347961e-06
20.7981716897586,7.55676782550793e-06,NaN,7.53886194347961e-06
20.8015997714612,7.55674995158928e-06,NaN,7.53886194347961e-06
20.8050278531638,7.55673207462258e-06,NaN,7.53886194347961e-06
20.8084559348664,7.55671419460867e-06,NaN,7.53886194347961e-06
20.8118840165691,7.55669631154844e-06,NaN,7.53886194347961e-06
20.8153120982717,7.55667842544274e-06,NaN,7.53886194347961e-06
20.8187401799743,7.55666053629245e-06,NaN,7.53886194347961e-06
20.8221682616769,7.55664264409843e-06,NaN,7.53886194347961e-06
20.8255963433795,7.55662474886154e-06,NaN,7.53886194347961e-06
20.8290244250821,7.55660685058266e-06,NaN,7.53886194347961e-06
20.8324525067847,7.55658894926265e-06,NaN,7.53886194347961e-06
20.8358805884874,7.55657104490238e-06,NaN,7.53886194347961e-06
20.83930867019,7.55655313750271e-06,NaN,7.53886194347961e-06
20.8427367518926,7.5565352270645e-06,NaN,7.53886194347961e-06
20.8461648335952,7.55651731358864e-06,NaN,7.53886194347961e-06
20.8495929152978,7.55649939707598e-06,NaN,7.53886194347961e-06
20.8530209970004,7.55648147752739e-06,NaN,7.53886194347961e-06
20.856449078703,7.55646355494373e-06,NaN,7.53886194347961e-06
20.8598771604057,7.55644562932588e-06,NaN,7.53886194347961e-06
20.8633052421083,7.5564277006747e-06,NaN,7.53886194347961e-06
20.8667333238109,7.55640976899105e-06,NaN,7.53886194347961e-06
20.8701614055135,7.55639183427581e-06,NaN,7.53886194347961e-06
20.8735894872161,7.55637389652983e-06,NaN,7.53886194347961e-06
20.8770175689187,7.556355955754e-06,NaN,7.53886194347961e-06
20.8804456506213,7.55633801194916e-06,NaN,7.53886194347961e-06
20.883873732324,7.5563200651162e-06,NaN,7.53886194347961e-06
20.8873018140266,7.55630211525597e-06,NaN,7.53886194347961e-06
20.8907298957292,7.55628416236935e-06,NaN,7.53886194347961e-06
20.8941579774318,7.55626620645719e-06,NaN,7.53886194347961e-06
20.8975860591344,7.55624824752037e-06,NaN,7.53886194347961e-06
20.901014140837,7.55623028555976e-06,NaN,7.53886194347961e-06
20.9044422225396,7.55621232057621e-06,NaN,7.53886194347961e-06
20.9078703042423,7.55619435257061e-06,NaN,7.53886194347961e-06
20.9112983859449,7.5561763815438e-06,NaN,7.53886194347961e-06
20.9147264676475,7.55615840749667e-06,NaN,7.53886194347961e-06
20.9181545493501,7.55614043043007e-06,NaN,7.53886194347961e-06
20.9215826310527,7.55612245034487e-06,NaN,7.53886194347961e-06
20.9250107127553,7.55610446724195e-06,NaN,7.53886194347961e-06
20.9284387944579,7.55608648112216e-06,NaN,7.53886194347961e-06
20.9318668761605,7.55606849198638e-06,NaN,7.53886194347961e-06
20.9352949578632,7.55605049983547e-06,NaN,7.53886194347961e-06
20.9387230395658,7.55603250467029e-06,NaN,7.53886194347961e-06
20.9421511212684,7.55601450649172e-06,NaN,7.53886194347961e-06
20.945579202971,7.55599650530062e-06,NaN,7.53886194347961e-06
20.9490072846736,7.55597850109786e-06,NaN,7.53886194347961e-06
20.9524353663762,7.5559604938843e-06,NaN,7.53886194347961e-06
20.9558634480788,7.55594248366081e-06,NaN,7.53886194347961e-06
20.9592915297815,7.55592447042826e-06,NaN,7.53886194347961e-06
20.9627196114841,7.55590645418752e-06,NaN,7.53886194347961e-06
20.9661476931867,7.55588843493944e-06,NaN,7.53886194347961e-06
20.9695757748893,7.5558704126849e-06,NaN,7.53886194347961e-06
20.9730038565919,7.55585238742477e-06,NaN,7.53886194347961e-06
20.9764319382945,7.55583435915991e-06,NaN,7.53886194347961e-06
20.9798600199971,7.55581632789119e-06,NaN,7.53886194347961e-06
20.9832881016998,7.55579829361947e-06,NaN,7.53886194347961e-06
20.9867161834024,7.55578025634562e-06,NaN,7.53886194347961e-06
20.990144265105,7.55576221607052e-06,NaN,7.53886194347961e-06
20.9935723468076,7.55574417279501e-06,NaN,7.53886194347961e-06
20.9970004285102,7.55572612651998e-06,NaN,7.53886194347961e-06
21.0004285102128,7.55570807724629e-06,NaN,7.53886194347961e-06
21.0038565919154,7.5556900249748e-06,NaN,7.53886194347961e-06
21.0072846736181,7.55567196970638e-06,NaN,7.53886194347961e-06
21.0107127553207,7.55565391144191e-06,NaN,7.53886194347961e-06
21.0141408370233,7.55563585018224e-06,NaN,7.53886194347961e-06
21.0175689187259,7.55561778592824e-06,NaN,7.53886194347961e-06
21.0209970004285,7.55559971868077e-06,NaN,7.53886194347961e-06
21.0244250821311,7.55558164844072e-06,NaN,7.53886194347961e-06
21.0278531638337,7.55556357520894e-06,NaN,7.53886194347961e-06
21.0312812455364,7.55554549898629e-06,NaN,7.53886194347961e-06
21.034709327239,7.55552741977365e-06,NaN,7.53886194347961e-06
21.0381374089416,7.55550933757189e-06,NaN,7.53886194347961e-06
21.0415654906442,7.55549125238186e-06,NaN,7.53886194347961e-06
21.0449935723468,7.55547316420444e-06,NaN,7.53886194347961e-06
21.0484216540494,7.55545507304048e-06,NaN,7.53886194347961e-06
21.051849735752,7.55543697889087e-06,NaN,7.53886194347961e-06
21.0552778174546,7.55541888175647e-06,NaN,7.53886194347961e-06
21.0587058991573,7.55540078163814e-06,NaN,7.53886194347961e-06
21.0621339808599,7.55538267853674e-06,NaN,7.53886194347961e-06
21.0655620625625,7.55536457245315e-06,NaN,7.53886194347961e-06
21.0689901442651,7.55534646338823e-06,NaN,7.53886194347961e-06
21.0724182259677,7.55532835134285e-06,NaN,7.53886194347961e-06
21.0758463076703,7.55531023631788e-06,NaN,7.53886194347961e-06
21.0792743893729,7.55529211831418e-06,NaN,7.53886194347961e-06
21.0827024710756,7.55527399733262e-06,NaN,7.53886194347961e-06
21.0861305527782,7.55525587337406e-06,NaN,7.53886194347961e-06
21.0895586344808,7.55523774643937e-06,NaN,7.53886194347961e-06
21.0929867161834,7.55521961652943e-06,NaN,7.53886194347961e-06
21.096414797886,7.55520148364508e-06,NaN,7.53886194347961e-06
21.0998428795886,7.55518334778721e-06,NaN,7.53886194347961e-06
21.1032709612912,7.55516520895668e-06,NaN,7.53886194347961e-06
21.1066990429939,7.55514706715435e-06,NaN,7.53886194347961e-06
21.1101271246965,7.5551289223811e-06,NaN,7.53886194347961e-06
21.1135552063991,7.55511077463778e-06,NaN,7.53886194347961e-06
21.1169832881017,7.55509262392526e-06,NaN,7.53886194347961e-06
21.1204113698043,7.55507447024441e-06,NaN,7.53886194347961e-06
21.1238394515069,7.55505631359611e-06,NaN,7.53886194347961e-06
21.1272675332095,7.5550381539812e-06,NaN,7.53886194347961e-06
21.1306956149122,7.55501999140057e-06,NaN,7.53886194347961e-06
21.1341236966148,7.55500182585507e-06,NaN,7.53886194347961e-06
21.1375517783174,7.55498365734558e-06,NaN,7.53886194347961e-06
21.14097986002,7.55496548587295e-06,NaN,7.53886194347961e-06
21.1444079417226,7.55494731143806e-06,NaN,7.53886194347961e-06
21.1478360234252,7.55492913404177e-06,NaN,7.53886194347961e-06
21.1512641051278,7.55491095368496e-06,NaN,7.53886194347961e-06
21.1546921868305,7.55489277036847e-06,NaN,7.53886194347961e-06
21.1581202685331,7.55487458409319e-06,NaN,7.53886194347961e-06
21.1615483502357,7.55485639485998e-06,NaN,7.53886194347961e-06
21.1649764319383,7.5548382026697e-06,NaN,7.53886194347961e-06
21.1684045136409,7.55482000752322e-06,NaN,7.53886194347961e-06
21.1718325953435,7.5548018094214e-06,NaN,7.53886194347961e-06
21.1752606770461,7.55478360836512e-06,NaN,7.53886194347961e-06
21.1786887587487,7.55476540435524e-06,NaN,7.53886194347961e-06
21.1821168404514,7.55474719739263e-06,NaN,7.53886194347961e-06
21.185544922154,7.55472898747815e-06,NaN,7.53886194347961e-06
21.1889730038566,7.55471077461266e-06,NaN,7.53886194347961e-06
21.1924010855592,7.55469255879704e-06,NaN,7.53886194347961e-06
21.1958291672618,7.55467434003216e-06,NaN,7.53886194347961e-06
21.1992572489644,7.55465611831886e-06,NaN,7.53886194347961e-06
21.202685330667,7.55463789365804e-06,NaN,7.53886194347961e-06
21.2061134123697,7.55461966605054e-06,NaN,7.53886194347961e-06
21.2095414940723,7.55460143549723e-06,NaN,7.53886194347961e-06
21.2129695757749,7.55458320199899e-06,NaN,7.53886194347961e-06
21.2163976574775,7.55456496555668e-06,NaN,7.53886194347961e-06
21.2198257391801,7.55454672617116e-06,NaN,7.53886194347961e-06
21.2232538208827,7.5545284838433e-06,NaN,7.53886194347961e-06
21.2266819025853,7.55451023857397e-06,NaN,7.53886194347961e-06
21.230109984288,7.55449199036403e-06,NaN,7.53886194347961e-06
21.2335380659906,7.55447373921434e-06,NaN,7.53886194347961e-06
21.2369661476932,7.55445548512579e-06,NaN,7.53886194347961e-06
21.2403942293958,7.55443722809922e-06,NaN,7.53886194347961e-06
21.2438223110984,7.55441896813551e-06,NaN,7.53886194347961e-06
21.247250392801,7.55440070523552e-06,NaN,7.53886194347961e-06
21.2506784745036,7.55438243940012e-06,NaN,7.53886194347961e-06
21.2541065562063,7.55436417063018e-06,NaN,7.53886194347961e-06
21.2575346379089,7.55434589892655e-06,NaN,7.53886194347961e-06
21.2609627196115,7.55432762429011e-06,NaN,7.53886194347961e-06
21.2643908013141,7.55430934672172e-06,NaN,7.53886194347961e-06
21.2678188830167,7.55429106622226e-06,NaN,7.53886194347961e-06
21.2712469647193,7.55427278279257e-06,NaN,7.53886194347961e-06
21.2746750464219,7.55425449643354e-06,NaN,7.53886194347961e-06
21.2781031281246,7.55423620714602e-06,NaN,7.53886194347961e-06
21.2815312098272,7.55421791493088e-06,NaN,7.53886194347961e-06
21.2849592915298,7.55419961978899e-06,NaN,7.53886194347961e-06
21.2883873732324,7.55418132172121e-06,NaN,7.53886194347961e-06
21.291815454935,7.55416302072841e-06,NaN,7.53886194347961e-06
21.2952435366376,7.55414471681146e-06,NaN,7.53886194347961e-06
21.2986716183402,7.55412640997121e-06,NaN,7.53886194347961e-06
21.3020997000429,7.55410810020855e-06,NaN,7.53886194347961e-06
21.3055277817455,7.55408978752432e-06,NaN,7.53886194347961e-06
21.3089558634481,7.5540714719194e-06,NaN,7.53886194347961e-06
21.3123839451507,7.55405315339465e-06,NaN,7.53886194347961e-06
21.3158120268533,7.55403483195095e-06,NaN,7.53886194347961e-06
21.3192401085559,7.55401650758914e-06,NaN,7.53886194347961e-06
21.3226681902585,7.55399818031011e-06,NaN,7.53886194347961e-06
21.3260962719611,7.55397985011471e-06,NaN,7.53886194347961e-06
21.3295243536638,7.55396151700381e-06,NaN,7.53886194347961e-06
21.3329524353664,7.55394318097828e-06,NaN,7.53886194347961e-06
21.336380517069,7.55392484203898e-06,NaN,7.53886194347961e-06
21.3398085987716,7.55390650018677e-06,NaN,7.53886194347961e-06
21.3432366804742,7.55388815542253e-06,NaN,7.53886194347961e-06
21.3466647621768,7.55386980774712e-06,NaN,7.53886194347961e-06
21.3500928438794,7.5538514571614e-06,NaN,7.53886194347961e-06
21.3535209255821,7.55383310366624e-06,NaN,7.53886194347961e-06
21.3569490072847,7.5538147472625e-06,NaN,7.53886194347961e-06
21.3603770889873,7.55379638795105e-06,NaN,7.53886194347961e-06
21.3638051706899,7.55377802573276e-06,NaN,7.53886194347961e-06
21.3672332523925,7.55375966060848e-06,NaN,7.53886194347961e-06
21.3706613340951,7.55374129257909e-06,NaN,7.53886194347961e-06
21.3740894157977,7.55372292164546e-06,NaN,7.53886194347961e-06
21.3775174975004,7.55370454780843e-06,NaN,7.53886194347961e-06
21.380945579203,7.55368617106889e-06,NaN,7.53886194347961e-06
21.3843736609056,7.55366779142769e-06,NaN,7.53886194347961e-06
21.3878017426082,7.55364940888571e-06,NaN,7.53886194347961e-06
21.3912298243108,7.55363102344379e-06,NaN,7.53886194347961e-06
21.3946579060134,7.55361263510282e-06,NaN,7.53886194347961e-06
21.398085987716,7.55359424386366e-06,NaN,7.53886194347961e-06
21.4015140694187,7.55357584972717e-06,NaN,7.53886194347961e-06
21.4049421511213,7.55355745269421e-06,NaN,7.53886194347961e-06
21.4083702328239,7.55353905276566e-06,NaN,7.53886194347961e-06
21.4117983145265,7.55352064994237e-06,NaN,7.53886194347961e-06
21.4152263962291,7.55350224422521e-06,NaN,7.53886194347961e-06
21.4186544779317,7.55348383561504e-06,NaN,7.53886194347961e-06
21.4220825596343,7.55346542411274e-06,NaN,7.53886194347961e-06
21.425510641337,7.55344700971916e-06,NaN,7.53886194347961e-06
21.4289387230396,7.55342859243517e-06,NaN,7.53886194347961e-06
21.4323668047422,7.55341017226164e-06,NaN,7.53886194347961e-06
21.4357948864448,7.55339174919943e-06,NaN,7.53886194347961e-06
21.4392229681474,7.5533733232494e-06,NaN,7.53886194347961e-06
21.44265104985,7.55335489441242e-06,NaN,7.53886194347961e-06
21.4460791315526,7.55333646268935e-06,NaN,7.53886194347961e-06
21.4495072132552,7.55331802808107e-06,NaN,7.53886194347961e-06
21.4529352949579,7.55329959058842e-06,NaN,7.53886194347961e-06
21.4563633766605,7.55328115021228e-06,NaN,7.53886194347961e-06
21.4597914583631,7.55326270695352e-06,NaN,7.53886194347961e-06
21.4632195400657,7.55324426081299e-06,NaN,7.53886194347961e-06
21.4666476217683,7.55322581179156e-06,NaN,7.53886194347961e-06
21.4700757034709,7.55320735989009e-06,NaN,7.53886194347961e-06
21.4735037851735,7.55318890510946e-06,NaN,7.53886194347961e-06
21.4769318668762,7.55317044745052e-06,NaN,7.53886194347961e-06
21.4803599485788,7.55315198691414e-06,NaN,7.53886194347961e-06
21.4837880302814,7.55313352350118e-06,NaN,7.53886194347961e-06
21.487216111984,7.55311505721251e-06,NaN,7.53886194347961e-06
21.4906441936866,7.55309658804898e-06,NaN,7.53886194347961e-06
21.4940722753892,7.55307811601148e-06,NaN,7.53886194347961e-06
21.4975003570918,7.55305964110085e-06,NaN,7.53886194347961e-06
21.5009284387945,7.55304116331797e-06,NaN,7.53886194347961e-06
21.5043565204971,7.55302268266369e-06,NaN,7.53886194347961e-06
21.5077846021997,7.55300419913889e-06,NaN,7.53886194347961e-06
21.5112126839023,7.55298571274442e-06,NaN,7.53886194347961e-06
21.5146407656049,7.55296722348116e-06,NaN,7.53886194347961e-06
21.5180688473075,7.55294873134996e-06,NaN,7.53886194347961e-06
21.5214969290101,7.55293023635168e-06,NaN,7.53886194347961e-06
21.5249250107128,7.5529117384872e-06,NaN,7.53886194347961e-06
21.5283530924154,7.55289323775737e-06,NaN,7.53886194347961e-06
21.531781174118,7.55287473416306e-06,NaN,7.53886194347961e-06
21.5352092558206,7.55285622770514e-06,NaN,7.53886194347961e-06
21.5386373375232,7.55283771838446e-06,NaN,7.53886194347961e-06
21.5420654192258,7.5528192062019e-06,NaN,7.53886194347961e-06
21.5454935009284,7.55280069115831e-06,NaN,7.53886194347961e-06
21.5489215826311,7.55278217325455e-06,NaN,7.53886194347961e-06
21.5523496643337,7.5527636524915e-06,NaN,7.53886194347961e-06
21.5557777460363,7.55274512887002e-06,NaN,7.53886194347961e-06
21.5592058277389,7.55272660239097e-06,NaN,7.53886194347961e-06
21.5626339094415,7.5527080730552e-06,NaN,7.53886194347961e-06
21.5660619911441,7.5526895408636e-06,NaN,7.53886194347961e-06
21.5694900728467,7.55267100581701e-06,NaN,7.53886194347961e-06
21.5729181545493,7.55265246791631e-06,NaN,7.53886194347961e-06
21.576346236252,7.55263392716235e-06,NaN,7.53886194347961e-06
21.5797743179546,7.55261538355601e-06,NaN,7.53886194347961e-06
21.5832023996572,7.55259683709814e-06,NaN,7.53886194347961e-06
21.5866304813598,7.5525782877896e-06,NaN,7.53886194347961e-06
21.5900585630624,7.55255973563126e-06,NaN,7.53886194347961e-06
21.593486644765,7.55254118062399e-06,NaN,7.53886194347961e-06
21.5969147264676,7.55252262276864e-06,NaN,7.53886194347961e-06
21.6003428081703,7.55250406206609e-06,NaN,7.53886194347961e-06
21.6037708898729,7.55248549851718e-06,NaN,7.53886194347961e-06
21.6071989715755,7.55246693212279e-06,NaN,7.53886194347961e-06
21.6106270532781,7.55244836288378e-06,NaN,7.53886194347961e-06
21.6140551349807,7.55242979080102e-06,NaN,7.53886194347961e-06
21.6174832166833,7.55241121587535e-06,NaN,7.53886194347961e-06
21.6209112983859,7.55239263810766e-06,NaN,7.53886194347961e-06
21.6243393800886,7.55237405749879e-06,NaN,7.53886194347961e-06
21.6277674617912,7.55235547404962e-06,NaN,7.53886194347961e-06
21.6311955434938,7.552336887761e-06,NaN,7.53886194347961e-06
21.6346236251964,7.5523182986338e-06,NaN,7.53886194347961e-06
21.638051706899,7.55229970666888e-06,NaN,7.53886194347961e-06
21.6414797886016,7.55228111186711e-06,NaN,7.53886194347961e-06
21.6449078703042,7.55226251422935e-06,NaN,7.53886194347961e-06
21.6483359520069,7.55224391375645e-06,NaN,7.53886194347961e-06
21.6517640337095,7.55222531044928e-06,NaN,7.53886194347961e-06
21.6551921154121,7.55220670430872e-06,NaN,7.53886194347961e-06
21.6586201971147,7.5521880953356e-06,NaN,7.53886194347961e-06
21.6620482788173,7.55216948353081e-06,NaN,7.53886194347961e-06
21.6654763605199,7.5521508688952e-06,NaN,7.53886194347961e-06
21.6689044422225,7.55213225142963e-06,NaN,7.53886194347961e-06
21.6723325239252,7.55211363113497e-06,NaN,7.53886194347961e-06
21.6757606056278,7.55209500801208e-06,NaN,7.53886194347961e-06
21.6791886873304,7.55207638206182e-06,NaN,7.53886194347961e-06
21.682616769033,7.55205775328505e-06,NaN,7.53886194347961e-06
21.6860448507356,7.55203912168264e-06,NaN,7.53886194347961e-06
21.6894729324382,7.55202048725544e-06,NaN,7.53886194347961e-06
21.6929010141408,7.55200185000433e-06,NaN,7.53886194347961e-06
21.6963290958435,7.55198320993015e-06,NaN,7.53886194347961e-06
21.6997571775461,7.55196456703378e-06,NaN,7.53886194347961e-06
21.7031852592487,7.55194592131608e-06,NaN,7.53886194347961e-06
21.7066133409513,7.5519272727779e-06,NaN,7.53886194347961e-06
21.7100414226539,7.55190862142011e-06,NaN,7.53886194347961e-06
21.7134695043565,7.55188996724357e-06,NaN,7.53886194347961e-06
21.7168975860591,7.55187131024915e-06,NaN,7.53886194347961e-06
21.7203256677617,7.5518526504377e-06,NaN,7.53886194347961e-06
21.7237537494644,7.55183398781008e-06,NaN,7.53886194347961e-06
21.727181831167,7.55181532236716e-06,NaN,7.53886194347961e-06
21.7306099128696,7.55179665410981e-06,NaN,7.53886194347961e-06
21.7340379945722,7.55177798303887e-06,NaN,7.53886194347961e-06
21.7374660762748,7.55175930915522e-06,NaN,7.53886194347961e-06
21.7408941579774,7.5517406324597e-06,NaN,7.53886194347961e-06
21.74432223968,7.5517219529532e-06,NaN,7.53886194347961e-06
21.7477503213827,7.55170327063656e-06,NaN,7.53886194347961e-06
21.7511784030853,7.55168458551065e-06,NaN,7.53886194347961e-06
21.7546064847879,7.55166589757633e-06,NaN,7.53886194347961e-06
21.7580345664905,7.55164720683446e-06,NaN,7.53886194347961e-06
21.7614626481931,7.5516285132859e-06,NaN,7.53886194347961e-06
21.7648907298957,7.55160981693151e-06,NaN,7.53886194347961e-06
21.7683188115983,7.55159111777216e-06,NaN,7.53886194347961e-06
21.771746893301,7.5515724158087e-06,NaN,7.53886194347961e-06
21.7751749750036,7.55155371104199e-06,NaN,7.53886194347961e-06
21.7786030567062,7.55153500347291e-06,NaN,7.53886194347961e-06
21.7820311384088,7.5515162931023e-06,NaN,7.53886194347961e-06
21.7854592201114,7.55149757993103e-06,NaN,7.53886194347961e-06
21.788887301814,7.55147886395996e-06,NaN,7.53886194347961e-06
21.7923153835166,7.55146014518994e-06,NaN,7.53886194347961e-06
21.7957434652193,7.55144142362185e-06,NaN,7.53886194347961e-06
21.7991715469219,7.55142269925654e-06,NaN,7.53886194347961e-06
21.8025996286245,7.55140397209488e-06,NaN,7.53886194347961e-06
21.8060277103271,7.55138524213771e-06,NaN,7.53886194347961e-06
21.8094557920297,7.55136650938591e-06,NaN,7.53886194347961e-06
21.8128838737323,7.55134777384033e-06,NaN,7.53886194347961e-06
21.8163119554349,7.55132903550184e-06,NaN,7.53886194347961e-06
21.8197400371376,7.55131029437129e-06,NaN,7.53886194347961e-06
21.8231681188402,7.55129155044954e-06,NaN,7.53886194347961e-06
21.8265962005428,7.55127280373746e-06,NaN,7.53886194347961e-06
21.8300242822454,7.55125405423591e-06,NaN,7.53886194347961e-06
21.833452363948,7.55123530194574e-06,NaN,7.53886194347961e-06
21.8368804456506,7.55121654686781e-06,NaN,7.53886194347961e-06
21.8403085273532,7.55119778900299e-06,NaN,7.53886194347961e-06
21.8437366090558,7.55117902835214e-06,NaN,7.53886194347961e-06
21.8471646907585,7.55116026491611e-06,NaN,7.53886194347961e-06
21.8505927724611,7.55114149869577e-06,NaN,7.53886194347961e-06
21.8540208541637,7.55112272969197e-06,NaN,7.53886194347961e-06
21.8574489358663,7.55110395790558e-06,NaN,7.53886194347961e-06
21.8608770175689,7.55108518333745e-06,NaN,7.53886194347961e-06
21.8643050992715,7.55106640598844e-06,NaN,7.53886194347961e-06
21.8677331809741,7.55104762585942e-06,NaN,7.53886194347961e-06
21.8711612626768,7.55102884295125e-06,NaN,7.53886194347961e-06
21.8745893443794,7.55101005726478e-06,NaN,7.53886194347961e-06
21.878017426082,7.55099126880087e-06,NaN,7.53886194347961e-06
21.8814455077846,7.55097247756038e-06,NaN,7.53886194347961e-06
21.8848735894872,7.55095368354417e-06,NaN,7.53886194347961e-06
21.8883016711898,7.55093488675311e-06,NaN,7.53886194347961e-06
21.8917297528924,7.55091608718804e-06,NaN,7.53886194347961e-06
21.8951578345951,7.55089728484984e-06,NaN,7.53886194347961e-06
21.8985859162977,7.55087847973935e-06,NaN,7.53886194347961e-06
21.9020139980003,7.55085967185744e-06,NaN,7.53886194347961e-06
21.9054420797029,7.55084086120497e-06,NaN,7.53886194347961e-06
21.9088701614055,7.55082204778279e-06,NaN,7.53886194347961e-06
21.9122982431081,7.55080323159177e-06,NaN,7.53886194347961e-06
21.9157263248107,7.55078441263276e-06,NaN,7.53886194347961e-06
21.9191544065134,7.55076559090663e-06,NaN,7.53886194347961e-06
21.922582488216,7.55074676641423e-06,NaN,7.53886194347961e-06
21.9260105699186,7.55072793915641e-06,NaN,7.53886194347961e-06
21.9294386516212,7.55070910913405e-06,NaN,7.53886194347961e-06
21.9328667333238,7.55069027634799e-06,NaN,7.53886194347961e-06
21.9362948150264,7.5506714407991e-06,NaN,7.53886194347961e-06
21.939722896729,7.55065260248824e-06,NaN,7.53886194347961e-06
21.9431509784317,7.55063376141625e-06,NaN,7.53886194347961e-06
21.9465790601343,7.55061491758401e-06,NaN,7.53886194347961e-06
21.9500071418369,7.55059607099237e-06,NaN,7.53886194347961e-06
21.9534352235395,7.55057722164219e-06,NaN,7.53886194347961e-06
21.9568633052421,7.55055836953432e-06,NaN,7.53886194347961e-06
21.9602913869447,7.55053951466963e-06,NaN,7.53886194347961e-06
21.9637194686473,7.55052065704897e-06,NaN,7.53886194347961e-06
21.9671475503499,7.55050179667321e-06,NaN,7.53886194347961e-06
21.9705756320526,7.55048293354319e-06,NaN,7.53886194347961e-06
21.9740037137552,7.55046406765978e-06,NaN,7.53886194347961e-06
21.9774317954578,7.55044519902383e-06,NaN,7.53886194347961e-06
21.9808598771604,7.55042632763621e-06,NaN,7.53886194347961e-06
21.984287958863,7.55040745349776e-06,NaN,7.53886194347961e-06
21.9877160405656,7.55038857660936e-06,NaN,7.53886194347961e-06
21.9911441222682,7.55036969697185e-06,NaN,7.53886194347961e-06
21.9945722039709,7.55035081458609e-06,NaN,7.53886194347961e-06
21.9980002856735,7.55033192945295e-06,NaN,7.53886194347961e-06
22.0014283673761,7.55031304157327e-06,NaN,7.53886194347961e-06
22.0048564490787,7.55029415094793e-06,NaN,7.53886194347961e-06
22.0082845307813,7.55027525757776e-06,NaN,7.53886194347961e-06
22.0117126124839,7.55025636146364e-06,NaN,7.53886194347961e-06
22.0151406941865,7.55023746260641e-06,NaN,7.53886194347961e-06
22.0185687758892,7.55021856100694e-06,NaN,7.53886194347961e-06
22.0219968575918,7.55019965666608e-06,NaN,7.53886194347961e-06
22.0254249392944,7.55018074958469e-06,NaN,7.53886194347961e-06
22.028853020997,7.55016183976363e-06,NaN,7.53886194347961e-06
22.0322811026996,7.55014292720375e-06,NaN,7.53886194347961e-06
22.0357091844022,7.55012401190591e-06,NaN,7.53886194347961e-06
22.0391372661048,7.55010509387097e-06,NaN,7.53886194347961e-06
22.0425653478075,7.55008617309978e-06,NaN,7.53886194347961e-06
22.0459934295101,7.55006724959321e-06,NaN,7.53886194347961e-06
22.0494215112127,7.5500483233521e-06,NaN,7.53886194347961e-06
22.0528495929153,7.55002939437732e-06,NaN,7.53886194347961e-06
22.0562776746179,7.55001046266971e-06,NaN,7.53886194347961e-06
22.0597057563205,7.54999152823015e-06,NaN,7.53886194347961e-06
22.0631338380231,7.54997259105948e-06,NaN,7.53886194347961e-06
22.0665619197258,7.54995365115856e-06,NaN,7.53886194347961e-06
22.0699900014284,7.54993470852824e-06,NaN,7.53886194347961e-06
22.073418083131,7.54991576316939e-06,NaN,7.53886194347961e-06
22.0768461648336,7.54989681508286e-06,NaN,7.53886194347961e-06
22.0802742465362,7.5498778642695e-06,NaN,7.53886194347961e-06
22.0837023282388,7.54985891073017e-06,NaN,7.53886194347961e-06
22.0871304099414,7.54983995446573e-06,NaN,7.53886194347961e-06
22.090558491644,7.54982099547703e-06,NaN,7.53886194347961e-06
22.0939865733467,7.54980203376493e-06,NaN,7.53886194347961e-06
22.0974146550493,7.54978306933029e-06,NaN,7.53886194347961e-06
22.1008427367519,7.54976410217396e-06,NaN,7.53886194347961e-06
22.1042708184545,7.54974513229679e-06,NaN,7.53886194347961e-06
22.1076989001571,7.54972615969964e-06,NaN,7.53886194347961e-06
22.1111269818597,7.54970718438338e-06,NaN,7.53886194347961e-06
22.1145550635623,7.54968820634884e-06,NaN,7.53886194347961e-06
22.117983145265,7.5496692255969e-06,NaN,7.53886194347961e-06
22.1214112269676,7.54965024212839e-06,NaN,7.53886194347961e-06
22.1248393086702,7.54963125594419e-06,NaN,7.53886194347961e-06
22.1282673903728,7.54961226704514e-06,NaN,7.53886194347961e-06
22.1316954720754,7.5495932754321e-06,NaN,7.53886194347961e-06
22.135123553778,7.54957428110592e-06,NaN,7.53886194347961e-06
22.1385516354806,7.54955528406747e-06,NaN,7.53886194347961e-06
22.1419797171833,7.54953628431758e-06,NaN,7.53886194347961e-06
22.1454077988859,7.54951728185713e-06,NaN,7.53886194347961e-06
22.1488358805885,7.54949827668696e-06,NaN,7.53886194347961e-06
22.1522639622911,7.54947926880793e-06,NaN,7.53886194347961e-06
22.1556920439937,7.5494602582209e-06,NaN,7.53886194347961e-06
22.1591201256963,7.54944124492671e-06,NaN,7.53886194347961e-06
22.1625482073989,7.54942222892622e-06,NaN,7.53886194347961e-06
22.1659762891016,7.5494032102203e-06,NaN,7.53886194347961e-06
22.1694043708042,7.54938418880978e-06,NaN,7.53886194347961e-06
22.1728324525068,7.54936516469553e-06,NaN,7.53886194347961e-06
22.1762605342094,7.54934613787841e-06,NaN,7.53886194347961e-06
22.179688615912,7.54932710835925e-06,NaN,7.53886194347961e-06
22.1831166976146,7.54930807613893e-06,NaN,7.53886194347961e-06
22.1865447793172,7.54928904121829e-06,NaN,7.53886194347961e-06
22.1899728610199,7.54927000359818e-06,NaN,7.53886194347961e-06
22.1934009427225,7.54925096327947e-06,NaN,7.53886194347961e-06
22.1968290244251,7.54923192026301e-06,NaN,7.53886194347961e-06
22.2002571061277,7.54921287454964e-06,NaN,7.53886194347961e-06
22.2036851878303,7.54919382614022e-06,NaN,7.53886194347961e-06
22.2071132695329,7.54917477503561e-06,NaN,7.53886194347961e-06
22.2105413512355,7.54915572123666e-06,NaN,7.53886194347961e-06
22.2139694329382,7.54913666474423e-06,NaN,7.53886194347961e-06
22.2173975146408,7.54911760555916e-06,NaN,7.53886194347961e-06
22.2208255963434,7.54909854368232e-06,NaN,7.53886194347961e-06
22.224253678046,7.54907947911454e-06,NaN,7.53886194347961e-06
22.2276817597486,7.5490604118567e-06,NaN,7.53886194347961e-06
22.2311098414512,7.54904134190963e-06,NaN,7.53886194347961e-06
22.2345379231538,7.5490222692742e-06,NaN,7.53886194347961e-06
22.2379660048564,7.54900319395126e-06,NaN,7.53886194347961e-06
22.2413940865591,7.54898411594166e-06,NaN,7.53886194347961e-06
22.2448221682617,7.54896503524624e-06,NaN,7.53886194347961e-06
22.2482502499643,7.54894595186588e-06,NaN,7.53886194347961e-06
22.2516783316669,7.54892686580141e-06,NaN,7.53886194347961e-06
22.2551064133695,7.54890777705369e-06,NaN,7.53886194347961e-06
22.2585344950721,7.54888868562358e-06,NaN,7.53886194347961e-06
22.2619625767747,7.54886959151193e-06,NaN,7.53886194347961e-06
22.2653906584774,7.54885049471958e-06,NaN,7.53886194347961e-06
22.26881874018,7.54883139524739e-06,NaN,7.53886194347961e-06
22.2722468218826,7.54881229309622e-06,NaN,7.53886194347961e-06
22.2756749035852,7.54879318826692e-06,NaN,7.53886194347961e-06
22.2791029852878,7.54877408076033e-06,NaN,7.53886194347961e-06
22.2825310669904,7.54875497057732e-06,NaN,7.53886194347961e-06
22.285959148693,7.54873585771872e-06,NaN,7.53886194347961e-06
22.2893872303957,7.5487167421854e-06,NaN,7.53886194347961e-06
22.2928153120983,7.54869762397821e-06,NaN,7.53886194347961e-06
22.2962433938009,7.548678503098e-06,NaN,7.53886194347961e-06
22.2996714755035,7.54865937954562e-06,NaN,7.53886194347961e-06
22.3030995572061,7.54864025332192e-06,NaN,7.53886194347961e-06
22.3065276389087,7.54862112442775e-06,NaN,7.53886194347961e-06
22.3099557206113,7.54860199286397e-06,NaN,7.53886194347961e-06
22.313383802314,7.54858285863142e-06,NaN,7.53886194347961e-06
22.3168118840166,7.54856372173097e-06,NaN,7.53886194347961e-06
22.3202399657192,7.54854458216345e-06,NaN,7.53886194347961e-06
22.3236680474218,7.54852543992973e-06,NaN,7.53886194347961e-06
22.3270961291244,7.54850629503065e-06,NaN,7.53886194347961e-06
22.330524210827,7.54848714746706e-06,NaN,7.53886194347961e-06
22.3339522925296,7.54846799723981e-06,NaN,7.53886194347961e-06
22.3373803742323,7.54844884434976e-06,NaN,7.53886194347961e-06
22.3408084559349,7.54842968879776e-06,NaN,7.53886194347961e-06
22.3442365376375,7.54841053058465e-06,NaN,7.53886194347961e-06
22.3476646193401,7.5483913697113e-06,NaN,7.53886194347961e-06
22.3510927010427,7.54837220617854e-06,NaN,7.53886194347961e-06
22.3545207827453,7.54835303998723e-06,NaN,7.53886194347961e-06
22.3579488644479,7.54833387113822e-06,NaN,7.53886194347961e-06
22.3613769461505,7.54831469963236e-06,NaN,7.53886194347961e-06
22.3648050278532,7.54829552547051e-06,NaN,7.53886194347961e-06
22.3682331095558,7.5482763486535e-06,NaN,7.53886194347961e-06
22.3716611912584,7.5482571691822e-06,NaN,7.53886194347961e-06
22.375089272961,7.54823798705744e-06,NaN,7.53886194347961e-06
22.3785173546636,7.54821880228009e-06,NaN,7.53886194347961e-06
22.3819454363662,7.54819961485099e-06,NaN,7.53886194347961e-06
22.3853735180688,7.548180424771e-06,NaN,7.53886194347961e-06
22.3888015997715,7.54816123204095e-06,NaN,7.53886194347961e-06
22.3922296814741,7.54814203666171e-06,NaN,7.53886194347961e-06
22.3956577631767,7.54812283863411e-06,NaN,7.53886194347961e-06
22.3990858448793,7.54810363795902e-06,NaN,7.53886194347961e-06
22.4025139265819,7.54808443463728e-06,NaN,7.53886194347961e-06
22.4059420082845,7.54806522866974e-06,NaN,7.53886194347961e-06
22.4093700899871,7.54804602005724e-06,NaN,7.53886194347961e-06
22.4127981716898,7.54802680880065e-06,NaN,7.53886194347961e-06
22.4162262533924,7.5480075949008e-06,NaN,7.53886194347961e-06
22.419654335095,7.54798837835855e-06,NaN,7.53886194347961e-06
22.4230824167976,7.54796915917475e-06,NaN,7.53886194347961e-06
22.4265104985002,7.54794993735024e-06,NaN,7.53886194347961e-06
22.4299385802028,7.54793071288588e-06,NaN,7.53886194347961e-06
22.4333666619054,7.54791148578251e-06,NaN,7.53886194347961e-06
22.4367947436081,7.54789225604098e-06,NaN,7.53886194347961e-06
22.4402228253107,7.54787302366214e-06,NaN,7.53886194347961e-06
22.4436509070133,7.54785378864684e-06,NaN,7.53886194347961e-06
22.4470789887159,7.54783455099593e-06,NaN,7.53886194347961e-06
22.4505070704185,7.54781531071026e-06,NaN,7.53886194347961e-06
22.4539351521211,7.54779606779067e-06,NaN,7.53886194347961e-06
22.4573632338237,7.54777682223801e-06,NaN,7.53886194347961e-06
22.4607913155264,7.54775757405313e-06,NaN,7.53886194347961e-06
22.464219397229,7.54773832323689e-06,NaN,7.53886194347961e-06
22.4676474789316,7.54771906979012e-06,NaN,7.53886194347961e-06
22.4710755606342,7.54769981371367e-06,NaN,7.53886194347961e-06
22.4745036423368,7.5476805550084e-06,NaN,7.53886194347961e-06
22.4779317240394,7.54766129367515e-06,NaN,7.53886194347961e-06
22.481359805742,7.54764202971477e-06,NaN,7.53886194347961e-06
22.4847878874447,7.5476227631281e-06,NaN,7.53886194347961e-06
22.4882159691473,7.547603493916e-06,NaN,7.53886194347961e-06
22.4916440508499,7.54758422207932e-06,NaN,7.53886194347961e-06
22.4950721325525,7.54756494761889e-06,NaN,7.53886194347961e-06
22.4985002142551,7.54754567053556e-06,NaN,7.53886194347961e-06
22.5019282959577,7.54752639083019e-06,NaN,7.53886194347961e-06
22.5053563776603,7.54750710850362e-06,NaN,7.53886194347961e-06
22.5087844593629,7.5474878235567e-06,NaN,7.53886194347961e-06
22.5122125410656,7.54746853599028e-06,NaN,7.53886194347961e-06
22.5156406227682,7.54744924580519e-06,NaN,7.53886194347961e-06
22.5190687044708,7.5474299530023e-06,NaN,7.53886194347961e-06
22.5224967861734,7.54741065758244e-06,NaN,7.53886194347961e-06
22.525924867876,7.54739135954646e-06,NaN,7.53886194347961e-06
22.5293529495786,7.54737205889521e-06,NaN,7.53886194347961e-06
22.5327810312812,7.54735275562954e-06,NaN,7.53886194347961e-06
22.5362091129839,7.54733344975029e-06,NaN,7.53886194347961e-06
22.5396371946865,7.54731414125831e-06,NaN,7.53886194347961e-06
22.5430652763891,7.54729483015444e-06,NaN,7.53886194347961e-06
22.5464933580917,7.54727551643954e-06,NaN,7.53886194347961e-06
22.5499214397943,7.54725620011444e-06,NaN,7.53886194347961e-06
22.5533495214969,7.54723688117999e-06,NaN,7.53886194347961e-06
22.5567776031995,7.54721755963704e-06,NaN,7.53886194347961e-06
22.5602056849022,7.54719823548644e-06,NaN,7.53886194347961e-06
22.5636337666048,7.54717890872903e-06,NaN,7.53886194347961e-06
22.5670618483074,7.54715957936565e-06,NaN,7.53886194347961e-06
22.57048993001,7.54714024739715e-06,NaN,7.53886194347961e-06
22.5739180117126,7.54712091282439e-06,NaN,7.53886194347961e-06
22.5773460934152,7.54710157564819e-06,NaN,7.53886194347961e-06
22.5807741751178,7.54708223586942e-06,NaN,7.53886194347961e-06
22.5842022568205,7.5470628934889e-06,NaN,7.53886194347961e-06
22.5876303385231,7.5470435485075e-06,NaN,7.53886194347961e-06
22.5910584202257,7.54702420092605e-06,NaN,7.53886194347961e-06
22.5944865019283,7.54700485074539e-06,NaN,7.53886194347961e-06
22.5979145836309,7.54698549796639e-06,NaN,7.53886194347961e-06
22.6013426653335,7.54696614258987e-06,NaN,7.53886194347961e-06
22.6047707470361,7.54694678461668e-06,NaN,7.53886194347961e-06
22.6081988287388,7.54692742404767e-06,NaN,7.53886194347961e-06
22.6116269104414,7.54690806088368e-06,NaN,7.53886194347961e-06
22.615054992144,7.54688869512556e-06,NaN,7.53886194347961e-06
22.6184830738466,7.54686932677416e-06,NaN,7.53886194347961e-06
22.6219111555492,7.54684995583031e-06,NaN,7.53886194347961e-06
22.6253392372518,7.54683058229485e-06,NaN,7.53886194347961e-06
22.6287673189544,7.54681120616865e-06,NaN,7.53886194347961e-06
22.6321954006571,7.54679182745253e-06,NaN,7.53886194347961e-06
22.6356234823597,7.54677244614734e-06,NaN,7.53886194347961e-06
22.6390515640623,7.54675306225393e-06,NaN,7.53886194347961e-06
22.6424796457649,7.54673367577314e-06,NaN,7.53886194347961e-06
22.6459077274675,7.54671428670581e-06,NaN,7.53886194347961e-06
22.6493358091701,7.54669489505279e-06,NaN,7.53886194347961e-06
22.6527638908727,7.54667550081492e-06,NaN,7.53886194347961e-06
22.6561919725753,7.54665610399305e-06,NaN,7.53886194347961e-06
22.659620054278,7.54663670458801e-06,NaN,7.53886194347961e-06
22.6630481359806,7.54661730260065e-06,NaN,7.53886194347961e-06
22.6664762176832,7.54659789803182e-06,NaN,7.53886194347961e-06
22.6699042993858,7.54657849088236e-06,NaN,7.53886194347961e-06
22.6733323810884,7.5465590811531e-06,NaN,7.53886194347961e-06
22.676760462791,7.5465396688449e-06,NaN,7.53886194347961e-06
22.6801885444936,7.5465202539586e-06,NaN,7.53886194347961e-06
22.6836166261963,7.54650083649503e-06,NaN,7.53886194347961e-06
22.6870447078989,7.54648141645505e-06,NaN,7.53886194347961e-06
22.6904727896015,7.54646199383949e-06,NaN,7.53886194347961e-06
22.6939008713041,7.54644256864919e-06,NaN,7.53886194347961e-06
22.6973289530067,7.54642314088501e-06,NaN,7.53886194347961e-06
22.7007570347093,7.54640371054777e-06,NaN,7.53886194347961e-06
22.7041851164119,7.54638427763833e-06,NaN,7.53886194347961e-06
22.7076131981146,7.54636484215753e-06,NaN,7.53886194347961e-06
22.7110412798172,7.5463454041062e-06,NaN,7.53886194347961e-06
22.7144693615198,7.54632596348519e-06,NaN,7.53886194347961e-06
22.7178974432224,7.54630652029534e-06,NaN,7.53886194347961e-06
22.721325524925,7.5462870745375e-06,NaN,7.53886194347961e-06
22.7247536066276,7.5462676262125e-06,NaN,7.53886194347961e-06
22.7281816883302,7.54624817532119e-06,NaN,7.53886194347961e-06
22.7316097700329,7.5462287218644e-06,NaN,7.53886194347961e-06
22.7350378517355,7.54620926584299e-06,NaN,7.53886194347961e-06
22.7384659334381,7.54618980725778e-06,NaN,7.53886194347961e-06
22.7418940151407,7.54617034610963e-06,NaN,7.53886194347961e-06
22.7453220968433,7.54615088239937e-06,NaN,7.53886194347961e-06
22.7487501785459,7.54613141612785e-06,NaN,7.53886194347961e-06
22.7521782602485,7.5461119472959e-06,NaN,7.53886194347961e-06
22.7556063419512,7.54609247590436e-06,NaN,7.53886194347961e-06
22.7590344236538,7.54607300195408e-06,NaN,7.53886194347961e-06
22.7624625053564,7.5460535254459e-06,NaN,7.53886194347961e-06
22.765890587059,7.54603404638066e-06,NaN,7.53886194347961e-06
22.7693186687616,7.54601456475919e-06,NaN,7.53886194347961e-06
22.7727467504642,7.54599508058235e-06,NaN,7.53886194347961e-06
22.7761748321668,7.54597559385096e-06,NaN,7.53886194347961e-06
22.7796029138694,7.54595610456587e-06,NaN,7.53886194347961e-06
22.7830309955721,7.54593661272792e-06,NaN,7.53886194347961e-06
22.7864590772747,7.54591711833795e-06,NaN,7.53886194347961e-06
22.7898871589773,7.5458976213968e-06,NaN,7.53886194347961e-06
22.7933152406799,7.54587812190531e-06,NaN,7.53886194347961e-06
22.7967433223825,7.54585861986431e-06,NaN,7.53886194347961e-06
22.8001714040851,7.54583911527466e-06,NaN,7.53886194347961e-06
22.8035994857877,7.54581960813718e-06,NaN,7.53886194347961e-06
22.8070275674904,7.54580009845272e-06,NaN,7.53886194347961e-06
22.810455649193,7.54578058622212e-06,NaN,7.53886194347961e-06
22.8138837308956,7.54576107144621e-06,NaN,7.53886194347961e-06
22.8173118125982,7.54574155412584e-06,NaN,7.53886194347961e-06
22.8207398943008,7.54572203426184e-06,NaN,7.53886194347961e-06
22.8241679760034,7.54570251185506e-06,NaN,7.53886194347961e-06
22.827596057706,7.54568298690633e-06,NaN,7.53886194347961e-06
22.8310241394087,7.54566345941648e-06,NaN,7.53886194347961e-06
22.8344522211113,7.54564392938637e-06,NaN,7.53886194347961e-06
22.8378803028139,7.54562439681683e-06,NaN,7.53886194347961e-06
22.8413083845165,7.54560486170869e-06,NaN,7.53886194347961e-06
22.8447364662191,7.5455853240628e-06,NaN,7.53886194347961e-06
22.8481645479217,7.54556578387999e-06,NaN,7.53886194347961e-06
22.8515926296243,7.54554624116111e-06,NaN,7.53886194347961e-06
22.855020711327,7.54552669590698e-06,NaN,7.53886194347961e-06
22.8584487930296,7.54550714811845e-06,NaN,7.53886194347961e-06
22.8618768747322,7.54548759779636e-06,NaN,7.53886194347961e-06
22.8653049564348,7.54546804494154e-06,NaN,7.53886194347961e-06
22.8687330381374,7.54544848955483e-06,NaN,7.53886194347961e-06
22.87216111984,7.54542893163707e-06,NaN,7.53886194347961e-06
22.8755892015426,7.5454093711891e-06,NaN,7.53886194347961e-06
22.8790172832453,7.54538980821175e-06,NaN,7.53886194347961e-06
22.8824453649479,7.54537024270586e-06,NaN,7.53886194347961e-06
22.8858734466505,7.54535067467227e-06,NaN,7.53886194347961e-06
22.8893015283531,7.54533110411182e-06,NaN,7.53886194347961e-06
22.8927296100557,7.54531153102534e-06,NaN,7.53886194347961e-06
22.8961576917583,7.54529195541367e-06,NaN,7.53886194347961e-06
22.8995857734609,7.54527237727765e-06,NaN,7.53886194347961e-06
22.9030138551635,7.5452527966181e-06,NaN,7.53886194347961e-06
22.9064419368662,7.54523321343588e-06,NaN,7.53886194347961e-06
22.9098700185688,7.54521362773182e-06,NaN,7.53886194347961e-06
22.9132981002714,7.54519403950675e-06,NaN,7.53886194347961e-06
22.916726181974,7.54517444876151e-06,NaN,7.53886194347961e-06
22.9201542636766,7.54515485549693e-06,NaN,7.53886194347961e-06
22.9235823453792,7.54513525971386e-06,NaN,7.53886194347961e-06
22.9270104270818,7.54511566141312e-06,NaN,7.53886194347961e-06
22.9304385087845,7.54509606059556e-06,NaN,7.53886194347961e-06
22.9338665904871,7.54507645726201e-06,NaN,7.53886194347961e-06
22.9372946721897,7.5450568514133e-06,NaN,7.53886194347961e-06
22.9407227538923,7.54503724305028e-06,NaN,7.53886194347961e-06
22.9441508355949,7.54501763217377e-06,NaN,7.53886194347961e-06
22.9475789172975,7.54499801878462e-06,NaN,7.53886194347961e-06
22.9510069990001,7.54497840288365e-06,NaN,7.53886194347961e-06
22.9544350807028,7.54495878447171e-06,NaN,7.53886194347961e-06
22.9578631624054,7.54493916354962e-06,NaN,7.53886194347961e-06
22.961291244108,7.54491954011823e-06,NaN,7.53886194347961e-06
22.9647193258106,7.54489991417837e-06,NaN,7.53886194347961e-06
22.9681474075132,7.54488028573086e-06,NaN,7.53886194347961e-06
22.9715754892158,7.54486065477656e-06,NaN,7.53886194347961e-06
22.9750035709184,7.54484102131629e-06,NaN,7.53886194347961e-06
22.9784316526211,7.54482138535089e-06,NaN,7.53886194347961e-06
22.9818597343237,7.54480174688119e-06,NaN,7.53886194347961e-06
22.9852878160263,7.54478210590802e-06,NaN,7.53886194347961e-06
22.9887158977289,7.54476246243223e-06,NaN,7.53886194347961e-06
22.9921439794315,7.54474281645464e-06,NaN,7.53886194347961e-06
22.9955720611341,7.54472316797609e-06,NaN,7.53886194347961e-06
22.9990001428367,7.54470351699741e-06,NaN,7.53886194347961e-06
23.0024282245394,7.54468386351944e-06,NaN,7.53886194347961e-06
23.005856306242,7.54466420754301e-06,NaN,7.53886194347961e-06
23.0092843879446,7.54464454906895e-06,NaN,7.53886194347961e-06
23.0127124696472,7.5446248880981e-06,NaN,7.53886194347961e-06
23.0161405513498,7.5446052246313e-06,NaN,7.53886194347961e-06
23.0195686330524,7.54458555866936e-06,NaN,7.53886194347961e-06
23.022996714755,7.54456589021314e-06,NaN,7.53886194347961e-06
23.0264247964577,7.54454621926345e-06,NaN,7.53886194347961e-06
23.0298528781603,7.54452654582114e-06,NaN,7.53886194347961e-06
23.0332809598629,7.54450686988704e-06,NaN,7.53886194347961e-06
23.0367090415655,7.54448719146197e-06,NaN,7.53886194347961e-06
23.0401371232681,7.54446751054678e-06,NaN,7.53886194347961e-06
23.0435652049707,7.5444478271423e-06,NaN,7.53886194347961e-06
23.0469932866733,7.54442814124935e-06,NaN,7.53886194347961e-06
23.0504213683759,7.54440845286877e-06,NaN,7.53886194347961e-06
23.0538494500786,7.54438876200139e-06,NaN,7.53886194347961e-06
23.0572775317812,7.54436906864805e-06,NaN,7.53886194347961e-06
23.0607056134838,7.54434937280958e-06,NaN,7.53886194347961e-06
23.0641336951864,7.5443296744868e-06,NaN,7.53886194347961e-06
23.067561776889,7.54430997368056e-06,NaN,7.53886194347961e-06
23.0709898585916,7.54429027039168e-06,NaN,7.53886194347961e-06
23.0744179402942,7.54427056462099e-06,NaN,7.53886194347961e-06
23.0778460219969,7.54425085636933e-06,NaN,7.53886194347961e-06
23.0812741036995,7.54423114563752e-06,NaN,7.53886194347961e-06
23.0847021854021,7.54421143242641e-06,NaN,7.53886194347961e-06
23.0881302671047,7.54419171673682e-06,NaN,7.53886194347961e-06
23.0915583488073,7.54417199856957e-06,NaN,7.53886194347961e-06
23.0949864305099,7.54415227792551e-06,NaN,7.53886194347961e-06
23.0984145122125,7.54413255480547e-06,NaN,7.53886194347961e-06
23.1018425939152,7.54411282921026e-06,NaN,7.53886194347961e-06
23.1052706756178,7.54409310114074e-06,NaN,7.53886194347961e-06
23.1086987573204,7.54407337059772e-06,NaN,7.53886194347961e-06
23.112126839023,7.54405363758203e-06,NaN,7.53886194347961e-06
23.1155549207256,7.54403390209451e-06,NaN,7.53886194347961e-06
23.1189830024282,7.54401416413599e-06,NaN,7.53886194347961e-06
23.1224110841308,7.5439944237073e-06,NaN,7.53886194347961e-06
23.1258391658335,7.54397468080926e-06,NaN,7.53886194347961e-06
23.1292672475361,7.54395493544272e-06,NaN,7.53886194347961e-06
23.1326953292387,7.54393518760849e-06,NaN,7.53886194347961e-06
23.1361234109413,7.5439154373074e-06,NaN,7.53886194347961e-06
23.1395514926439,7.5438956845403e-06,NaN,7.53886194347961e-06
23.1429795743465,7.543875929308e-06,NaN,7.53886194347961e-06
23.1464076560491,7.54385617161134e-06,NaN,7.53886194347961e-06
23.1498357377518,7.54383641145114e-06,NaN,7.53886194347961e-06
23.1532638194544,7.54381664882824e-06,NaN,7.53886194347961e-06
23.156691901157,7.54379688374346e-06,NaN,7.53886194347961e-06
23.1601199828596,7.54377711619763e-06,NaN,7.53886194347961e-06
23.1635480645622,7.54375734619159e-06,NaN,7.53886194347961e-06
23.1669761462648,7.54373757372616e-06,NaN,7.53886194347961e-06
23.1704042279674,7.54371779880217e-06,NaN,7.53886194347961e-06
23.17383230967,7.54369802142044e-06,NaN,7.53886194347961e-06
23.1772603913727,7.54367824158182e-06,NaN,7.53886194347961e-06
23.1806884730753,7.54365845928712e-06,NaN,7.53886194347961e-06
23.1841165547779,7.54363867453717e-06,NaN,7.53886194347961e-06
23.1875446364805,7.5436188873328e-06,NaN,7.53886194347961e-06
23.1909727181831,7.54359909767485e-06,NaN,7.53886194347961e-06
23.1944007998857,7.54357930556413e-06,NaN,7.53886194347961e-06
23.1978288815883,7.54355951100148e-06,NaN,7.53886194347961e-06
23.201256963291,7.54353971398772e-06,NaN,7.53886194347961e-06
23.2046850449936,7.54351991452369e-06,NaN,7.53886194347961e-06
23.2081131266962,7.5435001126102e-06,NaN,7.53886194347961e-06
23.2115412083988,7.54348030824809e-06,NaN,7.53886194347961e-06
23.2149692901014,7.54346050143818e-06,NaN,7.53886194347961e-06
23.218397371804,7.54344069218131e-06,NaN,7.53886194347961e-06
23.2218254535066,7.54342088047829e-06,NaN,7.53886194347961e-06
23.2252535352093,7.54340106632996e-06,NaN,7.53886194347961e-06
23.2286816169119,7.54338124973714e-06,NaN,7.53886194347961e-06
23.2321096986145,7.54336143070065e-06,NaN,7.53886194347961e-06
23.2355377803171,7.54334160922134e-06,NaN,7.53886194347961e-06
23.2389658620197,7.54332178530001e-06,NaN,7.53886194347961e-06
23.2423939437223,7.54330195893751e-06,NaN,7.53886194347961e-06
23.2458220254249,7.54328213013465e-06,NaN,7.53886194347961e-06
23.2492501071276,7.54326229889226e-06,NaN,7.53886194347961e-06
23.2526781888302,7.54324246521116e-06,NaN,7.53886194347961e-06
23.2561062705328,7.5432226290922e-06,NaN,7.53886194347961e-06
23.2595343522354,7.54320279053618e-06,NaN,7.53886194347961e-06
23.262962433938,7.54318294954393e-06,NaN,7.53886194347961e-06
23.2663905156406,7.54316310611629e-06,NaN,7.53886194347961e-06
23.2698185973432,7.54314326025407e-06,NaN,7.53886194347961e-06
23.2732466790459,7.54312341195811e-06,NaN,7.53886194347961e-06
23.2766747607485,7.54310356122922e-06,NaN,7.53886194347961e-06
23.2801028424511,7.54308370806823e-06,NaN,7.53886194347961e-06
23.2835309241537,7.54306385247597e-06,NaN,7.53886194347961e-06
23.2869590058563,7.54304399445327e-06,NaN,7.53886194347961e-06
23.2903870875589,7.54302413400094e-06,NaN,7.53886194347961e-06
23.2938151692615,7.54300427111981e-06,NaN,7.53886194347961e-06
23.2972432509641,7.54298440581071e-06,NaN,7.53886194347961e-06
23.3006713326668,7.54296453807447e-06,NaN,7.53886194347961e-06
23.3040994143694,7.5429446679119e-06,NaN,7.53886194347961e-06
23.307527496072,7.54292479532382e-06,NaN,7.53886194347961e-06
23.3109555777746,7.54290492031108e-06,NaN,7.53886194347961e-06
23.3143836594772,7.54288504287448e-06,NaN,7.53886194347961e-06
23.3178117411798,7.54286516301485e-06,NaN,7.53886194347961e-06
23.3212398228824,7.54284528073303e-06,NaN,7.53886194347961e-06
23.3246679045851,7.54282539602982e-06,NaN,7.53886194347961e-06
23.3280959862877,7.54280550890606e-06,NaN,7.53886194347961e-06
23.3315240679903,7.54278561936256e-06,NaN,7.53886194347961e-06
23.3349521496929,7.54276572740015e-06,NaN,7.53886194347961e-06
23.3383802313955,7.54274583301966e-06,NaN,7.53886194347961e-06
23.3418083130981,7.54272593622191e-06,NaN,7.53886194347961e-06
23.3452363948007,7.54270603700772e-06,NaN,7.53886194347961e-06
23.3486644765034,7.54268613537791e-06,NaN,7.53886194347961e-06
23.352092558206,7.54266623133331e-06,NaN,7.53886194347961e-06
23.3555206399086,7.54264632487474e-06,NaN,7.53886194347961e-06
23.3589487216112,7.54262641600302e-06,NaN,7.53886194347961e-06
23.3623768033138,7.54260650471898e-06,NaN,7.53886194347961e-06
23.3658048850164,7.54258659102343e-06,NaN,7.53886194347961e-06
23.369232966719,7.5425666749172e-06,NaN,7.53886194347961e-06
23.3726610484217,7.54254675640112e-06,NaN,7.53886194347961e-06
23.3760891301243,7.54252683547599e-06,NaN,7.53886194347961e-06
23.3795172118269,7.54250691214266e-06,NaN,7.53886194347961e-06
23.3829452935295,7.54248698640193e-06,NaN,7.53886194347961e-06
23.3863733752321,7.54246705825463e-06,NaN,7.53886194347961e-06
23.3898014569347,7.54244712770158e-06,NaN,7.53886194347961e-06
23.3932295386373,7.5424271947436e-06,NaN,7.53886194347961e-06
23.39665762034,7.54240725938152e-06,NaN,7.53886194347961e-06
23.4000857020426,7.54238732161615e-06,NaN,7.53886194347961e-06
23.4035137837452,7.54236738144832e-06,NaN,7.53886194347961e-06
23.4069418654478,7.54234743887884e-06,NaN,7.53886194347961e-06
23.4103699471504,7.54232749390855e-06,NaN,7.53886194347961e-06
23.413798028853,7.54230754653825e-06,NaN,7.53886194347961e-06
23.4172261105556,7.54228759676877e-06,NaN,7.53886194347961e-06
23.4206541922582,7.54226764460094e-06,NaN,7.53886194347961e-06
23.4240822739609,7.54224769003556e-06,NaN,7.53886194347961e-06
23.4275103556635,7.54222773307347e-06,NaN,7.53886194347961e-06
23.4309384373661,7.54220777371547e-06,NaN,7.53886194347961e-06
23.4343665190687,7.5421878119624e-06,NaN,7.53886194347961e-06
23.4377946007713,7.54216784781507e-06,NaN,7.53886194347961e-06
23.4412226824739,7.5421478812743e-06,NaN,7.53886194347961e-06
23.4446507641765,7.54212791234091e-06,NaN,7.53886194347961e-06
23.4480788458792,7.54210794101573e-06,NaN,7.53886194347961e-06
23.4515069275818,7.54208796729956e-06,NaN,7.53886194347961e-06
23.4549350092844,7.54206799119323e-06,NaN,7.53886194347961e-06
23.458363090987,7.54204801269756e-06,NaN,7.53886194347961e-06
23.4617911726896,7.54202803181337e-06,NaN,7.53886194347961e-06
23.4652192543922,7.54200804854148e-06,NaN,7.53886194347961e-06
23.4686473360948,7.5419880628827e-06,NaN,7.53886194347961e-06
23.4720754177975,7.54196807483786e-06,NaN,7.53886194347961e-06
23.4755034995001,7.54194808440778e-06,NaN,7.53886194347961e-06
23.4789315812027,7.54192809159326e-06,NaN,7.53886194347961e-06
23.4823596629053,7.54190809639514e-06,NaN,7.53886194347961e-06
23.4857877446079,7.54188809881422e-06,NaN,7.53886194347961e-06
23.4892158263105,7.54186809885133e-06,NaN,7.53886194347961e-06
23.4926439080131,7.54184809650729e-06,NaN,7.53886194347961e-06
23.4960719897158,7.54182809178291e-06,NaN,7.53886194347961e-06
23.4995000714184,7.54180808467902e-06,NaN,7.53886194347961e-06
23.502928153121,7.54178807519642e-06,NaN,7.53886194347961e-06
23.5063562348236,7.54176806333594e-06,NaN,7.53886194347961e-06
23.5097843165262,7.54174804909839e-06,NaN,7.53886194347961e-06
23.5132123982288,7.5417280324846e-06,NaN,7.53886194347961e-06
23.5166404799314,7.54170801349537e-06,NaN,7.53886194347961e-06
23.5200685616341,7.54168799213153e-06,NaN,7.53886194347961e-06
23.5234966433367,7.5416679683939e-06,NaN,7.53886194347961e-06
23.5269247250393,7.54164794228328e-06,NaN,7.53886194347961e-06
23.5303528067419,7.5416279138005e-06,NaN,7.53886194347961e-06
23.5337808884445,7.54160788294638e-06,NaN,7.53886194347961e-06
23.5372089701471,7.54158784972172e-06,NaN,7.53886194347961e-06
23.5406370518497,7.54156781412736e-06,NaN,7.53886194347961e-06
23.5440651335524,7.54154777616409e-06,NaN,7.53886194347961e-06
23.547493215255,7.54152773583275e-06,NaN,7.53886194347961e-06
23.5509212969576,7.54150769313414e-06,NaN,7.53886194347961e-06
23.5543493786602,7.54148764806908e-06,NaN,7.53886194347961e-06
23.5577774603628,7.54146760063839e-06,NaN,7.53886194347961e-06
23.5612055420654,7.54144755084288e-06,NaN,7.53886194347961e-06
23.564633623768,7.54142749868337e-06,NaN,7.53886194347961e-06
23.5680617054706,7.54140744416067e-06,NaN,7.53886194347961e-06
23.5714897871733,7.54138738727561e-06,NaN,7.53886194347961e-06
23.5749178688759,7.54136732802899e-06,NaN,7.53886194347961e-06
23.5783459505785,7.54134726642162e-06,NaN,7.53886194347961e-06
23.5817740322811,7.54132720245434e-06,NaN,7.53886194347961e-06
23.5852021139837,7.54130713612794e-06,NaN,7.53886194347961e-06
23.5886301956863,7.54128706744325e-06,NaN,7.53886194347961e-06
23.5920582773889,7.54126699640107e-06,NaN,7.53886194347961e-06
23.5954863590916,7.54124692300224e-06,NaN,7.53886194347961e-06
23.5989144407942,7.54122684724754e-06,NaN,7.53886194347961e-06
23.6023425224968,7.54120676913781e-06,NaN,7.53886194347961e-06
23.6057706041994,7.54118668867386e-06,NaN,7.53886194347961e-06
23.609198685902,7.5411666058565e-06,NaN,7.53886194347961e-06
23.6126267676046,7.54114652068654e-06,NaN,7.53886194347961e-06
23.6160548493072,7.5411264331648e-06,NaN,7.53886194347961e-06
23.6194829310099,7.54110634329209e-06,NaN,7.53886194347961e-06
23.6229110127125,7.54108625106923e-06,NaN,7.53886194347961e-06
23.6263390944151,7.54106615649702e-06,NaN,7.53886194347961e-06
23.6297671761177,7.54104605957629e-06,NaN,7.53886194347961e-06
23.6331952578203,7.54102596030784e-06,NaN,7.53886194347961e-06
23.6366233395229,7.5410058586925e-06,NaN,7.53886194347961e-06
23.6400514212255,7.54098575473106e-06,NaN,7.53886194347961e-06
23.6434795029282,7.54096564842435e-06,NaN,7.53886194347961e-06
23.6469075846308,7.54094553977317e-06,NaN,7.53886194347961e-06
23.6503356663334,7.54092542877834e-06,NaN,7.53886194347961e-06
23.653763748036,7.54090531544068e-06,NaN,7.53886194347961e-06
23.6571918297386,7.54088519976099e-06,NaN,7.53886194347961e-06
23.6606199114412,7.54086508174008e-06,NaN,7.53886194347961e-06
23.6640479931438,7.54084496137878e-06,NaN,7.53886194347961e-06
23.6674760748465,7.54082483867788e-06,NaN,7.53886194347961e-06
23.6709041565491,7.54080471363821e-06,NaN,7.53886194347961e-06
23.6743322382517,7.54078458626057e-06,NaN,7.53886194347961e-06
23.6777603199543,7.54076445654577e-06,NaN,7.53886194347961e-06
23.6811884016569,7.54074432449463e-06,NaN,7.53886194347961e-06
23.6846164833595,7.54072419010796e-06,NaN,7.53886194347961e-06
23.6880445650621,7.54070405338657e-06,NaN,7.53886194347961e-06
23.6914726467647,7.54068391433127e-06,NaN,7.53886194347961e-06
23.6949007284674,7.54066377294287e-06,NaN,7.53886194347961e-06
23.69832881017,7.54064362922219e-06,NaN,7.53886194347961e-06
23.7017568918726,7.54062348317002e-06,NaN,7.53886194347961e-06
23.7051849735752,7.54060333478719e-06,NaN,7.53886194347961e-06
23.7086130552778,7.5405831840745e-06,NaN,7.53886194347961e-06
23.7120411369804,7.54056303103277e-06,NaN,7.53886194347961e-06
23.715469218683,7.5405428756628e-06,NaN,7.53886194347961e-06
23.7188973003857,7.54052271796541e-06,NaN,7.53886194347961e-06
23.7223253820883,7.5405025579414e-06,NaN,7.53886194347961e-06
23.7257534637909,7.54048239559158e-06,NaN,7.53886194347961e-06
23.7291815454935,7.54046223091677e-06,NaN,7.53886194347961e-06
23.7326096271961,7.54044206391778e-06,NaN,7.53886194347961e-06
23.7360377088987,7.5404218945954e-06,NaN,7.53886194347961e-06
23.7394657906013,7.54040172295046e-06,NaN,7.53886194347961e-06
23.742893872304,7.54038154898376e-06,NaN,7.53886194347961e-06
23.7463219540066,7.54036137269611e-06,NaN,7.53886194347961e-06
23.7497500357092,7.54034119408831e-06,NaN,7.53886194347961e-06
23.7531781174118,7.54032101316119e-06,NaN,7.53886194347961e-06
23.7566061991144,7.54030082991555e-06,NaN,7.53886194347961e-06
23.760034280817,7.54028064435219e-06,NaN,7.53886194347961e-06
23.7634623625196,7.54026045647192e-06,NaN,7.53886194347961e-06
23.7668904442223,7.54024026627555e-06,NaN,7.53886194347961e-06
23.7703185259249,7.5402200737639e-06,NaN,7.53886194347961e-06
23.7737466076275,7.54019987893776e-06,NaN,7.53886194347961e-06
23.7771746893301,7.54017968179795e-06,NaN,7.53886194347961e-06
23.7806027710327,7.54015948234528e-06,NaN,7.53886194347961e-06
23.7840308527353,7.54013928058055e-06,NaN,7.53886194347961e-06
23.7874589344379,7.54011907650456e-06,NaN,7.53886194347961e-06
23.7908870161406,7.54009887011813e-06,NaN,7.53886194347961e-06
23.7943150978432,7.54007866142207e-06,NaN,7.53886194347961e-06
23.7977431795458,7.54005845041718e-06,NaN,7.53886194347961e-06
23.8011712612484,7.54003823710427e-06,NaN,7.53886194347961e-06
23.804599342951,7.54001802148414e-06,NaN,7.53886194347961e-06
23.8080274246536,7.5399978035576e-06,NaN,7.53886194347961e-06
23.8114555063562,7.53997758332547e-06,NaN,7.53886194347961e-06
23.8148835880588,7.53995736078853e-06,NaN,7.53886194347961e-06
23.8183116697615,7.53993713594761e-06,NaN,7.53886194347961e-06
23.8217397514641,7.53991690880351e-06,NaN,7.53886194347961e-06
23.8251678331667,7.53989667935703e-06,NaN,7.53886194347961e-06
23.8285959148693,7.53987644760898e-06,NaN,7.53886194347961e-06
23.8320239965719,7.53985621356017e-06,NaN,7.53886194347961e-06
23.8354520782745,7.5398359772114e-06,NaN,7.53886194347961e-06
23.8388801599771,7.53981573856347e-06,NaN,7.53886194347961e-06
23.8423082416798,7.5397954976172e-06,NaN,7.53886194347961e-06
23.8457363233824,7.53977525437339e-06,NaN,7.53886194347961e-06
23.849164405085,7.53975500883284e-06,NaN,7.53886194347961e-06
23.8525924867876,7.53973476099636e-06,NaN,7.53886194347961e-06
23.8560205684902,7.53971451086475e-06,NaN,7.53886194347961e-06
23.8594486501928,7.53969425843882e-06,NaN,7.53886194347961e-06
23.8628767318954,7.53967400371937e-06,NaN,7.53886194347961e-06
23.8663048135981,7.53965374670721e-06,NaN,7.53886194347961e-06
23.8697328953007,7.53963348740314e-06,NaN,7.53886194347961e-06
23.8731609770033,7.53961322580797e-06,NaN,7.53886194347961e-06
23.8765890587059,7.5395929619225e-06,NaN,7.53886194347961e-06
23.8800171404085,7.53957269574753e-06,NaN,7.53886194347961e-06
23.8834452221111,7.53955242728388e-06,NaN,7.53886194347961e-06
23.8868733038137,7.53953215653233e-06,NaN,7.53886194347961e-06
23.8903013855164,7.53951188349371e-06,NaN,7.53886194347961e-06
23.893729467219,7.5394916081688e-06,NaN,7.53886194347961e-06
23.8971575489216,7.53947133055841e-06,NaN,7.53886194347961e-06
23.9005856306242,7.53945105066335e-06,NaN,7.53886194347961e-06
23.9040137123268,7.53943076848442e-06,NaN,7.53886194347961e-06
23.9074417940294,7.53941048402242e-06,NaN,7.53886194347961e-06
23.910869875732,7.53939019727816e-06,NaN,7.53886194347961e-06
23.9142979574347,7.53936990825243e-06,NaN,7.53886194347961e-06
23.9177260391373,7.53934961694605e-06,NaN,7.53886194347961e-06
23.9211541208399,7.53932932335981e-06,NaN,7.53886194347961e-06
23.9245822025425,7.53930902749451e-06,NaN,7.53886194347961e-06
23.9280102842451,7.53928872935097e-06,NaN,7.53886194347961e-06
23.9314383659477,7.53926842892997e-06,NaN,7.53886194347961e-06
23.9348664476503,7.53924812623232e-06,NaN,7.53886194347961e-06
23.9382945293529,7.53922782125883e-06,NaN,7.53886194347961e-06
23.9417226110556,7.5392075140103e-06,NaN,7.53886194347961e-06
23.9451506927582,7.53918720448752e-06,NaN,7.53886194347961e-06
23.9485787744608,7.5391668926913e-06,NaN,7.53886194347961e-06
23.9520068561634,7.53914657862244e-06,NaN,7.53886194347961e-06
23.955434937866,7.53912626228174e-06,NaN,7.53886194347961e-06
23.9588630195686,7.53910594367e-06,NaN,7.53886194347961e-06
23.9622911012712,7.53908562278803e-06,NaN,7.53886194347961e-06
23.9657191829739,7.53906529963662e-06,NaN,7.53886194347961e-06
23.9691472646765,7.53904497421657e-06,NaN,7.53886194347961e-06
23.9725753463791,7.53902464652869e-06,NaN,7.53886194347961e-06
23.9760034280817,7.53900431657378e-06,NaN,7.53886194347961e-06
23.9794315097843,7.53898398435263e-06,NaN,7.53886194347961e-06
23.9828595914869,7.53896364986604e-06,NaN,7.53886194347961e-06
23.9862876731895,7.53894331311483e-06,NaN,7.53886194347961e-06
23.9897157548922,7.53892297409978e-06,NaN,7.53886194347961e-06
23.9931438365948,7.53890263282169e-06,NaN,7.53886194347961e-06
23.9965719182974,7.53888228928137e-06,NaN,7.53886194347961e-06
24,7.53886194347961e-06,NaN,7.53886194347961e-06


==> DATA/dry_scenario_physical_solution.dat <==
0,1.81719370285761e-05,1.8172e-05,NaN
0.024,1.80528769214903e-05,1.80524749021073e-05,NaN
0.048,1.79349800907598e-05,1.79329498042146e-05,NaN
0.072,1.78181497586351e-05,1.78134247063219e-05,NaN
0.096,1.77023460690422e-05,1.76938996084292e-05,NaN
0.12,1.75875814081194e-05,1.75743745105365e-05,NaN
0.144,1.74738804141613e-05,1.74548494126438e-05,NaN
0.168,1.7361247470843e-05,1.73353243147511e-05,NaN
0.192,1.72496642304512e-05,1.72157992168584e-05,NaN
0.216,1.71391095751186e-05,1.70962741189656e-05,NaN
0.24,1.70295757426801e-05,1.69767490210729e-05,NaN
0.264,1.69210701960777e-05,1.68572239231802e-05,NaN
0.288,1.6813602689303e-05,1.67376988252875e-05,NaN
0.312,1.67071674686112e-05,1.66181737273948e-05,NaN
0.336,1.6601760007779e-05,1.64986486295021e-05,NaN
0.36,1.649736071861e-05,1.63791235316094e-05,NaN
0.384,1.63939573490589e-05,1.62595984337167e-05,NaN
0.408,1.62915483101414e-05,1.6140073335824e-05,NaN
0.432,1.61901506161015e-05,1.60205482379313e-05,NaN
0.456,1.6089760311882e-05,1.59010231400386e-05,NaN
0.48,1.59903649593853e-05,1.57814980421459e-05,NaN
0.504,1.58919513632389e-05,1.56619729442532e-05,NaN
0.528,1.57945140009714e-05,1.55424478463605e-05,NaN
0.552,1.56980449973744e-05,1.54229227484678e-05,NaN
0.576,1.56025483980505e-05,1.53033976505751e-05,NaN
0.6,1.55080202453524e-05,1.51838725526824e-05,NaN
0.624,1.54144603948907e-05,1.50643474547897e-05,NaN
0.648,1.53218620429818e-05,1.49448223568969e-05,NaN
0.672,1.52302156454187e-05,1.48252972590042e-05,NaN
0.696,1.51395110080268e-05,1.47057721611115e-05,NaN
0.72,1.50497391040878e-05,1.45862470632188e-05,NaN
0.744,1.49609019029834e-05,1.44667219653261e-05,NaN
0.768,1.4872989545798e-05,1.43471968674334e-05,NaN
0.792,1.47859999052991e-05,1.42276717695407e-05,NaN
0.816,1.46999346295362e-05,1.4108146671648e-05,NaN
0.84,1.46147875386002e-05,1.39886215737553e-05,NaN
0.864,1.45305501348376e-05,1.38690964758626e-05,NaN
0.888,1.44472174075154e-05,1.37495713779699e-05,NaN
0.912,1.43647835853411e-05,1.36300462800772e-05,NaN
0.936,1.42832345468074e-05,1.35105211821845e-05,NaN
0.96,1.42025655471646e-05,1.33909960842918e-05,NaN
0.984,1.41227674438612e-05,1.32714709863991e-05,NaN
1.008,1.40438362632222e-05,1.31519458885064e-05,NaN
1.032,1.39657803172793e-05,1.30324207906137e-05,NaN
1.056,1.38885952313098e-05,1.2912895692721e-05,NaN
1.08,1.38122646372645e-05,1.27933705948282e-05,NaN
1.104,1.37367866922289e-05,1.26738454969355e-05,NaN
1.128,1.36621469688546e-05,1.25543203990428e-05,NaN
1.152,1.3588339873613e-05,1.24347953011501e-05,NaN
1.176,1.35153611594942e-05,1.23152702032574e-05,NaN
1.2,1.3443205427836e-05,1.21957451053647e-05,NaN
1.224,1.33718663830241e-05,1.2076220007472e-05,NaN
1.248,1.33013421123512e-05,1.19566949095793e-05,NaN
1.272,1.32316249452823e-05,1.18371698116866e-05,NaN
1.296,1.31627076830654e-05,1.17176447137939e-05,NaN
1.32,1.309458453596e-05,1.15981196159012e-05,NaN
1.344,1.30272504947349e-05,1.14785945180085e-05,NaN
1.368,1.29606998858469e-05,1.13590694201158e-05,NaN
1.392,1.28949216291781e-05,1.12395443222231e-05,NaN
1.416,1.28299095989973e-05,1.11200192243304e-05,NaN
1.44,1.27656582418612e-05,1.10004941264377e-05,NaN
1.464,1.27021609831512e-05,1.0880969028545e-05,NaN
1.488,1.26394117730761e-05,1.07614439306523e-05,NaN
1.512,1.25774039940211e-05,1.06419188327595e-05,NaN
1.536,1.25161312334802e-05,1.05223937348668e-05,NaN
1.56,1.2455587296354e-05,1.04028686369741e-05,NaN
1.584,1.23957675703666e-05,1.02833435390814e-05,NaN
1.608,1.23366652155316e-05,1.01638184411887e-05,NaN
1.632,1.22782742310655e-05,1.0044293343296e-05,NaN
1.656,1.22205881714063e-05,9.92476824540331e-06,NaN
1.68,1.21635995342325e-05,9.8052431475106e-06,NaN
1.704,1.21073029210709e-05,9.6857180496179e-06,NaN
1.728,1.20516921747596e-05,9.5661929517252e-06,NaN
1.752,1.19967603710586e-05,9.44666785383249e-06,NaN
1.776,1.19424986840586e-05,9.32714275593978e-06,NaN
1.8,1.18888973985276e-05,9.20761765804708e-06,NaN
1.824,1.18359497578486e-05,9.08809256015437e-06,NaN
1.848,1.17836541293063e-05,8.96856746226167e-06,NaN
1.872,1.17320074650781e-05,8.84904236436896e-06,NaN
1.896,1.16810045120308e-05,8.72951726647626e-06,NaN
1.92,1.16306351873342e-05,8.60999216858355e-06,NaN
1.944,1.15808876354987e-05,8.49046707069084e-06,NaN
1.968,1.15317617511292e-05,8.37094197279814e-06,NaN
1.992,1.14832525706877e-05,8.25141687490543e-06,NaN
2.016,1.14353446271971e-05,8.13189177701273e-06,1.99312377554433e-05
2.04,1.13880361177483e-05,8.01236667912002e-06,1.95688328803195e-05
2.064,1.13413239000412e-05,7.89284158122732e-06,1.92210484121807e-05
2.088,1.12952003177065e-05,7.77331648333461e-06,1.88871346552718e-05
2.112,1.12496551647872e-05,7.65379138544191e-06,1.85663883689101e-05
2.136,1.1204687799496e-05,7.5342662875492e-06,1.82581494034574e-05
2.16,1.1160293556089e-05,7.4147411896565e-06,1.79617976142738e-05
2.184,1.11164590673125e-05,7.29521609176379e-06,1.76767500279031e-05
2.208,1.10731827782657e-05,7.17569099387108e-06,1.74024582373783e-05
2.232,1.10304612553829e-05,7.05616589597838e-06,1.71384060058772e-05
2.256,1.09882869407928e-05,6.93664079808567e-06,1.68841070600375e-05
2.28,1.09466489250176e-05,6.81711570019297e-06,1.66391030560995e-05
2.304,1.09055447033248e-05,6.69759060230026e-06,1.64029617036932e-05
2.328,1.0864968438959e-05,6.57806550440756e-06,1.61752750335636e-05
2.352,1.08249143444476e-05,6.45854040651485e-06,1.59556577968463e-05
2.376,1.07853758416915e-05,6.33901530862214e-06,1.5743745984685e-05
2.4,1.07463450995252e-05,6.21949021072944e-06,1.55391954580395e-05
2.424,1.07078176296914e-05,6.09996511283673e-06,1.53416806784791e-05
2.448,1.06697875746402e-05,5.98044001494403e-06,1.515089353161e-05
2.472,1.06322491301358e-05,5.86091491705132e-06,1.49665422355469e-05
2.496,1.05951965139428e-05,5.74138981915862e-06,1.47883503275294e-05
2.52,1.05586239076021e-05,5.62186472126591e-06,1.4616055722402e-05
2.544,1.05225257268637e-05,5.50233962337321e-06,1.44494098372379e-05
2.568,1.04868963645065e-05,5.3828145254805e-06,1.42881767768861e-05
2.592,1.04517302652753e-05,5.26328942758779e-06,1.41321325756846e-05
2.616,1.04170219363604e-05,5.14376432969509e-06,1.39810644909862e-05
2.64,1.03827659939852e-05,5.02423923180238e-06,1.38347703445238e-05
2.664,1.03489570025476e-05,4.90471413390968e-06,1.36930579079745e-05
2.688,1.03155896180809e-05,4.78518903601697e-06,1.35557443293927e-05
2.712,1.02826585468248e-05,4.66566393812427e-06,1.34226555974566e-05
2.736,1.02501585573722e-05,4.54613884023156e-06,1.32936260407293e-05
2.76,1.02180847990104e-05,4.42661374233885e-06,1.31684978593615e-05
2.784,1.01864310149164e-05,4.30708864444615e-06,1.3047120686876e-05
2.808,1.01551902982887e-05,4.18756354655344e-06,1.29293511798615e-05
2.832,1.01243566436446e-05,4.06803844866074e-06,1.28150526335785e-05
2.856,1.00939252004391e-05,3.94851335076803e-06,1.27040946216375e-05
2.88,1.00638920261788e-05,3.82898825287533e-06,1.25963526580571e-05
2.904,1.00342536407077e-05,3.70946315498262e-06,1.2491707880137e-05
2.928,1.0005002437221e-05,3.58993805708991e-06,1.2390046750707e-05
2.952,9.97613597595347e-06,3.47041295919721e-06,1.22912607784193e-05
2.976,9.94765190149168e-06,3.3508878613045e-06,1.21952462548565e-05
3,9.91954032142408e-06,3.2313627634118e-06,1.21019040073175e-05
3.024,9.89179719218069e-06,3.11183766551909e-06,1.20111391662307e-05
3.048,9.86442192414551e-06,2.99231256762638e-06,1.1922860946221e-05
3.072,9.83740538692554e-06,2.87278746973368e-06,1.18369824399291e-05
3.096,9.81074098005184e-06,2.75326237184097e-06,1.17534204237484e-05
3.12,9.78442950333992e-06,2.63373727394827e-06,1.16720951747043e-05
3.144,9.75846392924112e-06,2.51421217605556e-06,1.15929302977566e-05
3.168,9.7328359830849e-06,2.39468707816286e-06,1.15158525628593e-05
3.192,9.7075469659719e-06,2.27516198027015e-06,1.14407917511556e-05
3.216,9.68258918498062e-06,2.15563688237744e-06,1.13676805097335e-05
3.24,9.6579494663172e-06,2.03611178448474e-06,1.12964542144055e-05
3.264,9.63363477391025e-06,1.91658668659204e-06,1.12270508400137e-05
3.288,9.60964245459814e-06,1.79706158869933e-06,1.11594108377952e-05
3.312,9.58596986987744e-06,1.67753649080662e-06,1.10934770193773e-05
3.336,9.56261439603025e-06,1.55801139291392e-06,1.10291944469968e-05
3.36,9.53955045841912e-06,1.43848629502121e-06,1.09665103295695e-05
3.384,9.51678958804524e-06,1.31896119712851e-06,1.09053739242579e-05
3.408,9.49433061529623e-06,1.1994360992358e-06,1.08457364432108e-05
3.432,9.47217107707102e-06,1.0799110013431e-06,1.07875509651674e-05
3.456,9.45030852425313e-06,9.60385903450392e-07,1.07307723516427e-05
3.48,9.42872596213896e-06,8.40860805557681e-07,1.0675357167424e-05
3.504,9.4074183554489e-06,7.21335707664981e-07,1.06212636051318e-05
3.528,9.38639232598915e-06,6.01810609772273e-07,1.05684514136088e-05
3.552,9.365645590331e-06,4.82285511879568e-07,1.05168818299204e-05
3.576,9.34517587806464e-06,3.6276041398686e-07,1.04665175147595e-05
3.6,9.3249758582667e-06,2.43235316094161e-07,1.04173224910662e-05
3.624,9.3050250945625e-06,1.23710218201452e-07,1.03692620856796e-05
3.648,9.28533655746769e-06,4.18512030874787e-09,1.03223028738555e-05
3.672,9.26590813598368e-06,NaN,1.02764126264896e-05
3.696,9.24673773115691e-06,NaN,1.02315602598991e-05
3.72,9.2278232561819e-06,NaN,1.01877157880219e-05
3.744,9.20914864298857e-06,NaN,1.01448502769028e-05
3.768,9.19071595729248e-06,NaN,1.01029358013441e-05
3.792,9.17252379558285e-06,NaN,1.00619454036035e-05
3.816,9.15456897624161e-06,NaN,1.00218530540312e-05
3.84,9.13684800435812e-06,NaN,9.9826336135435e-06
3.864,9.11935736310986e-06,NaN,9.94426279783613e-06
3.888,9.10209391583258e-06,NaN,9.90671714324706e-06
3.912,9.08505426465174e-06,NaN,9.86997397418238e-06
3.936,9.06823519158679e-06,NaN,9.83401137202525e-06
3.96,9.05163351659355e-06,NaN,9.79880814545156e-06
3.984,9.0352459567632e-06,NaN,9.76434380208061e-06
4.008,9.01906840839274e-06,NaN,9.73059852139334e-06
4.032,9.00309893862084e-06,NaN,9.69755312885404e-06
4.056,8.98733363264838e-06,NaN,9.66518907117546e-06
4.08,8.97177102570688e-06,NaN,9.63348839267027e-06
4.104,8.95640709673001e-06,NaN,9.60243371263525e-06
4.128,8.94124038979038e-06,NaN,9.5720082037172e-06
4.152,8.92626747328679e-06,NaN,9.5421955712128e-06
4.176,8.911481273436e-06,NaN,9.51298003325675e-06
4.2,8.89687911403344e-06,NaN,9.48434630185539e-06
4.224,8.88246369058671e-06,NaN,9.45627956472506e-06
4.248,8.86823355631294e-06,NaN,9.42876546789676e-06
4.272,8.8541872727268e-06,NaN,9.40179009905069e-06
4.296,8.84032340970863e-06,NaN,9.37533997154605e-06
4.32,8.82663006639508e-06,NaN,9.34940200911357e-06
4.344,8.81310349203393e-06,NaN,9.32396353117962e-06
4.368,8.79974956055856e-06,NaN,9.29901223879266e-06
4.392,8.78656694384131e-06,NaN,9.27453620112401e-06
4.416,8.77355432146684e-06,NaN,9.2505238425167e-06
4.44,8.76071038079491e-06,NaN,9.2269639300572e-06
4.464,8.74802257224978e-06,NaN,9.20384556164623e-06
4.488,8.73548666864467e-06,NaN,9.18115815454613e-06
4.512,8.72310949498232e-06,NaN,9.15889143438327e-06
4.536,8.71088984342728e-06,NaN,9.13703542458512e-06
4.56,8.69882651315638e-06,NaN,9.11558043623267e-06
4.584,8.68691831041519e-06,NaN,9.09451705830968e-06
4.608,8.67515361464537e-06,NaN,9.07383614833141e-06
4.632,8.66352812190765e-06,NaN,9.05352882333598e-06
4.656,8.65204848063459e-06,NaN,9.0335864512228e-06
4.68,8.64071359400386e-06,NaN,9.01400064242271e-06
4.704,8.62952237154376e-06,NaN,8.99476324188573e-06
4.728,8.61847372918362e-06,NaN,8.97586632137266e-06
4.752,8.60756078269022e-06,NaN,8.95730217203754e-06
4.776,8.59677866221807e-06,NaN,8.9390632972886e-06
4.8,8.58612952571622e-06,NaN,8.92114240591596e-06
4.824,8.5756114999602e-06,NaN,8.90353240547474e-06
4.848,8.56522273110305e-06,NaN,8.88622639591302e-06
4.872,8.55496138449026e-06,NaN,8.86921766343423e-06
4.896,8.54482564447576e-06,NaN,8.85249967458443e-06
4.92,8.53481371423875e-06,NaN,8.83606607055514e-06
4.944,8.52492381560162e-06,NaN,8.81991066169275e-06
4.968,8.51515425921837e-06,NaN,8.8040274222062e-06
4.992,8.50550349747563e-06,NaN,8.7884104850648e-06
5.016,8.49596970613196e-06,NaN,8.77305413707845e-06
5.04,8.48655120415643e-06,NaN,8.75795281415296e-06
5.064,8.47724632789252e-06,NaN,8.74310109671341e-06
5.088,8.46805345421099e-06,NaN,8.72849370528885e-06
5.112,8.45897103889177e-06,NaN,8.71412549625194e-06
5.136,8.44999745549355e-06,NaN,8.69999145770731e-06
5.16,8.44113113531826e-06,NaN,8.68608670552292e-06
5.184,8.43237062120553e-06,NaN,8.6724064794987e-06
5.208,8.42371449544296e-06,NaN,8.65894613966718e-06
5.232,8.41516137513458e-06,NaN,8.64570116272092e-06
5.256,8.40670990441708e-06,NaN,8.63266713856189e-06
5.28,8.39835874002793e-06,NaN,8.61983976696805e-06
5.304,8.39010585093122e-06,NaN,8.60721485437274e-06
5.328,8.3819505609636e-06,NaN,8.59478831075243e-06
5.352,8.37389163391842e-06,NaN,8.58255614661884e-06
5.376,8.36592705626112e-06,NaN,8.57051447011139e-06
5.4,8.35805675467751e-06,NaN,8.55865948418627e-06
5.424,8.35027768771835e-06,NaN,8.54698748389851e-06
5.448,8.34259020990126e-06,NaN,8.53549485377349e-06
5.472,8.33499198546191e-06,NaN,8.52417806526466e-06
5.496,8.32748218473984e-06,NaN,8.51303367429427e-06
5.52,8.3200580650932e-06,NaN,8.50205831887398e-06
5.544,8.31271648180511e-06,NaN,8.49124871680253e-06
5.568,8.30546004419282e-06,NaN,8.48060166343755e-06
5.592,8.29828816591368e-06,NaN,8.47011402953888e-06
5.616,8.29120026383193e-06,NaN,8.45978275918082e-06
5.64,8.28419575804203e-06,NaN,8.44960486773072e-06
5.664,8.27727193108255e-06,NaN,8.43957743989169e-06
5.688,8.27042181344515e-06,NaN,8.429697627807e-06
5.712,8.26365066025937e-06,NaN,8.41996264922407e-06
5.736,8.25695793338801e-06,NaN,8.41036978571584e-06
5.76,8.25034309764884e-06,NaN,8.40091638095756e-06
5.784,8.24380562083584e-06,NaN,8.39159983905711e-06
5.808,8.2373442809327e-06,NaN,8.38241762293681e-06
5.832,8.2309489506784e-06,NaN,8.37336725276505e-06
5.856,8.22462648154027e-06,NaN,8.36444630443604e-06
5.88,8.21837638372553e-06,NaN,8.35565240809586e-06
5.904,8.21219817011072e-06,NaN,8.34698324671336e-06
5.928,8.2060913562605e-06,NaN,8.33843655469433e-06
5.952,8.20005546044669e-06,NaN,8.33001011653744e-06
5.976,8.19408062524459e-06,NaN,8.32170176553053e-06
6,8.18817210654352e-06,NaN,8.31350938248593e-06
6.024,8.18233026849161e-06,NaN,8.30543089451339e-06
6.048,8.17655466896384e-06,NaN,8.29746427382949e-06
6.072,8.17084486824442e-06,NaN,8.28960753660221e-06
6.096,8.16520042904354e-06,NaN,8.2818587418295e-06
6.12,8.15961674141299e-06,NaN,8.27421599025079e-06
6.144,8.15409365363284e-06,NaN,8.2666774232902e-06
6.168,8.14863144278547e-06,NaN,8.25924122203064e-06
6.192,8.1432292864601e-06,NaN,8.25190560621746e-06
6.216,8.13788637002177e-06,NaN,8.24466883329108e-06
6.24,8.13260188653887e-06,NaN,8.23752919744726e-06
6.264,8.12737503671104e-06,NaN,8.23048502872441e-06
6.288,8.12220502879759e-06,NaN,8.22353469211689e-06
6.312,8.11709107854639e-06,NaN,8.21667658671358e-06
6.336,8.11203240912323e-06,NaN,8.2099091448608e-06
6.36,8.10702826534428e-06,NaN,8.20323083134886e-06
6.384,8.10207834686929e-06,NaN,8.19664014262153e-06
6.408,8.09718164409789e-06,NaN,8.19013560600759e-06
6.432,8.09233743903917e-06,NaN,8.18371577897389e-06
6.456,8.08754502038404e-06,NaN,8.17737924839909e-06
6.48,8.08280368344321e-06,NaN,8.1711246298676e-06
6.504,8.07811273875891e-06,NaN,8.16495056698297e-06
6.528,8.07347169024217e-06,NaN,8.15885573070017e-06
6.552,8.06887990302024e-06,NaN,8.15283881867615e-06
6.576,8.064336809842e-06,NaN,8.14689855463814e-06
6.6,8.05984174655601e-06,NaN,8.14103368776911e-06
6.624,8.05539406689182e-06,NaN,8.13524299210993e-06
6.648,8.05099334471102e-06,NaN,8.12952526597764e-06
6.672,8.04663876905841e-06,NaN,8.12387933139934e-06
6.696,8.04232990387781e-06,NaN,8.11830403356135e-06
6.72,8.03806605142796e-06,NaN,8.11279824027295e-06
6.744,8.03384666358801e-06,NaN,8.10736084144458e-06
6.768,8.0296711835072e-06,NaN,8.10199074857966e-06
6.792,8.0255383704604e-06,NaN,8.09668689428003e-06
6.816,8.02144810817726e-06,NaN,8.09144823176432e-06
6.84,8.01740044360127e-06,NaN,8.08627373439898e-06
6.864,8.0133950698832e-06,NaN,8.08116239524156e-06
6.888,8.00942972306429e-06,NaN,8.07611322659596e-06
6.912,8.00550533446692e-06,NaN,8.07112525957914e-06
6.936,8.00162165658048e-06,NaN,8.06619754369908e-06
6.96,7.99777785178206e-06,NaN,8.06132914644371e-06
6.984,7.99397238071794e-06,NaN,8.05651915288022e-06
7.008,7.99020597560688e-06,NaN,8.05176666526486e-06
7.032,7.98647840227986e-06,NaN,8.04707080266252e-06
7.056,7.98278825867173e-06,NaN,8.04243070057606e-06
7.08,7.97913500108804e-06,NaN,8.0378455105851e-06
7.104,7.9755190017868e-06,NaN,8.0333143999938e-06
7.128,7.97194003928606e-06,NaN,8.02883655148764e-06
7.152,7.96839677433818e-06,NaN,8.02441116279878e-06
7.176,7.9648890042867e-06,NaN,8.02003744637973e-06
7.2,7.96141638102156e-06,NaN,8.01571462908524e-06
7.224,7.95797846895119e-06,NaN,8.01144195186205e-06
7.248,7.95457483622387e-06,NaN,8.00721866944638e-06
7.272,7.9512050546955e-06,NaN,8.00304405006878e-06
7.296,7.94786869989756e-06,NaN,7.99891737516637e-06
7.32,7.94456535100526e-06,NaN,7.99483793910207e-06
7.344,7.9412945908059e-06,NaN,7.99080504889069e-06
7.368,7.93805607980981e-06,NaN,7.98681802393171e-06
7.392,7.93484955899538e-06,NaN,7.98287619574859e-06
7.416,7.93167447893908e-06,NaN,7.9789789077343e-06
7.44,7.92853044354185e-06,NaN,7.9751255149031e-06
7.464,7.92541706007947e-06,NaN,7.97131538364819e-06
7.488,7.92233393917322e-06,NaN,7.96754789150526e-06
7.512,7.91928069476076e-06,NaN,7.96382242692163e-06
7.536,7.91625694406713e-06,NaN,7.96013838903091e-06
7.56,7.91326230757604e-06,NaN,7.95649518743302e-06
7.584,7.91029640900129e-06,NaN,7.95289224197944e-06
7.608,7.9073593046641e-06,NaN,7.94932898256344e-06
7.632,7.90445052930015e-06,NaN,7.94580484891537e-06
7.656,7.90156957807385e-06,NaN,7.94231929040267e-06
7.68,7.89871610334411e-06,NaN,7.93887176583457e-06
7.704,7.89588976037683e-06,NaN,7.93546174327133e-06
7.728,7.89309020731994e-06,NaN,7.93208869983798e-06
7.752,7.89031710517865e-06,NaN,7.92875212154229e-06
7.776,7.88757011779082e-06,NaN,7.92545150309698e-06
7.8,7.88484891180248e-06,NaN,7.92218634774603e-06
7.824,7.88215324256465e-06,NaN,7.918956167095e-06
7.848,7.87948350015279e-06,NaN,7.91576048094513e-06
7.872,7.87683880901586e-06,NaN,7.91259881713139e-06
7.896,7.87421886873202e-06,NaN,7.90947071136405e-06
7.92,7.87162338132228e-06,NaN,7.90637570707392e-06
7.944,7.86905205123021e-06,NaN,7.90331335526113e-06
7.968,7.86650458530179e-06,NaN,7.90028321434723e-06
7.992,7.86398069276539e-06,NaN,7.89728485003067e-06
8.016,7.8614800852119e-06,NaN,7.89431783514548e-06
8.04,7.85900247657494e-06,NaN,7.89138174952316e-06
8.064,7.85654764600335e-06,NaN,7.8884761798576e-06
8.088,7.85411548722963e-06,NaN,7.88560071957301e-06
8.112,7.85170587510572e-06,NaN,7.88275496869479e-06
8.136,7.84931863792843e-06,NaN,7.87993853372323e-06
8.16,7.8469535741248e-06,NaN,7.87715102750998e-06
8.184,7.84461042568408e-06,NaN,7.87439206913732e-06
8.208,7.84228891731096e-06,NaN,7.8716612837999e-06
8.232,7.83998874652437e-06,NaN,7.86895830268924e-06
8.256,7.83770958637931e-06,NaN,7.86628276288065e-06
8.28,7.83545113810319e-06,NaN,7.86363430722257e-06
8.304,7.83321307908549e-06,NaN,7.86101258422843e-06
8.328,7.83099508767112e-06,NaN,7.85841724797068e-06
8.352,7.82879682780613e-06,NaN,7.85584795797724e-06
8.376,7.82661800280503e-06,NaN,7.85330437913011e-06
8.4,7.82445831555068e-06,NaN,7.8507861815661e-06
8.424,7.82231753325404e-06,NaN,7.84829304057979e-06
8.448,7.82019542418872e-06,NaN,7.84582463652844e-06
8.472,7.81809160155969e-06,NaN,7.84338065473901e-06
8.496,7.81600617528077e-06,NaN,7.84096078541706e-06
8.52,7.81393909803639e-06,NaN,7.83856472355765e-06
8.544,7.81189027555253e-06,NaN,7.83619216885805e-06
8.568,7.80985961395904e-06,NaN,7.8338428256323e-06
8.592,7.8078470197918e-06,NaN,7.8315164027276e-06
8.616,7.80585154790607e-06,NaN,7.82921261344237e-06
8.64,7.80387348429299e-06,NaN,7.82693117544606e-06
8.664,7.80191290974077e-06,NaN,7.8246718107006e-06
8.688,7.79996973475687e-06,NaN,7.82243424538352e-06
8.712,7.79804387024111e-06,NaN,7.82021820981257e-06
8.736,7.79613522748773e-06,NaN,7.81802343837197e-06
8.76,7.79424250008449e-06,NaN,7.81584966944016e-06
8.784,7.79236614374584e-06,NaN,7.81369664531895e-06
8.808,7.79050631644719e-06,NaN,7.81156411216425e-06
8.832,7.78866293434867e-06,NaN,7.80945181991807e-06
8.856,7.7868359139803e-06,NaN,7.80735952224201e-06
8.88,7.78502517224393e-06,NaN,7.805286976452e-06
8.904,7.78322908491181e-06,NaN,7.80323394345447e-06
8.928,7.78144826056169e-06,NaN,7.80120018768366e-06
8.952,7.77968292554701e-06,NaN,7.79918547704035e-06
8.976,7.77793300234578e-06,NaN,7.79718958283166e-06
9,7.7761984137741e-06,NaN,7.79521227971217e-06
9.024,7.77447908298791e-06,NaN,7.79325334562617e-06
9.048,7.77277382424285e-06,NaN,7.79131256175102e-06
9.072,7.77108284470323e-06,NaN,7.78938971244168e-06
9.096,7.76940618191815e-06,NaN,7.78748458517635e-06
9.12,7.76774367391208e-06,NaN,7.78559697050311e-06
9.144,7.7660951599091e-06,NaN,7.78372666198766e-06
9.168,7.76446048032358e-06,NaN,7.7818734561621e-06
9.192,7.76283947675081e-06,NaN,7.78003715247465e-06
9.216,7.76123199195783e-06,NaN,7.77821755324041e-06
9.24,7.75963786987422e-06,NaN,7.77641446359305e-06
9.264,7.75805679622689e-06,NaN,7.77462769143741e-06
9.288,7.75648855071593e-06,NaN,7.77285704740309e-06
9.312,7.75493310127545e-06,NaN,7.77110234479886e-06
9.336,7.75339028727772e-06,NaN,7.76936339956801e-06
9.36,7.75185994930206e-06,NaN,7.76764003024447e-06
9.384,7.75034192912507e-06,NaN,7.76593205790989e-06
9.408,7.74883606971096e-06,NaN,7.76423930615145e-06
9.432,7.74734221520203e-06,NaN,7.76256160102046e-06
9.456,7.74586021090916e-06,NaN,7.76089877099186e-06
9.48,7.74439008287462e-06,NaN,7.75925064692436e-06
9.504,7.74293234318856e-06,NaN,7.75761706202141e-06
9.528,7.74148629218332e-06,NaN,7.75599785179285e-06
9.552,7.74005180615705e-06,NaN,7.75439285401736e-06
9.576,7.7386287622777e-06,NaN,7.75280190870555e-06
9.6,7.73721703857672e-06,NaN,7.75122485806373e-06
9.624,7.73581651394279e-06,NaN,7.74966154645845e-06
9.648,7.73442706811556e-06,NaN,7.74811182038157e-06
9.672,7.73304858167945e-06,NaN,7.74657552841606e-06
9.696,7.73168093605748e-06,NaN,7.74505252120247e-06
9.72,7.73032433136264e-06,NaN,7.7435426514059e-06
9.744,7.72897866325449e-06,NaN,7.74204577368369e-06
9.768,7.72764387452648e-06,NaN,7.74056174465363e-06
9.792,7.72632024286723e-06,NaN,7.73909042286281e-06
9.816,7.72500755457157e-06,NaN,7.73763166875703e-06
9.84,7.72370574860606e-06,NaN,7.7361853446507e-06
9.864,7.72241465047842e-06,NaN,7.73475131469739e-06
9.888,7.72113427327068e-06,NaN,7.73332944486084e-06
9.912,7.71986448440433e-06,NaN,7.73191960288654e-06
9.936,7.71860476155767e-06,NaN,7.7305216582738e-06
9.96,7.71735531450549e-06,NaN,7.72913548224833e-06
9.984,7.7161159207842e-06,NaN,7.72776094773529e-06
10.008,7.71488597342475e-06,NaN,7.72639792933291e-06
10.032,7.71366575566059e-06,NaN,7.72504630328644e-06
10.056,7.71245476222021e-06,NaN,7.72370594746272e-06
10.08,7.71125231126416e-06,NaN,7.72237674132506e-06
10.104,7.71005905657043e-06,NaN,7.72105856590871e-06
10.128,7.70887495720334e-06,NaN,7.71975130379662e-06
10.152,7.70769997238045e-06,NaN,7.71845483909574e-06
10.176,7.70653406147323e-06,NaN,7.71716905741368e-06
10.2,7.70537672699102e-06,NaN,7.71589384583583e-06
10.224,7.70422759323184e-06,NaN,7.71462909290281e-06
10.248,7.70308709838271e-06,NaN,7.71337468858837e-06
10.272,7.70195520454628e-06,NaN,7.71213052427769e-06
10.296,7.7008318739638e-06,NaN,7.710896492746e-06
10.32,7.69971706901578e-06,NaN,7.70967248813762e-06
10.344,7.69861045832565e-06,NaN,7.70845840594533e-06
10.368,7.69751191653135e-06,NaN,7.70725414299014e-06
10.392,7.69642162228017e-06,NaN,7.70605959740139e-06
10.416,7.69533953961817e-06,NaN,7.70487466859716e-06
10.44,7.69426563272408e-06,NaN,7.70369925726505e-06
10.464,7.69319986590984e-06,NaN,7.70253326534332e-06
10.488,7.69214194822397e-06,NaN,7.70137659600228e-06
10.512,7.69109184720532e-06,NaN,7.70022915362607e-06
10.536,7.69004965793168e-06,NaN,7.69909084379468e-06
10.56,7.68901534605139e-06,NaN,7.69796157326637e-06
10.584,7.68798887734187e-06,NaN,7.69684124996026e-06
10.608,7.68697021771023e-06,NaN,7.69572978293936e-06
10.632,7.6859590049204e-06,NaN,7.69462708239376e-06
10.656,7.68495523109494e-06,NaN,7.6935330596242e-06
10.68,7.68395894080828e-06,NaN,7.69244762702584e-06
10.704,7.68297007414645e-06,NaN,7.69137069807234e-06
10.728,7.68198857155369e-06,NaN,7.69030218730024e-06
10.752,7.68101437383038e-06,NaN,7.68924201029352e-06
10.776,7.68004742213103e-06,NaN,7.68819008366849e-06
10.8,7.6790876579623e-06,NaN,7.68714632505889e-06
10.824,7.67813476303724e-06,NaN,7.68611065310126e-06
10.848,7.67718875834508e-06,NaN,7.68508298742052e-06
10.872,7.67624963574307e-06,NaN,7.68406324861586e-06
10.896,7.67531732521067e-06,NaN,7.68305135824675e-06
10.92,7.67439175717903e-06,NaN,7.68204723881931e-06
10.944,7.67347286252789e-06,NaN,7.68105081377279e-06
10.968,7.6725605725824e-06,NaN,7.68006200746633e-06
10.992,7.67165481911015e-06,NaN,7.67908074516595e-06
11.016,7.67075563846742e-06,NaN,7.6781069530317e-06
11.04,7.6698629198836e-06,NaN,7.67714055810505e-06
11.064,7.66897658447767e-06,NaN,7.6761814882965e-06
11.088,7.66809657050283e-06,NaN,7.67522967237338e-06
11.112,7.6672228166004e-06,NaN,7.6742850399478e-06
11.136,7.66635526179719e-06,NaN,7.67334752146488e-06
11.16,7.66549384550296e-06,NaN,7.67241704819107e-06
11.184,7.66463850750788e-06,NaN,7.67149355220279e-06
11.208,7.6637895430453e-06,NaN,7.6705769663751e-06
11.232,7.66294670964038e-06,NaN,7.66966722437067e-06
11.256,7.66210993035953e-06,NaN,7.66876426062887e-06
11.28,7.66127916139887e-06,NaN,7.66786801035504e-06
11.304,7.66045435919985e-06,NaN,7.66697840950992e-06
11.328,7.65963548044803e-06,NaN,7.66609539479933e-06
11.352,7.65882248207184e-06,NaN,7.66521890366385e-06
11.376,7.65801532124139e-06,NaN,7.66434887426884e-06
11.4,7.65721404740352e-06,NaN,7.66348524549452e-06
11.424,7.65641861699567e-06,NaN,7.66262795692617e-06
11.448,7.65562898390249e-06,NaN,7.66177694884462e-06
11.472,7.65484498831479e-06,NaN,7.66093216221675e-06
11.496,7.65406662042797e-06,NaN,7.66009353868622e-06
11.52,7.65329374445025e-06,NaN,7.65926102056428e-06
11.544,7.65252617167124e-06,NaN,7.65843455082084e-06
11.568,7.65176384399019e-06,NaN,7.65761407307553e-06
11.592,7.65100658481816e-06,NaN,7.65679953158899e-06
11.616,7.6502542545849e-06,NaN,7.65599087125428e-06
11.64,7.64950673839604e-06,NaN,7.65518803758844e-06
11.664,7.64876394640428e-06,NaN,7.65439097672411e-06
11.688,7.64802574775136e-06,NaN,7.65359963540136e-06
11.712,7.64729207268444e-06,NaN,7.65281396095959e-06
11.736,7.64656298661702e-06,NaN,7.65203390132962e-06
11.76,7.64583832960954e-06,NaN,7.6512594050258e-06
11.784,7.64511802485952e-06,NaN,7.65049042113831e-06
11.808,7.64440226490561e-06,NaN,7.6497268993256e-06
11.832,7.64369101642346e-06,NaN,7.64896878980689e-06
11.856,7.64298421577125e-06,NaN,7.64821604335476e-06
11.88,7.6422819268212e-06,NaN,7.64746861128797e-06
11.904,7.64158438038699e-06,NaN,7.64672644546426e-06
11.928,7.64089150267878e-06,NaN,7.64598949827333e-06
11.952,7.64020333297362e-06,NaN,7.6452577226299e-06
11.976,7.63952003257167e-06,NaN,7.64453107196688e-06
12,7.63884164823345e-06,NaN,7.64380950022867e-06
12.024,7.63816822655766e-06,NaN,7.64309296186449e-06
12.048,7.63749980034398e-06,NaN,7.64238141182189e-06
12.072,7.63683635388753e-06,NaN,7.6416748055403e-06
12.096,7.63617796778808e-06,NaN,7.64097309894471e-06
12.12,7.63552468535733e-06,NaN,7.64027624843941e-06
12.144,7.63487554446838e-06,NaN,7.63958421090186e-06
12.168,7.63423103482359e-06,NaN,7.63889694367662e-06
12.192,7.63359127990104e-06,NaN,7.63821440456941e-06
12.216,7.63295627333391e-06,NaN,7.63753655184117e-06
12.24,7.63232600873415e-06,NaN,7.63686334420235e-06
12.264,7.63170047969401e-06,NaN,7.63619474080711e-06
12.288,7.63107967978747e-06,NaN,7.63553070124778e-06
12.312,7.63046318791234e-06,NaN,7.63487118554926e-06
12.336,7.62984977891235e-06,NaN,7.63421615416356e-06
12.36,7.62924037282114e-06,NaN,7.63356556796445e-06
12.384,7.62863488667084e-06,NaN,7.63291938824214e-06
12.408,7.62803323805049e-06,NaN,7.63227757669803e-06
12.432,7.62743534510156e-06,NaN,7.6316400954396e-06
12.456,7.62684112651374e-06,NaN,7.63100690697529e-06
12.48,7.62625050152073e-06,NaN,7.63037797420951e-06
12.504,7.62566312538102e-06,NaN,7.62975326043772e-06
12.528,7.62507890566609e-06,NaN,7.62913272934157e-06
12.552,7.6244978679485e-06,NaN,7.62851634498407e-06
12.576,7.62391991574739e-06,NaN,7.62790407180489e-06
12.6,7.6233449532444e-06,NaN,7.62729587461574e-06
12.624,7.62277288527981e-06,NaN,7.6266917185957e-06
12.648,7.62220361734888e-06,NaN,7.62609156928677e-06
12.672,7.62163709296042e-06,NaN,7.62549539258935e-06
12.696,7.6210747856267e-06,NaN,7.6249031547579e-06
12.72,7.62051559470141e-06,NaN,7.62431482239656e-06
12.744,7.61995949450319e-06,NaN,7.62373036245487e-06
12.768,7.61940645948951e-06,NaN,7.62314974222361e-06
12.792,7.61885646425598e-06,NaN,7.62257292933059e-06
12.816,7.61830948353565e-06,NaN,7.62199989173656e-06
12.84,7.61776549219831e-06,NaN,7.62143059773122e-06
12.864,7.61722514541891e-06,NaN,7.62086501592917e-06
12.888,7.61668914773643e-06,NaN,7.62030311526602e-06
12.912,7.61615676175094e-06,NaN,7.61974486499451e-06
12.936,7.61562803694005e-06,NaN,7.6191902346807e-06
12.96,7.61510302237199e-06,NaN,7.61863919420017e-06
12.984,7.61458176671076e-06,NaN,7.61809171373437e-06
13.008,7.61406431822123e-06,NaN,7.61754776376687e-06
13.032,7.61355072477464e-06,NaN,7.61700731507985e-06
13.056,7.61304060782533e-06,NaN,7.61647033875043e-06
13.08,7.61253418288449e-06,NaN,7.61593680614724e-06
13.104,7.6120315693967e-06,NaN,7.61540668892693e-06
13.128,7.61153279727963e-06,NaN,7.61487995903073e-06
13.152,7.61103789619691e-06,NaN,7.6143565886811e-06
13.176,7.61054689556253e-06,NaN,7.61383655037841e-06
13.2,7.6100598245452e-06,NaN,7.61331981689764e-06
13.224,7.60957671207288e-06,NaN,7.61280636128516e-06
13.248,7.60909758683741e-06,NaN,7.61229615685554e-06
13.272,7.60862188875623e-06,NaN,7.61178917718839e-06
13.296,7.60814959442517e-06,NaN,7.61128539612526e-06
13.32,7.607680650336e-06,NaN,7.61078478776659e-06
13.344,7.60721447505134e-06,NaN,7.61028732646865e-06
13.368,7.60675079858726e-06,NaN,7.60979298684061e-06
13.392,7.60628946837463e-06,NaN,7.60930174374156e-06
13.416,7.60583019666729e-06,NaN,7.60881357227761e-06
13.44,7.60537271183123e-06,NaN,7.60832844779905e-06
13.464,7.60491677070549e-06,NaN,7.60784634589751e-06
13.488,7.60446234703877e-06,NaN,7.60736724240316e-06
13.512,7.60400943773144e-06,NaN,7.60689111338199e-06
13.536,7.60355777491346e-06,NaN,7.60641793513306e-06
13.56,7.60310742181781e-06,NaN,7.60594768418586e-06
13.584,7.60265859908747e-06,NaN,7.60548033729764e-06
13.608,7.60221111476941e-06,NaN,7.6050158714508e-06
13.632,7.60176568038828e-06,NaN,7.60455426385034e-06
13.656,7.60132340519488e-06,NaN,7.6040954919213e-06
13.68,7.60088314337751e-06,NaN,7.60363953330627e-06
13.704,7.60044488912513e-06,NaN,7.6031863658629e-06
13.728,7.60000863663603e-06,NaN,7.60273596766148e-06
13.752,7.59957438011782e-06,NaN,7.60228831698251e-06
13.776,7.59914344639416e-06,NaN,7.60184339231432e-06
13.8,7.59871635677049e-06,NaN,7.60140117235075e-06
13.824,7.59829204557507e-06,NaN,7.60096163598883e-06
13.848,7.59787050289953e-06,NaN,7.60052476232647e-06
13.872,7.59745171887018e-06,NaN,7.6000905306602e-06
13.896,7.59703568364818e-06,NaN,7.59965892048299e-06
13.92,7.59662342306039e-06,NaN,7.599229911482e-06
13.944,7.59621476360119e-06,NaN,7.59880348353645e-06
13.968,7.5958092822109e-06,NaN,7.59837961671545e-06
13.992,7.59540696687012e-06,NaN,7.59795829127589e-06
14.016,7.59500780561747e-06,NaN,7.59753948766037e-06
14.04,7.59461178654979e-06,NaN,7.59712318649511e-06
14.064,7.59421845553387e-06,NaN,7.59670936858796e-06
14.088,7.59382802033691e-06,NaN,7.59629801492633e-06
14.112,7.59344053823917e-06,NaN,7.59588910667528e-06
14.136,7.59305599831034e-06,NaN,7.59548262517548e-06
14.16,7.59267438967124e-06,NaN,7.59507855194137e-06
14.184,7.59229568670871e-06,NaN,7.59467686865916e-06
14.208,7.59191838858263e-06,NaN,7.59427755718501e-06
14.232,7.59154337391995e-06,NaN,7.59388059954316e-06
14.256,7.59117055531982e-06,NaN,7.59348597792406e-06
14.28,7.59079984592331e-06,NaN,7.59309367468258e-06
14.304,7.59043115940912e-06,NaN,7.59270367233624e-06
14.328,7.5900644099896e-06,NaN,7.59231595356339e-06
14.352,7.58969951240697e-06,NaN,7.59193050120151e-06
14.376,7.58933586695555e-06,NaN,7.59154729824547e-06
14.4,7.58897354163301e-06,NaN,7.59116632784582e-06
14.424,7.58861253183785e-06,NaN,7.59078757330711e-06
14.448,7.58825272406e-06,NaN,7.59041101808623e-06
14.472,7.58789400551165e-06,NaN,7.5900366457908e-06
14.496,7.58753626412585e-06,NaN,7.58966444017749e-06
14.52,7.58717938855579e-06,NaN,7.58929438515046e-06
14.544,7.58682402834304e-06,NaN,7.58892646475979e-06
14.568,7.58647029368127e-06,NaN,7.5885606631999e-06
14.592,7.58611768324528e-06,NaN,7.58819696480798e-06
14.616,7.58576615307614e-06,NaN,7.58783535406255e-06
14.64,7.58541565949253e-06,NaN,7.58747581558186e-06
14.664,7.58506615909037e-06,NaN,7.58711833412249e-06
14.688,7.58471760874249e-06,NaN,7.5867628945778e-06
14.712,7.58437072560846e-06,NaN,7.58640948197657e-06
14.736,7.58402667155097e-06,NaN,7.58605808148149e-06
14.76,7.5836844046648e-06,NaN,7.58570867838779e-06
14.784,7.58334399152137e-06,NaN,7.58536125812185e-06
14.808,7.58300549823865e-06,NaN,7.58501580623977e-06
14.832,7.58266899048484e-06,NaN,7.58467230842606e-06
14.856,7.5823345334823e-06,NaN,7.58433075049228e-06
14.88,7.58200231500441e-06,NaN,7.58399111837568e-06
14.904,7.58167325272997e-06,NaN,7.58365339813793e-06
14.928,7.58134684345369e-06,NaN,7.58331757596379e-06
14.952,7.58102319800064e-06,NaN,7.58298363815984e-06
14.976,7.58070242648145e-06,NaN,7.58265157115321e-06
15,7.58038463830464e-06,NaN,7.58232136149032e-06
15.024,7.58006994218982e-06,NaN,7.58199299583567e-06
15.048,7.57975844618161e-06,NaN,7.58166646097058e-06
15.072,7.57945013248931e-06,NaN,7.581341743792e-06
15.096,7.57914511465612e-06,NaN,7.58101883131134e-06
15.12,7.57884347917455e-06,NaN,7.58069771065323e-06
15.144,7.57854463936349e-06,NaN,7.58037836905443e-06
15.168,7.57824842374668e-06,NaN,7.58006079386261e-06
15.192,7.57795487344584e-06,NaN,7.57974497253527e-06
15.216,7.57766349992131e-06,NaN,7.57943089263856e-06
15.24,7.577373781455e-06,NaN,7.57911854184623e-06
15.264,7.57708564511237e-06,NaN,7.57880790793848e-06
15.288,7.57679873939401e-06,NaN,7.57849897880088e-06
15.312,7.57651258334851e-06,NaN,7.57819174242334e-06
15.336,7.57622694868177e-06,NaN,7.57788618689901e-06
15.36,7.57594154346056e-06,NaN,7.57758230042323e-06
15.384,7.57565623842598e-06,NaN,7.57728007129255e-06
15.408,7.57537068432495e-06,NaN,7.57697948790362e-06
15.432,7.57508460869335e-06,NaN,7.57668053875225e-06
15.456,7.57479866402637e-06,NaN,7.57638321243238e-06
15.48,7.57451225032067e-06,NaN,7.5760874976351e-06
15.504,7.5742252032705e-06,NaN,7.57579338314767e-06
15.528,7.57393736607002e-06,NaN,7.57550085785255e-06
15.552,7.57364959114104e-06,NaN,7.57520991072647e-06
15.576,7.57336184209144e-06,NaN,7.57492053083945e-06
15.6,7.57307388743757e-06,NaN,7.5746327073539e-06
15.624,7.57278574546456e-06,NaN,7.57434642952368e-06
15.648,7.57249796349458e-06,NaN,7.5740616866932e-06
15.672,7.57221112099174e-06,NaN,7.57377846829651e-06
15.696,7.5719250025644e-06,NaN,7.57349676385642e-06
15.72,7.57163977195186e-06,NaN,7.57321656298362e-06
15.744,7.57135579593034e-06,NaN,7.57293785537579e-06
15.768,7.5710740284235e-06,NaN,7.57266063081677e-06
15.792,7.57079432283133e-06,NaN,7.5723848791757e-06
15.816,7.57051696140326e-06,NaN,7.57211059040616e-06
15.84,7.57024222461446e-06,NaN,7.57183775454536e-06
15.864,7.56997044517558e-06,NaN,7.57156636171333e-06
15.888,7.56970188012188e-06,NaN,7.57129640211206e-06
15.912,7.56943681105691e-06,NaN,7.57102786602476e-06
15.936,7.56917551798759e-06,NaN,7.57076074381502e-06
15.96,7.56891652166601e-06,NaN,7.57049502592603e-06
15.984,7.56866045888688e-06,NaN,7.57023070287984e-06
16.008,7.56840797126668e-06,NaN,7.56996776527654e-06
16.032,7.56815922097438e-06,NaN,7.56970620379354e-06
16.056,7.56791436931822e-06,NaN,7.56944600918481e-06
16.08,7.56767357678041e-06,NaN,7.56918717228012e-06
16.104,7.5674370030537e-06,NaN,7.56892968398434e-06
16.128,7.56720229475073e-06,NaN,7.56867353527669e-06
16.152,7.56696857279214e-06,NaN,7.56841871721002e-06
16.176,7.56673747579016e-06,NaN,7.56816522091012e-06
16.2,7.56650893074526e-06,NaN,7.56791303757501e-06
16.224,7.56628286508112e-06,NaN,7.56766215847423e-06
16.248,7.56605920663713e-06,NaN,7.56741257494819e-06
16.272,7.56583788366118e-06,NaN,7.56716427840744e-06
16.296,7.56561763542148e-06,NaN,7.56691726033206e-06
16.32,7.56539627677377e-06,NaN,7.56667151227095e-06
16.344,7.56517543743795e-06,NaN,7.56642702584118e-06
16.368,7.56495486483762e-06,NaN,7.56618379272737e-06
16.392,7.56473430776075e-06,NaN,7.56594180468101e-06
16.416,7.56451351636418e-06,NaN,7.56570105351985e-06
16.44,7.56429224218217e-06,NaN,7.56546153112728e-06
16.464,7.56407024317107e-06,NaN,7.56522322945166e-06
16.488,7.56384731081916e-06,NaN,7.56498614050577e-06
16.512,7.56362317643429e-06,NaN,7.56475025636616e-06
16.536,7.56339759932282e-06,NaN,7.56451556917256e-06
16.56,7.56317034026416e-06,NaN,7.56428207112729e-06
16.584,7.56294116154291e-06,NaN,7.56404975449466e-06
16.608,7.5627098269851e-06,NaN,7.5638186116004e-06
16.632,7.56247610199837e-06,NaN,7.56358863483109e-06
16.656,7.56224372066549e-06,NaN,7.56335981663357e-06
16.68,7.56201040334195e-06,NaN,7.5631321495144e-06
16.704,7.5617758590382e-06,NaN,7.56290562603927e-06
16.728,7.5615400559414e-06,NaN,7.5626802388325e-06
16.752,7.56130296255048e-06,NaN,7.56245598057645e-06
16.776,7.56106454768124e-06,NaN,7.56223284401099e-06
16.8,7.56082478047158e-06,NaN,7.56201082193298e-06
16.824,7.56058753489423e-06,NaN,7.56178990719574e-06
16.848,7.56035218502704e-06,NaN,7.56157009270851e-06
16.872,7.56011769824511e-06,NaN,7.56135137143596e-06
16.896,7.55988428730104e-06,NaN,7.56113373639766e-06
16.92,7.55965216362102e-06,NaN,7.56091718066757e-06
16.944,7.55942153731368e-06,NaN,7.56070169737356e-06
16.968,7.55919261718208e-06,NaN,7.5604872796969e-06
16.992,7.55896628122539e-06,NaN,7.56027392087177e-06
17.016,7.55874451843092e-06,NaN,7.5600616141848e-06
17.04,7.55852617810992e-06,NaN,7.55985035297454e-06
17.064,7.55831158596339e-06,NaN,7.55964013063104e-06
17.088,7.55810106589862e-06,NaN,7.55943094059533e-06
17.112,7.55789494010971e-06,NaN,7.55922277635902e-06
17.136,7.55769352916633e-06,NaN,7.55901563146377e-06
17.16,7.55749715211082e-06,NaN,7.55880949950088e-06
17.184,7.55730397745729e-06,NaN,7.55860437411081e-06
17.208,7.55711485105308e-06,NaN,7.55840024898279e-06
17.232,7.55693027692657e-06,NaN,7.55819711785431e-06
17.256,7.55675038671419e-06,NaN,7.55799497451072e-06
17.28,7.55657531167853e-06,NaN,7.5577938127848e-06
17.304,7.55640518275633e-06,NaN,7.55759362655632e-06
17.328,7.55623439257497e-06,NaN,7.55739440975163e-06
17.352,7.55606633395223e-06,NaN,7.55719615634323e-06
17.376,7.55590119134472e-06,NaN,7.55699886034936e-06
17.4,7.55573895519329e-06,NaN,7.55680251583361e-06
17.424,7.55557961608786e-06,NaN,7.55660711690447e-06
17.448,7.55541677427399e-06,NaN,7.55641265771497e-06
17.472,7.55525436546271e-06,NaN,7.55621913246227e-06
17.496,7.55509261540856e-06,NaN,7.55602653538726e-06
17.52,7.55493152251023e-06,NaN,7.55583486077417e-06
17.544,7.55477108516979e-06,NaN,7.5556441029502e-06
17.568,7.55460520342202e-06,NaN,7.55545425628513e-06
17.592,7.55443763155665e-06,NaN,7.55526531519093e-06
17.616,7.55426859924742e-06,NaN,7.55507727412143e-06
17.64,7.55409811279055e-06,NaN,7.55489012757188e-06
17.664,7.5539261785507e-06,NaN,7.55470387007865e-06
17.688,7.55374958856897e-06,NaN,7.55451849621883e-06
17.712,7.55357032502045e-06,NaN,7.5543340006099e-06
17.736,7.55338852041565e-06,NaN,7.55415037790933e-06
17.76,7.55320418624504e-06,NaN,7.55396762281429e-06
17.784,7.55301733418842e-06,NaN,7.55378573006124e-06
17.808,7.55282934971061e-06,NaN,7.55360469442565e-06
17.832,7.55263934323838e-06,NaN,7.55342451072159e-06
17.856,7.55244727051409e-06,NaN,7.55324517380145e-06
17.88,7.55225314203683e-06,NaN,7.55306667855557e-06
17.904,7.55205696844753e-06,NaN,7.55288901991194e-06
17.928,7.55185921241172e-06,NaN,7.55271219283585e-06
17.952,7.55166445530754e-06,NaN,7.55253619232957e-06
17.976,7.55146921917937e-06,NaN,7.55236101343203e-06
18,7.55127350782515e-06,NaN,7.5521866512185e-06
18.024,7.55107732506339e-06,NaN,7.55201310080031e-06
18.048,7.55088067473321e-06,NaN,7.55184035732448e-06
18.072,7.55068505551679e-06,NaN,7.55166841597344e-06
18.096,7.55049497297472e-06,NaN,7.55149727196474e-06
18.12,7.55030645102713e-06,NaN,7.55132692055074e-06
18.144,7.55011948422687e-06,NaN,7.55115735701828e-06
18.168,7.54993406715685e-06,NaN,7.55098857668844e-06
18.192,7.5497501944301e-06,NaN,7.5508205749162e-06
18.216,7.54956979978023e-06,NaN,7.55065334709016e-06
18.24,7.54939519251793e-06,NaN,7.55048688863227e-06
18.264,7.54922371948356e-06,NaN,7.55032119499753e-06
18.288,7.54905536881844e-06,NaN,7.55015626167372e-06
18.312,7.5488901288497e-06,NaN,7.54999208418111e-06
18.336,7.54872798809097e-06,NaN,7.54982865807218e-06
18.36,7.54856969076148e-06,NaN,7.54966597893136e-06
18.384,7.54841573967904e-06,NaN,7.54950404237475e-06
18.408,7.54826572051733e-06,NaN,7.54934284404987e-06
18.432,7.5481197426403e-06,NaN,7.54918237963536e-06
18.456,7.54797791515318e-06,NaN,7.54902264484074e-06
18.48,7.54784034694316e-06,NaN,7.54886363540617e-06
18.504,7.54770592601992e-06,NaN,7.54870534710214e-06
18.528,7.54757317788676e-06,NaN,7.54854777572925e-06
18.552,7.5474433854406e-06,NaN,7.54839091711796e-06
18.576,7.54731644439262e-06,NaN,7.54823476712832e-06
18.6,7.54719225103671e-06,NaN,7.54807932164973e-06
18.624,7.54707070222953e-06,NaN,7.54792457660071e-06
18.648,7.54695084588139e-06,NaN,7.54777052792864e-06
18.672,7.54683042081914e-06,NaN,7.5476171716095e-06
18.696,7.54671072486585e-06,NaN,7.54746450364768e-06
18.72,7.54659144356869e-06,NaN,7.54731252007571e-06
18.744,7.5464722637527e-06,NaN,7.54716121695402e-06
18.768,7.54635287351814e-06,NaN,7.54701059037075e-06
18.792,7.54623274570868e-06,NaN,7.54686063644145e-06
18.816,7.54611039011421e-06,NaN,7.54671135130893e-06
18.84,7.54598620245252e-06,NaN,7.54656273114299e-06
18.864,7.54585978293208e-06,NaN,7.54641477214019e-06
18.888,7.54573073368772e-06,NaN,7.54626747052367e-06
18.912,7.54559865887398e-06,NaN,7.5461208225429e-06
18.936,7.54546325333621e-06,NaN,7.54597482447344e-06
18.96,7.54532592114358e-06,NaN,7.5458294726168e-06
18.984,7.54518526351264e-06,NaN,7.54568476330016e-06
19.008,7.54504101272586e-06,NaN,7.54554069287617e-06
19.032,7.54489290288761e-06,NaN,7.54539725772278e-06
19.056,7.54474067002588e-06,NaN,7.54525445424298e-06
19.08,7.54458405220151e-06,NaN,7.54511227886463e-06
19.104,7.54442765886946e-06,NaN,7.54497072804027e-06
19.128,7.54426872943042e-06,NaN,7.54482979824686e-06
19.152,7.54410702171546e-06,NaN,7.54468948598565e-06
19.176,7.54394254502895e-06,NaN,7.54454978778193e-06
19.2,7.54377530898366e-06,NaN,7.54441070018487e-06
19.224,7.54360532350362e-06,NaN,7.54427221976731e-06
19.248,7.54343315119482e-06,NaN,7.54413434312557e-06
19.272,7.54326336878263e-06,NaN,7.54399706687926e-06
19.296,7.54309350056622e-06,NaN,7.54386038767109e-06
19.32,7.54292393347831e-06,NaN,7.54372430216668e-06
19.344,7.54275505203441e-06,NaN,7.54358880705441e-06
19.368,7.54258723833518e-06,NaN,7.54345389904519e-06
19.392,7.5424229335592e-06,NaN,7.54331957487228e-06
19.416,7.54226367616034e-06,NaN,7.54318583129117e-06
19.44,7.54210730175489e-06,NaN,7.54305266507932e-06
19.464,7.54195379883537e-06,NaN,7.54292007303604e-06
19.488,7.54180315607366e-06,NaN,7.54278805198232e-06
19.512,7.54165747413691e-06,NaN,7.5426565987606e-06
19.536,7.54151738273423e-06,NaN,7.54252571023466e-06
19.56,7.54138149242288e-06,NaN,7.54239538328942e-06
19.584,7.54124978755268e-06,NaN,7.54226561483076e-06
19.608,7.54112225291756e-06,NaN,7.54213640178541e-06
19.632,7.5409995260812e-06,NaN,7.54200774110069e-06
19.656,7.54088156614034e-06,NaN,7.54187962974446e-06
19.68,7.54076808444455e-06,NaN,7.54175206470485e-06
19.704,7.54065906654661e-06,NaN,7.54162504299018e-06
19.728,7.54055449853894e-06,NaN,7.54149856162875e-06
19.752,7.54045267295257e-06,NaN,7.54137261766871e-06
19.776,7.54035407027461e-06,NaN,7.5412472081779e-06
19.8,7.54025910510563e-06,NaN,7.54112233024368e-06
19.824,7.54016776742243e-06,NaN,7.54099798097279e-06
19.848,7.54008004756907e-06,NaN,7.5408741574912e-06
19.872,7.53999318379471e-06,NaN,7.54075085694394e-06
19.896,7.53990797306178e-06,NaN,7.54062807649498e-06
19.92,7.53982445625676e-06,NaN,7.54050581332706e-06
19.944,7.53974236383308e-06,NaN,7.54038406464154e-06
19.968,7.53966142717809e-06,NaN,7.54026282765828e-06
19.992,7.53958137858095e-06,NaN,7.54014209961546e-06
20.016,7.53949936487169e-06,NaN,7.54002187776947e-06
20.04,7.53941642691184e-06,NaN,7.53990215939477e-06
20.064,7.53933216560372e-06,NaN,7.5397829417837e-06
20.088,7.53924614015361e-06,NaN,7.53966422224641e-06
20.112,7.53915791141101e-06,NaN,7.53954599811066e-06
20.136,7.53906707152051e-06,NaN,7.53942826672174e-06
20.16,7.53897356335228e-06,NaN,7.53931102544228e-06
20.184,7.5388767446482e-06,NaN,7.53919427165216e-06
20.208,7.53877621198359e-06,NaN,7.53907800274836e-06
20.232,7.53867156407575e-06,NaN,7.53896221614481e-06
20.256,7.53856240195872e-06,NaN,7.53884690927229e-06
20.28,7.5384488501597e-06,NaN,7.5387320795783e-06
20.304,7.53833297939737e-06,NaN,7.5386177245269e-06
20.328,7.5382129608757e-06,NaN,7.53850384159861e-06
20.352,7.53808861953267e-06,NaN,7.53839042829028e-06
20.376,7.53795978195071e-06,NaN,7.53827748211494e-06
20.4,7.53782627645368e-06,NaN,7.53816500060174e-06
20.424,7.53768913481441e-06,NaN,7.53805298129575e-06
20.448,7.53755108122783e-06,NaN,7.53794142175787e-06
20.472,7.53741012318782e-06,NaN,7.53783031956475e-06
20.496,7.53726640226531e-06,NaN,7.5377196723086e-06
20.52,7.53712005958295e-06,NaN,7.53760947759712e-06
20.544,7.53697123577556e-06,NaN,7.53749973305335e-06
20.568,7.53682183697616e-06,NaN,7.5373904363156e-06
20.592,7.53667411671592e-06,NaN,7.53728158503729e-06
20.616,7.53652643805997e-06,NaN,7.53717317688684e-06
20.64,7.53637918943823e-06,NaN,7.53706520954759e-06
20.664,7.53623275678977e-06,NaN,7.53695768071765e-06
20.688,7.53608752357283e-06,NaN,7.53685058810982e-06
20.712,7.53594387079121e-06,NaN,7.53674392945144e-06
20.736,7.5358034759177e-06,NaN,7.53663770248433e-06
20.76,7.53566664529681e-06,NaN,7.53653190496465e-06
20.784,7.53553340784924e-06,NaN,7.53642653466277e-06
20.808,7.53540423746649e-06,NaN,7.53632158936324e-06
20.832,7.53527960562084e-06,NaN,7.5362170668646e-06
20.856,7.53515998158792e-06,NaN,7.53611296497932e-06
20.88,7.53504583269725e-06,NaN,7.5360092815337e-06
20.904,7.53493474784844e-06,NaN,7.53590601436773e-06
20.928,7.53482884401217e-06,NaN,7.53580316133503e-06
20.952,7.5347284540148e-06,NaN,7.53570072030273e-06
20.976,7.53463388725953e-06,NaN,7.53559868915137e-06
21,7.53454545276746e-06,NaN,7.53549706577479e-06
21.024,7.53446345940262e-06,NaN,7.53539584808006e-06
21.048,7.53438668950076e-06,NaN,7.53529503398735e-06
21.072,7.53431148815047e-06,NaN,7.53519462142984e-06
21.096,7.53424094506121e-06,NaN,7.53509460835367e-06
21.12,7.53417503478955e-06,NaN,7.53499499271775e-06
21.144,7.53411373265885e-06,NaN,7.53489577249377e-06
21.168,7.53405701475485e-06,NaN,7.53479694566603e-06
21.192,7.53400485792109e-06,NaN,7.53469851023139e-06
21.216,7.5339538807339e-06,NaN,7.53460046419915e-06
21.24,7.53390287469181e-06,NaN,7.53450280559097e-06
21.264,7.53385350342005e-06,NaN,7.5344055324408e-06
21.288,7.53380540376976e-06,NaN,7.53430864279474e-06
21.312,7.53375821347576e-06,NaN,7.53421213471101e-06
21.336,7.53371157111076e-06,NaN,7.53411600625983e-06
21.36,7.53366511605468e-06,NaN,7.53402025552331e-06
21.384,7.53361639825888e-06,NaN,7.53392488059541e-06
21.408,7.53356585819397e-06,NaN,7.53382987958184e-06
21.432,7.53351327892326e-06,NaN,7.53373525059995e-06
21.456,7.53345817101303e-06,NaN,7.53364099177866e-06
21.48,7.53340004653009e-06,NaN,7.5335471012584e-06
21.504,7.53333841920721e-06,NaN,7.53345357719098e-06
21.528,7.53327282342893e-06,NaN,7.53336041773956e-06
21.552,7.53320290776851e-06,NaN,7.53326762107851e-06
21.576,7.53312812224758e-06,NaN,7.53317518539339e-06
21.6,7.53304800122103e-06,NaN,7.53308310888082e-06
21.624,7.53296208190893e-06,NaN,7.53299138974842e-06
21.648,7.53286990472921e-06,NaN,7.53290002621474e-06
21.672,7.53277323086619e-06,NaN,7.53280901650916e-06
21.696,7.53267241242197e-06,NaN,7.53271835887183e-06
21.72,7.53256616608888e-06,NaN,7.53262805155359e-06
21.744,7.53245434558644e-06,NaN,7.53253809281587e-06
21.768,7.53233680679234e-06,NaN,7.53244848093067e-06
21.792,7.53221360593418e-06,NaN,7.53235921418042e-06
21.816,7.53208915108972e-06,NaN,7.53227029085794e-06
21.84,7.53196095384791e-06,NaN,7.53218170926636e-06
21.864,7.53182923128854e-06,NaN,7.53209346771904e-06
21.888,7.53169419978886e-06,NaN,7.53200556453952e-06
21.912,7.5315560749338e-06,NaN,7.53191799806142e-06
21.936,7.53141677636152e-06,NaN,7.53183076662838e-06
21.96,7.53127782827259e-06,NaN,7.53174386859398e-06
21.984,7.53113844085762e-06,NaN,7.5316573023217e-06
22.008,7.53099910148666e-06,NaN,7.5315710661848e-06
22.032,7.53086029408722e-06,NaN,7.5314851585663e-06
22.056,7.53072249913661e-06,NaN,7.53139957785887e-06
22.08,7.53058765424846e-06,NaN,7.53131432246481e-06
22.104,7.53045557734244e-06,NaN,7.53122939079593e-06
22.128,7.5303267999673e-06,NaN,7.5311447812735e-06
22.152,7.53020190137632e-06,NaN,7.53106049232821e-06
22.176,7.53008145732945e-06,NaN,7.53097652240008e-06
22.2,7.52996549623418e-06,NaN,7.53089286993839e-06
22.224,7.52985392366792e-06,NaN,7.53080953340162e-06
22.248,7.5297478508511e-06,NaN,7.53072651125739e-06
22.272,7.52964776174742e-06,NaN,7.53064380198242e-06
22.296,7.52955413882743e-06,NaN,7.53056140406241e-06
22.32,7.52946746348483e-06,NaN,7.53047931599202e-06
22.344,7.52938821648901e-06,NaN,7.53039753627479e-06
22.368,7.52931243257624e-06,NaN,7.53031606342309e-06
22.392,7.52924191140665e-06,NaN,7.53023489595805e-06
22.416,7.52917762945335e-06,NaN,7.53015403240952e-06
22.44,7.5291197591095e-06,NaN,7.53007347131595e-06
22.464,7.52906847377616e-06,NaN,7.5299932112244e-06
22.488,7.52902394803549e-06,NaN,7.52991325069046e-06
22.512,7.52898505765135e-06,NaN,7.52983358827815e-06
22.536,7.52894711228805e-06,NaN,7.52975422255993e-06
22.56,7.52891348175996e-06,NaN,7.52967515211659e-06
22.584,7.52888396668277e-06,NaN,7.52959637553719e-06
22.608,7.5288583687129e-06,NaN,7.52951789141905e-06
22.632,7.52883649044232e-06,NaN,7.52943969836766e-06
22.656,7.52881813529807e-06,NaN,7.52936179499662e-06
22.68,7.5287999684562e-06,NaN,7.52928417992758e-06
22.704,7.52878130507051e-06,NaN,7.52920685179023e-06
22.728,7.52876312187397e-06,NaN,7.52912980922218e-06
22.752,7.52874492652459e-06,NaN,7.52905305086897e-06
22.776,7.5287262271789e-06,NaN,7.52897657538395e-06
22.8,7.52870653250723e-06,NaN,7.52890038142828e-06
22.824,7.52868530470583e-06,NaN,7.52882446767086e-06
22.848,7.52866059968939e-06,NaN,7.52874883278825e-06
22.872,7.5286327822094e-06,NaN,7.52867347546468e-06
22.896,7.52860127997193e-06,NaN,7.52859839439193e-06
22.92,7.52856552220099e-06,NaN,7.52852358826931e-06
22.944,7.52852493995834e-06,NaN,7.52844905580362e-06
22.968,7.52847896651042e-06,NaN,7.52837479570908e-06
22.992,7.52842832888537e-06,NaN,7.52830080670729e-06
23.016,7.52837371370434e-06,NaN,7.52822708752717e-06
23.04,7.52831345072827e-06,NaN,7.52815363690492e-06
23.064,7.52824715731831e-06,NaN,7.52808045358397e-06
23.088,7.52817445384127e-06,NaN,7.52800753631492e-06
23.112,7.52809496403034e-06,NaN,7.5279348838555e-06
23.136,7.52800831537001e-06,NaN,7.52786249497053e-06
23.16,7.52791882268241e-06,NaN,7.52779036843188e-06
23.184,7.52782528534844e-06,NaN,7.52771850301836e-06
23.208,7.52772645380667e-06,NaN,7.52764689751577e-06
23.232,7.52762231035723e-06,NaN,7.52757555071678e-06
23.256,7.52751283889569e-06,NaN,7.5275044614209e-06
23.28,7.52739802495409e-06,NaN,7.52743362843445e-06
23.304,7.52727820016267e-06,NaN,7.52736305057053e-06
23.328,7.52715947141968e-06,NaN,7.52729272664891e-06
23.352,7.52703813070187e-06,NaN,7.52722265549605e-06
23.376,7.5269145120987e-06,NaN,7.52715283594502e-06
23.4,7.52678894772263e-06,NaN,7.52708326683548e-06
23.424,7.52666176759395e-06,NaN,7.52701394701363e-06
23.448,7.52653329953979e-06,NaN,7.52694487533213e-06
23.472,7.52640510684987e-06,NaN,7.52687605065011e-06
23.496,7.52627937865099e-06,NaN,7.5268074718331e-06
23.52,7.52615496544809e-06,NaN,7.526739137753e-06
23.544,7.52603238027767e-06,NaN,7.52667104728801e-06
23.568,7.52591213235446e-06,NaN,7.52660319932263e-06
23.592,7.5257947272069e-06,NaN,7.52653559274758e-06
23.616,7.52568066685479e-06,NaN,7.52646822645979e-06
23.64,7.52557021692277e-06,NaN,7.52640109936233e-06
23.664,7.52546387353599e-06,NaN,7.5263342103644e-06
23.688,7.52536219829875e-06,NaN,7.52626755838126e-06
23.712,7.52526566266698e-06,NaN,7.5262011423342e-06
23.736,7.52517473612523e-06,NaN,7.52613496115052e-06
23.76,7.52508988659195e-06,NaN,7.52606901376347e-06
23.784,7.52501158086515e-06,NaN,7.52600329911222e-06
23.808,7.5249363770226e-06,NaN,7.5259378161418e-06
23.832,7.52486697916229e-06,NaN,7.52587256380309e-06
23.856,7.5248036752175e-06,NaN,7.52580754105277e-06
23.88,7.52474672153208e-06,NaN,7.5257427468533e-06
23.904,7.52469637526293e-06,NaN,7.52567818017283e-06
23.928,7.52465289467175e-06,NaN,7.52561383998522e-06
23.952,7.52461501812781e-06,NaN,7.52554972526999e-06
23.976,7.52457946675278e-06,NaN,7.52548583501224e-06
24,7.52454902224131e-06,NaN,7.52542216820269e-06


==> DATA/drying_scenario_groundwater_flow.dat <==
0,1.00037928984623,1.00000990971126,1.00000346623533,1.00000206396983,1.00000123591042,1.00000083342552,1.00000064409536,1.00000051818347
0.0050251256281407,1.00037734058004,1.00000986084971,1.00000331409495,1.00000204453903,1.00000126533048,1.00000082544374,1.00000063795555,1.00000051064313
0.0100502512562814,1.0003753832267,1.00000997957368,1.00000325099955,1.00000178623931,1.00000127513841,1.00000087295071,1.00000064896049,1.0000004987411
0.0150753768844221,1.00037341904541,1.00000986606396,1.00000356130786,1.00000151894565,1.00000113645934,1.00000091701661,1.00000065530784,1.00000049067616
0.0201005025125628,1.00037144795263,1.00000940907595,1.00000367307509,1.00000177495309,1.00000104452993,1.00000082459482,1.00000061832937,1.00000048869772
0.0251256281407035,1.00036946985782,1.00000922244998,1.00000321148194,1.00000207857238,1.00000118585992,1.00000073354474,1.00000058895021,1.00000048416484
0.0301507537688442,1.00036748468016,1.00000923855587,1.00000293265856,1.00000180526972,1.00000126153136,1.00000078276032,1.00000060194292,1.00000047244667
0.0351758793969849,1.00036549233533,1.00000910126058,1.00000321150106,1.00000154202575,1.00000108773051,1.00000085082583,1.00000061193024,1.0000004633789
0.0402010050251256,1.00036349271167,1.00000903177207,1.00000342540129,1.00000168993928,1.00000098974585,1.00000080338191,1.00000059018739,1.00000045857259
0.0452261306532663,1.00036148572529,1.00000905810996,1.00000319500332,1.00000178625191,1.00000109906917,1.00000073329389,1.00000056856343,1.00000045302012
0.050251256281407,1.00035947129071,1.00000884672592,1.00000292493212,1.00000164123172,1.0000011500284,1.00000073675225,1.00000056462261,1.00000044483758
0.0552763819095477,1.00035744931866,1.00000851740464,1.00000292304843,1.00000159757249,1.00000105101708,1.00000076476252,1.00000056374334,1.00000043721206
0.0603015075376884,1.00035541966535,1.00000837104637,1.0000030499902,1.00000165210676,1.00000099110077,1.00000074786506,1.0000005541744,1.00000043044511
0.0653266331658292,1.00035338225825,1.00000836940397,1.0000030554272,1.00000161625888,1.0000010206422,1.00000071383565,1.00000054168445,1.00000042373012
0.0703517587939698,1.00035133700031,1.00000834956883,1.00000290107512,1.00000153374683,1.0000010297214,1.00000070413063,1.00000053224569,1.00000041672823
0.0753768844221105,1.00034928378685,1.00000825834568,1.00000277662366,1.00000151803811,1.00000099412313,1.00000070550446,1.00000052544942,1.00000040978529
0.0804020100502513,1.00034722246792,1.00000807454936,1.00000279388787,1.0000015425898,1.00000096869323,1.000000694146,1.00000051759594,1.00000040277901
0.085427135678392,1.00034515296279,1.00000784890424,1.00000284871691,1.00000151974536,1.00000096171123,1.00000067680671,1.00000050838898,1.00000039586595
0.0904522613065327,1.00034307516557,1.00000768683958,1.00000277311925,1.00000146502264,1.00000094801711,1.00000066548035,1.00000049934025,1.00000038901751
0.0954773869346734,1.00034098895201,1.00000763133396,1.00000263746705,1.00000143400599,1.00000092893403,1.00000065716743,1.00000049116855,1.00000038219639
0.100502512562814,1.00033889416816,1.00000760581972,1.00000262052003,1.00000142566485,1.00000091510138,1.00000064666356,1.00000048292313,1.0000003753225
0.105527638190955,1.00033679072286,1.00000752123579,1.00000264985145,1.00000141522927,1.00000090254689,1.00000063477593,1.0000004744194,1.00000036848679
0.110552763819095,1.0003346785002,1.00000735308567,1.0000025768576,1.00000138715559,1.00000088612501,1.00000062364977,1.00000046586277,1.00000036167853
0.115577889447236,1.00033255735728,1.00000715947256,1.00000249261201,1.00000135334316,1.00000086966865,1.00000061311365,1.00000045755968,1.00000035489661
0.120603015075377,1.00033042713827,1.00000701119977,1.00000247973538,1.00000132993382,1.00000085506651,1.00000060237693,1.00000044922819,1.00000034811278
0.125628140703518,1.00032828772463,1.00000693730322,1.00000245848493,1.00000131550294,1.00000084123161,1.00000059155586,1.00000044094904,1.00000034135597
0.130653266331658,1.00032613897773,1.00000689060275,1.00000239858155,1.00000129591994,1.00000082676785,1.00000058091396,1.0000004326245,1.00000033460685
0.135678391959799,1.00032398075601,1.00000680445169,1.00000235438626,1.0000012682272,1.00000081201495,1.0000005703788,1.00000042435946,1.00000032787427
0.14070351758794,1.00032181289991,1.00000665393206,1.0000023241982,1.00000124284495,1.00000079657962,1.00000055968772,1.00000041610576,1.0000003211477
0.14572864321608,1.00031963526317,1.00000648404594,1.00000228322429,1.0000012239128,1.00000078206261,1.00000054902574,1.00000040791373,1.00000031443811
0.150753768844221,1.0003174476926,1.00000634960868,1.00000223844581,1.00000120473364,1.00000076831605,1.00000053855235,1.00000039972612,1.00000030773486
0.155778894472362,1.0003152500305,1.00000626850013,1.00000219944776,1.0000011806745,1.00000075391316,1.00000052815563,1.00000039155432,1.00000030103981
0.160804020100503,1.00031304211003,1.000006203961,1.00000215999907,1.0000011570376,1.00000073927793,1.0000005176901,1.00000038340548,1.00000029434848
0.165829145728643,1.00031082374908,1.00000611231102,1.00000211967774,1.00000113705221,1.00000072500736,1.00000050725453,1.00000037528376,1.00000028766408
0.170854271356784,1.00030859478306,1.00000597689841,1.00000208037317,1.00000111644446,1.00000071079323,1.00000049690021,1.00000036718035,1.00000028097865
0.175879396984925,1.00030635503477,1.00000582866184,1.00000204203252,1.00000109404086,1.00000069691775,1.00000048659132,1.00000035909019,1.00000027429358
0.180904522613065,1.00030410432289,1.00000570580458,1.00000200331152,1.00000107237021,1.00000068282229,1.0000004763016,1.00000035101948,1.00000026760216
0.185929648241206,1.00030184244486,1.000005620048,1.00000196548118,1.00000105187907,1.00000066868818,1.00000046606513,1.000000342965,1.00000026090541
0.190954773869347,1.00029956920493,1.00000554387985,1.00000192754428,1.00000103079457,1.00000065480595,1.00000045585566,1.00000033491932,1.00000025419586
0.195979899497487,1.00029728440814,1.00000544830432,1.00000188964979,1.00000100957776,1.0000006410144,1.00000044566303,1.00000032688284,1.00000024747069
0.201005025125628,1.00029498784997,1.00000532444902,1.00000185180841,1.00000098876063,1.00000062721703,1.00000043551892,1.00000031885562,1.00000024072272
0.206030150753769,1.00029267931809,1.00000519406106,1.00000181421821,1.00000096812268,1.00000061344799,1.00000042542383,1.00000031083464,1.00000023394701
0.21105527638191,1.00029035856616,1.00000508101499,1.00000177625901,1.0000009474557,1.00000059977631,1.00000041532709,1.00000030281217,1.00000022713545
0.21608040201005,1.00028802538231,1.00000499228531,1.00000173906348,1.00000092693947,1.0000005862024,1.00000040526844,1.00000029478609,1.00000022027874
0.221105527638191,1.0002856795341,1.0000049088512,1.00000170194582,1.00000090652312,1.00000057263749,1.00000039524095,1.00000028675398,1.00000021336547
0.226130653266332,1.00028332078327,1.00000481251338,1.00000166512728,1.00000088625913,1.00000055914703,1.00000038523029,1.0000002787101,1.00000020638193
0.231155778894472,1.0002809488654,1.0000046984988,1.00000162875846,1.00000086608375,1.00000054572026,1.00000037523868,1.00000027064609,1.00000019931093
0.236180904522613,1.00027856350781,1.00000458178653,1.00000159271302,1.0000008460458,1.00000053234645,1.00000036526518,1.00000026255625,1.00000019213015
0.241206030150754,1.0002761644568,1.00000447664749,1.00000155680118,1.00000082608787,1.00000051902343,1.00000035529932,1.00000025443205,1.00000018481038
0.246231155778894,1.00027375143902,1.0000043867742,1.00000152146827,1.00000080629111,1.0000005057526,1.00000034534659,1.00000024626181,1.0000001773125
0.251256281407035,1.00027132417392,1.00000429974725,1.0000014859127,1.00000078658211,1.00000049253827,1.00000033539286,1.00000023803287,1.00000016958208
0.256281407035176,1.00026888232023,1.00000420478924,1.00000145079577,1.00000076699403,1.00000047936651,1.00000032543585,1.00000022972979,1.00000016154084
0.261306532663317,1.00026642558935,1.00000409925914,1.00000141571304,1.00000074749714,1.0000004662364,1.0000003154689,1.0000002213313,1.00000015307219
0.266331658291457,1.00026395366817,1.00000399314308,1.00000138087009,1.00000072814634,1.00000045315112,1.00000030548307,1.00000021281231,1.0000001439946
0.271356783919598,1.00026146623176,1.00000389442986,1.00000134621703,1.00000070887342,1.00000044009973,1.0000002954691,1.00000020413936,1.00000013400883
0.276381909547739,1.00025896292968,1.00000380510043,1.00000131182187,1.00000068971112,1.00000042708255,1.00000028541555,1.00000019526786,1.00000012258421
0.281407035175879,1.00025644336647,1.00000371736835,1.00000127766408,1.00000067064655,1.00000041408752,1.00000027530714,1.00000018613633,1.00000010867561
0.28643216080402,1.00025390718901,1.00000362522562,1.00000124385585,1.00000065169844,1.00000040111354,1.00000026512738,1.00000017665654,1.00000008984943
0.291457286432161,1.00025135401183,1.00000352718161,1.00000121024892,1.00000063282173,1.000000388151,1.00000025485316,1.00000016669458,1.00000005866606
0.296482412060302,1.00024878342056,1.00000342945069,1.00000117699267,1.00000061405198,1.00000037519195,1.00000024445619,1.00000015603706,0.999999975085187
0.301507537688442,1.000246194991,1.00000333632687,1.00000114391669,1.00000059536958,1.00000036222251,1.00000023389849,1.00000014431701,0.999999578687255
0.306532663316583,1.00024358829643,1.00000324895167,1.00000111114601,1.00000057677284,1.00000034923253,1.000000223129,1.00000013083494,0.99999904444483
0.311557788944724,1.00024096289053,1.00000316255675,1.00000107853204,1.00000055824513,1.00000033620533,1.00000021207833,1.00000011404963,0.999998271066539
0.316582914572864,1.00023831824971,1.00000307414702,1.00000104618841,1.00000053980732,1.00000032312289,1.00000020064877,1.00000008982457,0.999997179294081
0.321608040201005,1.00023565389806,1.00000298277892,1.00000101399954,1.00000052142347,1.00000030995907,1.00000018869772,1.0000000405819,0.999995649880929
0.326633165829146,1.00023296932593,1.00000289207552,1.00000098208195,1.00000050310189,1.00000029668642,1.00000017600576,0.999999839501375,0.999993522097374
0.331658291457286,1.00023026398733,1.00000280415199,1.00000095033314,1.00000048482753,1.00000028326584,1.00000016220331,0.999999357038947,0.99999058239943
0.336683417085427,1.00022753725856,1.00000271978752,1.00000091885758,1.00000046658922,1.00000026964801,1.00000014658564,0.999998634823507,0.999986549992344
0.341708542713568,1.00022478857586,1.00000263624995,1.0000008875712,1.00000044836429,1.00000025576327,1.00000012759722,0.999997612801357,0.999981058154016
0.346733668341709,1.00022201732447,1.00000255217867,1.00000085655806,1.00000043014733,1.00000024151661,1.00000010125905,0.99999611087385,0.999973631446397
0.351758793969849,1.00021922282367,1.00000246687988,1.00000082573098,1.00000041189862,1.00000022676309,1.00000005396363,0.999993971769905,0.999963658321899
0.35678391959799,1.00021640434647,1.00000238239745,1.00000079516133,1.00000039360099,1.00000021127564,0.999999886722092,0.999990946351578,0.99995035841741
0.361809045226131,1.00021356118277,1.00000229958822,1.00000076476258,1.00000037520771,1.00000019467326,0.99999924707936,0.99998668975909,0.999932743933051
0.366834170854271,1.00021069255352,1.00000221908019,1.0000007345881,1.00000035667485,1.00000017627319,0.99999834517106,0.999980768039989,0.99990957459144
0.371859296482412,1.00020779764284,1.00000213938885,1.00000070455795,1.00000033793255,1.00000015471185,0.999997025815284,0.999972594716364,0.99987930579396
0.376884422110553,1.00020487561742,1.00000206002223,1.00000067471447,1.00000031889559,1.00000012676352,0.999995062804171,0.999961393845277,0.999840029759834
0.381909547738693,1.00020192553621,1.00000198042372,1.00000064497936,1.0000002994355,1.00000008241152,0.999992194799672,0.999946179085699,0.999789409660591
0.386934673366834,1.00019894641713,1.00000190167036,1.00000061538139,1.00000027937456,0.999999965642215,0.999988038617511,0.999925667845652,0.999724607048811
0.391959798994975,1.0001959372761,1.00000182401371,1.00000058584346,1.00000025843078,0.999999320237441,0.999982075589878,0.9998982351888,0.999642203227332
0.396984924623116,1.00019289699338,1.00000174795571,1.00000055637354,1.00000023615237,0.999998358997029,0.999973603109354,0.999861834512612,0.999538115606615
0.402010050251256,1.00018982440986,1.00000167273041,1.0000005268805,1.00000021170867,0.999996828585696,0.999961679362437,0.999813908684984,0.99940751054302
0.407035175879397,1.00018671834451,1.00000159824007,1.00000049733982,1.00000018333982,0.999994483229803,0.999945056835673,0.999751300370836,0.99924471462192
0.412060301507538,1.00018357744274,1.00000152404421,1.00000046762536,1.00000014647469,0.9999909170597,0.999922101147914,0.999670143963249,0.999043126824893
0.417085427135678,1.00018040027701,1.00000145067367,1.00000043764661,1.00000008596039,0.999985574483393,0.999890694825736,0.99956575594788,0.998795134472697
0.422110552763819,1.00017718535742,1.00000137810465,1.0000004071913,0.999999906563793,0.999977657634028,0.999848125713827,0.999432516900019,0.998492036234761
0.42713567839196,1.00017393106416,1.00000130670817,1.00000037601775,0.999998972127138,0.999966065964897,0.999790959505557,0.999263752325549,0.998123975809288
0.4321608040201,1.00017063569591,1.00000123607199,1.00000034366614,0.999997536773649,0.999949291652532,0.999714897528975,0.999051614639072,0.997679890073558
0.437185929648241,1.00016729729855,1.0000011662471,1.0000003094222,0.999995177231649,0.999925298459148,0.999614621755176,0.998786971274981,0.9971474755527
0.442211055276382,1.00016391391308,1.00000109685293,1.00000027186743,0.999991358830967,0.999891374493767,0.999483630370104,0.998459304128254,0.996513176933584
0.447236180904523,1.00016048328527,1.00000102812126,1.00000022800352,0.999985300759148,0.999843958192718,0.999314068685492,0.998056626070302,0.995762201043664
0.452261306532663,1.00015700308654,1.00000095984753,1.00000016946629,0.999975848560022,0.999778437819246,0.999096561656239,0.99756542056524,0.9948785592179
0.457286432160804,1.00015347071035,1.00000089222399,1.00000005597435,0.999961330980035,0.999688926733543,0.998820055700935,0.996970610399299,0.993845140297607
0.462311557788945,1.00014988321868,1.000000824858,0.999999453476317,0.999939372746326,0.999568019166604,0.998471678760937,0.996255561202646,0.992643815662767
0.467336683417085,1.00014623753534,1.00000075768756,0.99999786184452,0.999906659477883,0.99940653411874,0.998036628440032,0.995402124763532,0.991255576725037
0.472361809045226,1.00014253030075,1.00000069007964,0.999994974971076,0.999858650860921,0.999193258122091,0.997498098503056,0.9943907261103,0.989660704243313
0.477386934673367,1.00013875760401,1.0000006217053,0.999989913986727,0.999789241479249,0.998914700700955,0.996837253858198,0.993200496994052,0.98783896771523
0.482412060301508,1.00013491522834,1.00000055141401,0.999981202537952,0.999690374127244,0.998554879110478,0.996033263318782,0.991809456796176,0.985769851998004
0.487437185929648,1.0001309984913,1.00000047775745,0.999966552871619,0.999551616589098,0.998095150967847,0.995063397899774,0.990194740085375,0.983432807272244
0.492462311557789,1.00012700207479,1.00000039677263,0.999942469682312,0.999359720610409,0.997514114342987,0.993903200175047,0.988332868150596,0.980807517530684
0.49748743718593,1.00012291999084,1.00000029915125,0.999903748140048,0.999098189876386,0.996787594427449,0.992526727389505,0.986200059941462,0.977874181991456
0.50251256281407,1.00011874547028,1.00000014311517,0.999842840262807,0.998746891587412,0.99588873383044,0.990906867731175,0.98377257606016,0.974613803234517
0.507537688442211,1.0001144707468,0.999999494173856,0.999749092013103,0.998281752427145,0.994788199785891,0.989015725616635,0.981027087865388,0.971008475461511
0.512562814070352,1.00011008681391,0.999996252956722,0.99960787448782,0.99767458310876,0.993454516198154,0.986825068254199,0.977941062452769,0.967041666094211
0.517587939698492,1.00010558323982,0.999989525619795,0.999399659623451,0.996893075054104,0.991854521796118,0.984306822358821,0.974493153330569,0.962698483954667
0.522613065326633,1.00010094780427,0.999975695129348,0.999099121189051,0.995901007290317,0.98995394816224,0.981433606924209,0.970663586055152,0.957965927502465
0.527638190954774,1.00009616593201,0.999948462042937,0.998674371064224,0.99465869104579,0.987718103631629,0.978179285602272,0.966434527944464,0.952833107024949
0.532663316582915,1.00009121986872,0.99989705456529,0.998086462310521,0.993123664226978,0.985112641651071,0.974519520641433,0.961790431244998,0.947291435264091
0.537688442211055,1.00008608825706,0.999803880783181,0.997289297214294,0.991251629123536,0.98210438576725,0.970432309580573,0.956718339764629,0.941334781695107
0.542713567839196,1.00008074397308,0.999641652159356,0.996230064315265,0.988997606116833,0.97866217851059,0.965898486013233,0.95120814996258,0.934959586522441
0.547738693467337,1.00007515262271,0.999370232881617,0.994850290471916,0.986317256043497,0.974757718450081,0.960902166701864,0.945252818761146,0.928164931403965
0.552763819095477,1.00006926897152,0.998933770736927,0.993087533865247,0.983168306451679,0.970366348837528,0.955431129064128,0.938848511859255,0.92095256493137
0.557788944723618,1.00006303118391,0.998258916780101,0.990877668251338,0.979512004281935,0.965467762580014,0.949477105468546,0.931994688031014,0.913326881961885
0.562814070351759,1.00005635120289,0.997255048032071,0.988157628796567,0.975314510963833,0.960046591655548,0.943035983739535,0.92469411672954,0.905294856993117
0.5678391959799,1.00004909491446,0.99581725297149,0.984868418725154,0.970548156282786,0.95409285426264,0.936107906644793,0.916952828235199,0.896865932878426
0.57286432160804,1.00004103833158,0.993832373035504,0.980958126392936,0.965192474612866,0.947602239616529,0.928697266779881,0.908779997536899,0.888051867273677
0.577889447236181,1.00003174693614,0.991187686052615,0.976384683494847,0.959234960505228,0.940576217959573,0.920812597034865,0.900187765064535,0.878866540264283
0.582914572864322,1.00002008944466,0.987781066762447,0.971118110849689,0.952671498892635,0.933021971598949,0.912466360587249,0.891190999247963,0.869325727618571
0.587939698492462,0.999976966944786,0.983530924237735,0.965142046629695,0.945506446676648,0.924952151173802,0.903674647977268,0.881807007608641,0.859446845020966
0.592964824120603,0.998337796186811,0.978384107179269,0.958454425846387,0.937752365381536,0.916384469448352,0.894456792150211,0.872055204636965,0.849248669424805
0.597989949748744,0.994504379709672,0.972320351214191,0.951067268575661,0.929429427041027,0.907341152309514,0.88483491526173,0.861956746011737,0.838751044296627
0.603015075376884,0.988913111136493,0.965352604766793,0.94300562538617,0.920564535790359,0.897848272929077,0.874833423406004,0.85153413971863,0.827974575968393
0.608040201005025,0.981907458735805,0.957523468623136,0.934305809664457,0.911190224240214,0.887934999886536,0.864478467122989,0.840810845265862,0.81694032854073
0.613065326633166,0.973760384687868,0.948898745618052,0.925013107995591,0.901343395394431,0.877632793155747,0.853797386467787,0.829810872430359,0.805669524764064
0.618090452261307,0.96469043058433,0.939559520278944,0.915179194769156,0.891063986825947,0.866974583039515,0.842818159510034,0.818558390763647,0.794183260049691
0.623115577889447,0.954873543357767,0.929594207944328,0.904859483150181,0.88039363371774,0.855993966306552,0.831568872343048,0.807077360431302,0.782502236225448
0.628140703517588,0.94445195419866,0.919091699913861,0.894110623205148,0.869374401426622,0.844724450997316,0.82007722704186,0.795391193866156,0.770646520861879
0.633165829145729,0.933540964894311,0.908136243888501,0.882988314893884,0.858047647214449,0.833198776821681,0.808370101595757,0.78352245622536,0.758635336981284
0.638190954773869,0.922234216698199,0.896804210031266,0.871545547187269,0.846453055990813,0.8214483321229,0.796473172793413,0.771492610825709,0.74648688676681
0.64321608040201,0.910607831697546,0.885162527547029,0.859831314272177,0.834627877964391,0.80950268150476,0.784410609549058,0.75932181368706,0.734218211568665
0.648241206030151,0.898723706517487,0.873268384229761,0.847889804559298,0.822606378807492,0.797389210969946,0.772204840457394,0.747028759156977,0.721845089127281
0.653266331658292,0.886632152083108,0.861169744329885,0.835760014738819,0.810419497019852,0.785132890378495,0.759876395702514,0.734630576447983,0.70938196757211
0.658291457286432,0.874374026744602,0.848906303982453,0.823475713035993,0.798094690041676,0.772756146744532,0.747443820065268,0.722142774918701,0.696841934482905
0.663316582914573,0.861982469344698,0.836510609353472,0.811065663447262,0.785655941235124,0.760278836781861,0.734923650887211,0.709579234186075,0.684236718184642
0.668341708542714,0.849484311440802,0.824009167394594,0.798554023775218,0.773123894482368,0.747718303469145,0.722330452618154,0.696952233759519,0.671576717542386
0.673366834170854,0.836901234211952,0.811423460799123,0.785960840825233,0.760516081644537,0.735089499344381,0.709676898092455,0.684272515900057,0.65887105586667
0.678391959798995,0.824250717212387,0.79877083260179,0.773302581850963,0.747847209861126,0.722405158696719,0.696973885968208,0.671549374853878,0.646127654152098
0.683417085427136,0.811546815488734,0.786065236378699,0.760592658431991,0.735129479748299,0.709676001598428,0.684230683776044,0.658790765480322,0.633353318750623
0.688442211055276,0.798800798875751,0.773317862581952,0.747841914693377,0.722372910997652,0.696910954508566,0.671455086656064,0.646003424547172,0.620553838706372
0.693467336683417,0.786021677464225,0.760537656815394,0.735059064597277,0.709585657780391,0.684117374633263,0.658653582968917,0.633192998534468,0.607734088315294
0.698492462311558,0.773216631095586,0.747731746439317,0.722251072452945,0.696774302007218,0.671301267998715,0.645831519387648,0.620364172589104,0.594898130973772
0.703517587939699,0.760391361137392,0.734905790492553,0.70942347702289,0.683944117399352,0.658467493979008,0.632993259649197,0.607520796217251,0.582049320993103
0.708542713567839,0.747550378932839,0.722064265917164,0.696580663248899,0.67109930124376,0.645619951588302,0.62014233272418,0.594666002304209,0.569190400728128
0.71356783919598,0.734697241512998,0.709210701067156,0.683726087390639,0.658243173583806,0.632761745042343,0.607281567635585,0.581802317036046,0.556323591048994
0.718592964824121,0.721834741895844,0.696347865693234,0.670862461908924,0.645378345520444,0.619895327842225,0.594413213440789,0.568931759204391,0.543450673833148
0.723618090452261,0.708965063892398,0.683477925066398,0.657991906243328,0.632506859432014,0.607022625922798,0.581539043941191,0.556055928162971,0.530573065737951
0.728643216080402,0.696089907729895,0.670602564617447,0.645116069084521,0.619630304452775,0.594145141275641,0.568660447485589,0.543176080348349,0.517691883011371
0.733668341708543,0.683210591607305,0.657723090393878,0.632236227049282,0.606749910663806,0.58126403796725,0.555778502797525,0.53029319477035,0.504807997497917
0.738693467336683,0.670328132731591,0.644840509736288,0.619353363958149,0.593866625298412,0.568380212704157,0.542894042110746,0.517408028225868,0.491922084297429
0.743718592964824,0.657443312531516,0.631955595823849,0.606468234255833,0.580981173965464,0.555494352125041,0.530007703077555,0.504521161208495,0.47903466174114
0.748743718592965,0.644556727601629,0.619068939108156,0.59358141352902,0.568094109530865,0.54260697889351,0.517119970962299,0.491633035596717,0.46614612447317
0.753768844221106,0.631668831117639,0.606180988126979,0.580693338570689,0.555205850922717,0.529718488479594,0.504231212584869,0.478743985228771,0.453256770480258
0.758793969849246,0.618779965699565,0.593292081748064,0.567804339010567,0.542316713770677,0.516829178294507,0.491341703370392,0.465854260435481,0.440366822913089
0.763819095477387,0.605890389221089,0.580402474524822,0.554914662169838,0.529426934469984,0.5039392706108,0.478451648718352,0.452964047524244,0.42747644750372
0.768844221105528,0.593000294373394,0.567512356539045,0.542024492495947,0.516536688981312,0.491048930476946,0.46556120074773,0.440073484105128,0.414585766318657
0.773869346733668,0.580109823991499,0.554621868850785,0.529133966681656,0.503646107439006,0.478158279631878,0.452670471318525,0.427182671037323,0.401694868507349
0.778894472361809,0.567219083165202,0.541731115464172,0.516243185363859,0.49075528543945,0.465267407245759,0.439779542083408,0.414291681660787,0.388803818620038
0.78391959798995,0.554328149360625,0.528840172543499,0.503352222125273,0.477864292713994,0.452376378159295,0.426888472191256,0.401400568870552,0.375912662983655
0.78894472361809,0.541437078839754,0.515949095470751,0.490461130380319,0.464973179752687,0.439485239164056,0.413997304149058,0.388509370493594,0.363021434544192
0.793969849246231,0.528545912451444,0.503057924218209,0.47756994861028,0.452081982831504,0.42659402375823,0.401106068250401,0.375618113342517,0.350130156511504
0.798994974874372,0.515654679233099,0.490166687413025,0.464678704318038,0.439190727803073,0.413702755723386,0.38821478589646,0.362726816246846,0.337238845079134
0.804020100502513,0.502763399785244,0.477275405391161,0.45178741699576,0.426299432935581,0.400811451795335,0.375323472067519,0.349835492301165,0.32434751143812
0.809045226130653,0.489872088545357,0.464384092474095,0.438896100336675,0.413408111023624,0.387920123643514,0.3624321371477,0.336944150518562,0.311456163259847
0.814070351758794,0.476980755639894,0.45149275865198,0.426004763871934,0.400516770945786,0.375028779326185,0.349540788260947,0.324052797036716,0.298564805789031
0.819095477386935,0.464089408545499,0.438601410819065,0.413113414173219,0.38762541880454,0.362137424351136,0.336649430240638,0.311161435991263,0.285673442664536
0.824120603015075,0.451198052157246,0.425710053677071,0.400222055729385,0.374734058753004,0.349246062441754,0.323758066326912,0.2982700701459,0.272782076575517
0.829145728643216,0.438306689494952,0.412818690395983,0.387330691579611,0.361842693588568,0.336354696084921,0.310866698663684,0.285378701350534,0.259890709869002
0.834170854271357,0.425415323287778,0.399927323097285,0.374439323765316,0.348951325174393,0.323463326918889,0.297975328650195,0.272487330888414,0.24699934526501
0.839195979899497,0.412523953709576,0.387035953203224,0.361547953647684,0.33605995473504,0.310571956005065,0.285083957189157,0.259595959773173,0.23410798693192
0.844221105527638,0.399632582712259,0.374144581680071,0.348656582126396,0.323168583061276,0.297680584016751,0.272192584864839,0.246704589073859,0.221216642378179
0.849246231155779,0.386741209686903,0.361253209195598,0.335765209787059,0.310277210650468,0.284789211369484,0.259301212080547,0.233813220395659,0.208325326024426
0.85427135678392,0.373849836260483,0.348361836210671,0.32287383699896,0.297385837802353,0.271897838311393,0.246409839188421,0.220921856758739,0.195434066122605
0.85929648241206,0.360958462277066,0.33547046302782,0.309982463979952,0.284494464684782,0.259006464987724,0.233518466662415,0.208030504366301,0.182542918250858
0.864321608040201,0.348067088527469,0.322579089820437,0.297091090840937,0.271603091379854,0.246115091491853,0.220627095414209,0.195139176278341,0.169651991635532
0.869346733668342,0.335175715191825,0.30968771666028,0.284199717618479,0.25871171791759,0.23322371791775,0.20773572747029,0.182247900104334,0.156761500371148
0.874371859296482,0.322284342128551,0.296796343548521,0.271308344300894,0.24582034430171,0.220332344441431,0.194844367504405,0.169356734098835,0.143871862768287
0.879396984924623,0.309392969249629,0.28390497044247,0.258416970850966,0.232928970530633,0.207440971496326,0.181953026351619,0.156465800714635,0.130983893381046
0.884422110552764,0.296501596139871,0.271013597268275,0.245525597226812,0.220037596617196,0.19454960020804,0.169061729062745,0.143575356213178,0.118099172886347
0.889447236180904,0.283610222822648,0.258122223926082,0.232634223400324,0.207146222616005,0.181658233515781,0.156170533276406,0.130685934315682,0.105220758221216
0.894472361809045,0.270718850442654,0.245230850313396,0.219742849370267,0.194254848686533,0.16876687907984,0.143279570854507,0.117798640991692,0.0923545421286976
0.899497487437186,0.257827477709314,0.232339476379189,0.206851475166303,0.181363475280232,0.155875556780608,0.130389141547289,0.104915755917098,0.0795118503135553
0.904522613065327,0.244936104122936,0.219448102167502,0.193960100844283,0.168472103723096,0.142984317898868,0.11749992202668,0.0920419524996166,0.0667143961681711
0.909547738693467,0.23204472906615,0.20655672778842,0.181068726483323,0.155580738018511,0.130093293698352,0.104613428382894,0.0791867584176341,0.0540037277001267
0.914572864321608,0.219153354515845,0.193665353333745,0.16817735221407,0.142689390352205,0.117202817164723,0.0917330300015774,0.0663694901937878,0.0414592254378915
0.919597989949749,0.206261980373859,0.180773978839349,0.155285978364098,0.129798097675182,0.104313724459674,0.0788661502801056,0.0536290933558623,0.0292322373993713
0.924623115577889,0.193370605984019,0.16788260434293,0.142394606043181,0.116906970956091,0.0914280916330871,0.0660289929187042,0.0410436311265588,0.0176096223482958
0.92964824120603,0.180479231314208,0.154991229941118,0.129503239458313,0.104016339195333,0.0785510088274058,0.0532565733821718,0.028768429887577,0.00712478704180208
0.934673366834171,0.167587856444577,0.142099855771893,0.1166118949835,0.0911271631509355,0.0656947830379938,0.0406237099648694,0.0171086725015311,-0.00128536312334071
0.939698492462312,0.154696481976298,0.129208481979671,0.103720635990743,0.0782422001499412,0.0528887059358114,0.0282880451065527,0.00664710620922537,-0.00621807470607694
0.944723618090452,0.141805107745601,0.116317108845974,0.0908297034408171,0.0653692077778987,0.040201235350542,0.0165747850115308,-0.00158160113969807,-0.00637620827107455
0.949748743718593,0.128913733905042,0.103425737878488,0.077939992486587,0.0525295151018663,0.0277887858439132,0.00612816102782776,-0.00606319696712521,-0.00234548694543335
0.954773869346734,0.116022360628231,0.0905343788959977,0.065054738233199,0.0397801870575587,0.0159974000261019,-0.00188896506139846,-0.00558694117112801,0.00223780038654764
0.959798994974874,0.103130988005041,0.0776430943876109,0.052185258098963,0.0272687871568745,0.00555073809829165,-0.00582212550791095,-0.0012868274880391,0.00351826853852311
0.964824120603015,0.0902396157671224,0.0647522638725463,0.0393696176547044,0.0153593212376976,-0.00220915918427078,-0.00461857701297164,0.00266621869055839,0.00125677156570614
0.969849246231156,0.0773482422576761,0.0518640822302947,0.0267296629402298,0.00488254198994476,-0.00544091611636288,-0.000167693555359394,0.00284793649886128,-0.00152536800258884
0.974874371859296,0.0644568675849099,0.0389905509168887,0.014629897021028,-0.00254305940832644,-0.00339201674679734,0.00282353703417448,0.0001395842759635,-0.00177963404160542
0.979899497487437,0.0515654927995951,0.0261928285109497,0.00404938582417547,-0.00480070750216544,0.000944037604391879,0.00178018146419057,-0.00176866880159499,0.000216618613607666
0.984924623115578,0.0386741204969062,0.0137541496369767,-0.0028889499570961,-0.00176981273421095,0.00244604592352604,-0.000878559752393926,-0.000752629431215679,0.00118698427910036
0.989949748743719,0.0257827485489004,0.00280576462988036,-0.00356539337601203,0.00178359247749149,0.000269028262071647,-0.00120375061473621,0.00086394096112774,4.40350402568512e-05
0.994974874371859,0.0128913725091889,-0.00327785447828344,0.000494675082466145,0.000954711615312465,-0.00111830873475482,0.000463991222065752,0.000278964378588875,-0.000554655939708271
1,-1.18114058533791e-08,-0.000173664252158146,0.00112870247884178,-0.00112940910378923,0.000498391500543982,0.00018554110613378,-0.000479284884107534,0.000315133759011044


==> DATA/drying_scenario_overland_flow.dat <==
0,0.000379289846227072,0.000319257309584889,0.000266955464299401,0.00022255654476197,0.000185722610341346,0.000155692835433677,0.000131457142665221
0.0050251256281407,0.000377340580039215,0.000317330558786549,0.000265089452927917,0.000220790856235541,0.000184086959498179,0.000154203115538151,0.000130115732722051
0.0100502512562814,0.000375383226696521,0.000315389384779294,0.000263210034426486,0.000219013958003365,0.0001824430554871,0.000152708302155662,0.000128771127657082
0.0150753768844221,0.000373419045408966,0.000313449924374877,0.0002613334956641,0.00021723996325049,0.000180801562921317,0.000151215520623825,0.000127429197677168
0.0201005025125628,0.000371447952627443,0.000311493999508024,0.000259443594603898,0.000215456105735353,0.000179152990296588,0.00014971698281134,0.000126084364212018
0.0251256281407035,0.000369469857823882,0.000309540728099129,0.000257554076695017,0.000213673072309861,0.00017750719814797,0.000148222881236426,0.00012474348741822
0.0301507537688442,0.000367484680162414,0.000307573937081178,0.000255651314326001,0.000211877598363658,0.000175851701126067,0.000146724093550967,0.000123399152744715
0.0351758793969849,0.000365492335334727,0.000305606474828964,0.000253752540650093,0.000210086950814713,0.000174198961759422,0.000145226165856392,0.00012205705894347
0.0402010050251256,0.000363492711666878,0.000303623108304781,0.00025183863882532,0.000208286178437345,0.000172540209555144,0.000143722202411421,0.000120712360337533
0.0452261306532663,0.000361485725288011,0.000301644063594652,0.000249924502670782,0.000206483971249935,0.000170883548629436,0.000142224327655919,0.000119372465636165
0.050251256281407,0.000359471290706913,0.000299647635630266,0.000247999328571074,0.000204670879002674,0.000169216134881934,0.000140721186528769,0.000118028564955781
0.0552763819095477,0.000357449318656245,0.000297650940846542,0.000246076284051679,0.000202864324704271,0.000167553409723901,0.000139217844502106,0.00011668682221775
0.0603015075376884,0.000355419665346422,0.000295641960332552,0.000244135659654646,0.000201043378369044,0.000165884480533993,0.000137710052189018,0.000115343453318547
0.0653266331658292,0.000353382258248169,0.000293631764332724,0.000242198805526108,0.000199221646325608,0.000164215226918077,0.000136209544672352,0.000114005147438799
0.0703517587939698,0.000351337000306231,0.000291604805929096,0.000240249866690542,0.000197394166538723,0.000162536956304492,0.000134700790246608,0.000112661456518975
0.0753768844221105,0.000349283786850352,0.000289581809123943,0.000238297910936417,0.000195567972931535,0.000160866067710544,0.000133192490181343,0.000111321161483051
0.0804020100502513,0.000347222467920579,0.000287539908672319,0.000236333546008071,0.000193724257295035,0.000159184580534738,0.000131683674555843,0.000109980868194714
0.085427135678392,0.000345152962794125,0.000285499003984658,0.000234373352906702,0.000191888970511554,0.000157502601902115,0.000130179789306419,0.000108643949611157
0.0904522613065327,0.000343075165567797,0.000283443924361999,0.000232393809148718,0.000190043231932024,0.000155817358258462,0.000128663854494393,0.000107300542217616
0.0954773869346734,0.000340988952009066,0.000281386010024804,0.000230417405628774,0.000188191721882711,0.000154135548569829,0.000127154319308568,0.000105964144305466
0.100502512562814,0.000338894168164854,0.000279314348325787,0.000228429104472811,0.000186334693624247,0.000152439133396115,0.000125645172740997,0.000104627141320565
0.105527638190955,0.000336790722863684,0.000277241680993973,0.000226436763397967,0.000184482004969448,0.000150750813226928,0.000124133553951775,0.000103290047985322
0.110552763819095,0.000334678500202356,0.000275151482588042,0.000224432968111019,0.000182608809969266,0.000149056212635696,0.000122614544949743,0.000101950001168674
0.115577889447236,0.000332557357278496,0.00027306349673915,0.000222430742899232,0.000180744957465071,0.000147357836932239,0.000121108311310592,0.000100619671649133
0.120603015075377,0.000330427138265578,0.000270955897179915,0.00022040940602022,0.000178869829416272,0.000145655420022925,0.000119591886411339,9.92825110730079e-05
0.125628140703518,0.000328287724632991,0.000268849987928026,0.000218393360706514,0.000176988522034127,0.000143959588410333,0.000118074764352707,9.79476936323273e-05
0.130653266331658,0.000326138977729828,0.000266726144843814,0.000216360308621338,0.00017510436956062,0.000142247063389001,0.000116561840566323,9.66163885203445e-05
0.135678391959799,0.000323980756011154,0.000264600819771739,0.000214325808281951,0.000173219644305544,0.000140543517769312,0.000115050596942454,9.52877750295591e-05
0.14070351758794,0.000321812899906583,0.000262460685709896,0.000212280455954619,0.000171316952219041,0.000138834036393572,0.000113526208495718,9.39511137164007e-05
0.14572864321608,0.000319635263166397,0.000260315493224841,0.000210230993036621,0.000169426295004019,0.000137119830427848,0.000112016790754621,9.26267824971256e-05
0.150753768844221,0.000317447692604646,0.000258158029182063,0.000208168280642841,0.000167516332750106,0.0001354038537564,0.000110499848421917,9.1298408465013e-05
0.155778894472362,0.000315250030498242,0.000255992985527345,0.000206106619698217,0.000165608010162436,0.000133692180396911,0.000108979437117712,8.99690428765511e-05
0.160804020100503,0.000313042110030747,0.000253817065373227,0.000204026037868961,0.000163694999589096,0.000131964122876819,0.000107464884726655,8.86446024790637e-05
0.165829145728643,0.000310823749078031,0.000251632136132235,0.000201949332776757,0.000161774239483925,0.000130248863569218,0.00010595290732673,8.73255142276578e-05
0.170854271356784,0.000308594783064846,0.000249436775909723,0.000199853883320149,0.000159847248154772,0.000128522094852354,0.000104426965775005,8.59958721647376e-05
0.175879396984925,0.000306355034768246,0.000247231542333626,0.000197759012619571,0.000157922672956007,0.000126794585710253,0.000102918373839969,8.46806189877018e-05
0.180904522613065,0.000304104322892793,0.000245015869672123,0.000195649701999752,0.000155979217424145,0.000125067591518885,0.00010139965643753,8.3361665783324e-05
0.185929648241206,0.000301842444864151,0.000242789863478767,0.000193536674532083,0.000154046782193736,0.0001233375515024,9.98802172331646e-05,8.20413518938222e-05
0.190954773869347,0.000299569204925146,0.000240553202180522,0.000191411138051595,0.000152095252026746,0.000121599375622145,9.83682322651919e-05,8.0728105216568e-05
0.195979899497487,0.000297284408137306,0.000238305758945275,0.000189281685240073,0.000150147116164411,0.000119872006901437,9.6853857291665e-05,7.94187118506409e-05
0.201005025125628,0.000294987849968061,0.00023604728944169,0.00018713775406345,0.000148190324555313,0.000118127324536424,9.53318557369642e-05,7.81000511994776e-05
0.206030150753769,0.000292679318093059,0.000233777671631505,0.000184992746270826,0.000146228033151755,0.000116393192820582,9.38269688945632e-05,7.6798640558093e-05
0.21105527638191,0.000290358566157365,0.00023149672493585,0.000182829859870922,0.000144260852541979,0.000114650779543609,9.23057184944613e-05,7.5489020687473e-05
0.21608040201005,0.000288025382306668,0.000229204261403114,0.000180668037601171,0.000142290888928547,0.000112906859572506,9.07944871523548e-05,7.41827597914787e-05
0.221105527638191,0.000285679534104829,0.000226900007076139,0.000178486666887437,0.000140308957421718,0.000111163073870668,8.92851664873141e-05,7.28845548257483e-05
0.226130653266332,0.000283320783273844,0.00022458373956195,0.000176306343870496,0.000138332158756438,0.00010941801925677,8.77705433290806e-05,7.15848313881942e-05
0.231155778894472,0.000280948865401797,0.000222255270512996,0.000174107361544756,0.000136337044142308,0.000107665922664881,8.62604249759841e-05,7.02837206681031e-05
0.236180904522613,0.000278563507805867,0.000219914424163622,0.000171907273211973,0.000134349817081819,0.000105922964053276,8.47565156526888e-05,6.89980876676022e-05
0.241206030150754,0.000276164456803177,0.00021756095647805,0.000169690611471396,0.000132345847434733,0.00010416485929233,8.32404092304512e-05,6.76998665017532e-05
0.246231155778894,0.000273751439019366,0.000215194600843396,0.000167469943229053,0.000130345275065653,0.00010241844564281,8.17426410124477e-05,6.64158384965601e-05
0.251256281407035,0.0002713241739223,0.000212815076691679,0.000165235057577781,0.000128333507767013,0.000100661066100054,8.02326482415356e-05,6.51322683423556e-05
0.256281407035176,0.000268882320231051,0.000210422163504611,0.000162993666925597,0.000126319933359333,9.89077532714848e-05,7.87303084596621e-05,6.38477772862464e-05
0.261306532663317,0.000266425589353233,0.000208015624714954,0.000160739757115633,0.000124298635856911,9.71515456422171e-05,7.72308033383425e-05,6.2571076608375e-05
0.266331658291457,0.000263953668169693,0.000205595173876597,0.000158477396050602,0.000122274653383122,9.53947543267834e-05,7.57294749004953e-05,6.12989045881e-05
0.271356783919598,0.000261466231760249,0.000203160495893677,0.00015620348674378,0.000120241674384562,9.3635745860491e-05,7.42321110934119e-05,6.00220078317637e-05
0.276381909547739,0.000258962929683823,0.000200711321434983,0.000153919994159812,0.000118208756623554,9.18804834547501e-05,7.27411498695593e-05,5.87629063677601e-05
0.281407035175879,0.000256443366470233,0.000198247372811472,0.000151625345649336,0.000116163609974859,9.0116968624554e-05,7.12418661427958e-05,5.74938368787183e-05
0.28643216080402,0.000253907189013582,0.000195768323675034,0.00014932028539944,0.000114122134912293,8.83629697922835e-05,6.97588967471873e-05,5.62374363540754e-05
0.291457286432161,0.000251354011828309,0.000193273839912695,0.000147004122196773,0.00011206580305149,8.65972877648127e-05,6.82653974903856e-05,5.49828951674501e-05
0.296482412060302,0.00024878342055553,0.000190763579452935,0.000144677149821408,0.000110014343995299,8.48422879309957e-05,6.67846514080442e-05,5.37307307978298e-05
0.301507537688442,0.000246194990999414,0.000188237231638304,0.000142338984153688,0.000107947810177842,8.30785065690283e-05,6.53023843017701e-05,5.24856604433521e-05
0.306532663316583,0.000243588296425996,0.000185694436819857,0.000139989534516255,0.000105885662575606,8.13216375502592e-05,6.38239691756768e-05,5.12465699776475e-05
0.311557788944724,0.000240962890526271,0.00018313476172535,0.000137628491221912,0.000103810642016226,7.95603871383585e-05,6.2349387739188e-05,5.00053998860582e-05
0.316582914572864,0.00023831824971243,0.000180557811955763,0.000135255845638329,0.000101737879772225,7.78027728184049e-05,6.08793275801003e-05,4.87799082019757e-05
0.321608040201005,0.000235653898060956,0.000177963261290862,0.000132871542464326,9.96544341846093e-05,7.60432067303827e-05,5.94095218358147e-05,4.75477514054135e-05
0.326633165829146,0.000232969325933026,0.000175350721697684,0.00013047539455678,9.75709129316116e-05,7.428819013188e-05,5.79512688900802e-05,4.63313189514392e-05
0.331658291457286,0.000230263987334835,0.000172719660097309,0.000128067116274013,9.54795637661003e-05,7.25296909281406e-05,5.64870120078117e-05,4.5114221973841e-05
0.336683417085427,0.00022753725856132,0.000170069604462637,0.000125646619611223,9.3386567065379e-05,7.07784931369372e-05,5.50378974072747e-05,4.39049344396274e-05
0.341708542713568,0.000224788575858195,0.000167400130708679,0.000123213834459882,9.12872740158755e-05,6.90215589801786e-05,5.35838142129708e-05,4.27010664017841e-05
0.346733668341709,0.000222017324472698,0.000164710768106183,0.000120768589766867,8.9185209828309e-05,6.72752265458872e-05,5.21427279185915e-05,4.1503974219644e-05
0.351758793969849,0.000219222823669736,0.000162000980871473,0.000118310662847318,8.70784266844728e-05,6.55222183660153e-05,5.07014617455169e-05,4.03103708110611e-05
0.35678391959799,0.000216404346466308,0.000159270201039324,0.000115839945456858,8.4968664303367e-05,6.37805451049849e-05,4.92691314413842e-05,3.91289320314383e-05
0.361809045226131,0.000213561182768915,0.00015651792260157,0.000113356357734871,8.28549382449458e-05,6.20332907270812e-05,4.784007906975e-05,3.79459473793459e-05
0.366834170854271,0.000210692553515475,0.000153743542906644,0.000110859763094916,8.07381195293143e-05,6.02966285695648e-05,4.64196938475156e-05,3.6779316250659e-05
0.371859296482412,0.000207797642836325,0.000150946415804949,0.000108349990433191,7.86180881869037e-05,5.8557068077895e-05,4.50019034717846e-05,3.5611085737366e-05
0.376884422110553,0.000204875617424921,0.000148125914308847,0.0001058269057109,7.64954171151587e-05,5.68264982884227e-05,4.35955881364117e-05,3.44574177713365e-05
0.381909547738693,0.000201925536209588,0.000145281377119098,0.000103290446686313,7.43701961351091e-05,5.50960609132463e-05,4.21896315569884e-05,3.33059400507813e-05
0.386934673366834,0.000198946417126379,0.000142412093815257,0.000100740483848292,7.22428926543201e-05,5.33734422760918e-05,4.07986863246187e-05,3.21656812462428e-05
0.391959798994975,0.000195937276101893,0.000139517319884945,9.81769269968959e-05,7.01138886353349e-05,5.16535964643679e-05,3.94072566933105e-05,3.10310350942388e-05
0.396984924623116,0.000192896993376647,0.000136596303657943,9.55997873186214e-05,6.79834681154425e-05,4.99405775920874e-05,3.80317293876135e-05,2.99078383963917e-05
0.402010050251256,0.000189824409862241,0.000133648197983389,9.30089675304968e-05,6.58517964403908e-05,4.82320829095022e-05,3.66565715341635e-05,2.87897840585283e-05
0.407035175879397,0.000186718344513825,0.000130672109476059,9.0404344074414e-05,6.37194822227054e-05,4.65306106424319e-05,3.52966181252988e-05,2.76855988991356e-05
0.412060301507538,0.000183577442740077,0.000127667207637505,8.77859043520546e-05,6.1587213464863e-05,4.48355144685902e-05,3.39402477239329e-05,2.65846277688314e-05
0.417085427135678,0.000180400277014554,0.000124632554222405,8.51537721577401e-05,5.94554545455145e-05,4.31478607039426e-05,3.2597655556656e-05,2.55007143058538e-05
0.422110552763819,0.000177185357416885,0.000121567089688372,8.25080344307206e-05,5.73245948113706e-05,4.14676358775361e-05,3.12614882692805e-05,2.4419693706586e-05
0.42713567839196,0.00017393106416017,0.000118469723263089,7.98486746490292e-05,5.51951912878093e-05,3.97957287155399e-05,2.99380101834293e-05,2.33563845816758e-05
0.4321608040201,0.000170635695913704,0.000115339403000924,7.71758220456733e-05,5.30679806089897e-05,3.81325706751699e-05,2.86238677937926e-05,2.22975705171715e-05
0.437185929648241,0.000167297298553,0.000112174933947707,7.44896855788003e-05,5.0943568804299e-05,3.64787760364842e-05,2.7322308107435e-05,2.12558100323259e-05
0.442211055276382,0.000163913913084133,0.000108975077982666,7.17904602901177e-05,4.88225526913668e-05,3.48348584800018e-05,2.60320336946223e-05,2.02218541962091e-05
0.447236180904523,0.000160483285271582,0.000105738522799203,6.90784454452604e-05,4.67058055647552e-05,3.3201679238529e-05,2.47547158697421e-05,1.9203830720152e-05
0.452261306532663,0.000157003086536284,0.000102463832018452,6.63540696648555e-05,4.45941520548555e-05,3.15801200465835e-05,2.34905694842168e-05,1.81964463948948e-05
0.457286432160804,0.000153470710354561,9.9149511351402e-05,6.36177692972565e-05,4.24882673267171e-05,2.9970928278319e-05,2.22408525658378e-05,1.72041384008274e-05
0.462311557788945,0.000149883218680123,9.57940455280827e-05,6.08699845645961e-05,4.03889553471848e-05,2.83749608443571e-05,2.10060657241448e-05,1.62249629203176e-05
0.467336683417085,0.000146237535335377,9.23957934049473e-05,5.81113174082971e-05,3.82972524427533e-05,2.67933142860521e-05,1.9787096056489e-05,1.52611517792311e-05
0.472361809045226,0.000142530300745776,8.89529821245783e-05,5.53425196059603e-05,3.62143109952487e-05,2.52272169910451e-05,1.85847836576429e-05,1.43122718827101e-05
0.477386934673367,0.000138757604012474,8.5463721536836e-05,5.256435700595e-05,3.41412989060384e-05,2.36780066193528e-05,1.7400067272866e-05,1.33795077038271e-05
0.482412060301508,0.000134915228336092,8.1926072092075e-05,4.97776501314592e-05,3.20795311311377e-05,2.2147099871907e-05,1.62339072485387e-05,1.24631776693326e-05
0.487437185929648,0.000130998491300367,7.8338035054672e-05,4.69832416432418e-05,3.0030574406426e-05,2.06360175637384e-05,1.50873253832554e-05,1.15640375545458e-05
0.492462311557789,0.000127002074787992,7.46973726064818e-05,4.41821322223769e-05,2.79963339836491e-05,1.91463855034682e-05,1.39613579517403e-05,1.06826480479395e-05
0.49748743718593,0.000122919990835956,7.10017615001959e-05,4.13754629866926e-05,2.59791298735578e-05,1.76799460754975e-05,1.28570541870188e-05,9.81968802547425e-06
0.50251256281407,0.000118745470283492,6.72489189164607e-05,3.85644423948746e-05,2.39815946211117e-05,1.62386018691169e-05,1.17754470208798e-05,8.97583251160823e-06
0.507537688442211,0.000114470746804493,6.34362716168415e-05,3.57504552495622e-05,2.20066570429484e-05,1.48243172468395e-05,1.07176158600787e-05,8.15177700245149e-06
0.512562814070352,0.000110086813911923,5.95611120593896e-05,3.29354386392816e-05,2.00577297615104e-05,1.34390514539366e-05,9.6847004221125e-06,7.34816072827104e-06
0.517587939698492,0.000105583239815962,5.56204510108502e-05,3.01220798618356e-05,1.8138653731252e-05,1.20848205721096e-05,8.67781347919429e-06,6.56558802081391e-06
0.522613065326633,0.000100947804272337,5.16108679397135e-05,2.73140761368672e-05,1.62535674018295e-05,1.07637075842893e-05,7.69800477972624e-06,5.80461298707788e-06
0.527638190954774,9.61659320126323e-05,4.75280839869507e-05,2.45166521644599e-05,1.44068056560791e-05,9.47776537026288e-06,6.74623773418762e-06,5.06563389288304e-06
0.532663316582915,9.12198687226105e-05,4.33664970391189e-05,2.17369011756078e-05,1.26029070791983e-05,8.22893546466566e-06,5.82328098160595e-06,4.34872400030975e-06
0.537688442211055,8.60882570608023e-05,3.91185361909652e-05,1.89838711900925e-05,1.08464281938364e-05,7.01887005578225e-06,4.92945061900072e-06,3.65328540949669e-06
0.542713567839196,8.07439730803757e-05,3.47745671181414e-05,1.62685198267953e-05,9.14164451338765e-06,5.84862362931582e-06,4.06406138096809e-06,2.97722225822219e-06
0.547738693467337,7.51526227125944e-05,3.0323915284875e-05,1.36029911594764e-05,7.4919900899908e-06,4.71774923073305e-06,3.22403364050452e-06,2.31461431425689e-06
0.552763819095477,6.92689715236546e-05,2.57583315096617e-05,1.09994808361333e-05,5.89852920331864e-06,3.62177722929519e-06,2.40003479285018e-06,1.64783747009845e-06
0.557788944723618,6.30311839126994e-05,2.10785924535839e-05,8.46799935501196e-06,4.35595052405764e-06,2.54321177980741e-06,1.55891980343173e-06,9.15351983296456e-07
0.562814070351759,5.63512028884002e-05,1.63010751411711e-05,6.00954497824872e-06,2.84213998389874e-06,1.4142092562733e-06,4.93244330495465e-07,0
0.5678391959799,4.90949144605312e-05,1.14465042292025e-05,3.57272431041947e-06,1.24980939598492e-06,0,0,0
0.57286432160804,4.10383315789312e-05,6.44432065769687e-06,6.96153014640969e-07,0,0,0,0
0.577889447236181,3.17469361371736e-05,5.07608967818399e-07,0,0,0,0,0
0.582914572864322,2.00894446552706e-05,0,0,0,0,0,0
0.587939698492462,0,0,0,0,0,0,0
0.592964824120603,0,0,0,0,0,0,0
0.597989949748744,0,0,0,0,0,0,0


==> DATA/lines_1.dat <==
1,0,-0.25,-0.5,-0.75,-1
0.99,0.01,-0.24,-0.49,-0.74,-0.99
0.98,0.02,-0.23,-0.48,-0.73,-0.98
0.97,0.03,-0.22,-0.47,-0.72,-0.97
0.96,0.04,-0.21,-0.46,-0.71,-0.96
0.95,0.05,-0.2,-0.45,-0.7,-0.95
0.94,0.06,-0.19,-0.44,-0.69,-0.94
0.93,0.07,-0.18,-0.43,-0.68,-0.93
0.92,0.08,-0.17,-0.42,-0.67,-0.92
0.91,0.09,-0.16,-0.41,-0.66,-0.91
0.9,0.1,-0.15,-0.4,-0.65,-0.9
0.89,0.11,-0.14,-0.39,-0.64,-0.89
0.88,0.12,-0.13,-0.38,-0.63,-0.88
0.87,0.13,-0.12,-0.37,-0.62,-0.87
0.86,0.14,-0.11,-0.36,-0.61,-0.86
0.85,0.15,-0.1,-0.35,-0.6,-0.85
0.84,0.16,-0.09,-0.34,-0.59,-0.84
0.83,0.17,-0.08,-0.33,-0.58,-0.83
0.82,0.18,-0.07,-0.32,-0.57,-0.82
0.81,0.19,-0.06,-0.31,-0.56,-0.81
0.8,0.2,-0.05,-0.3,-0.55,-0.8
0.79,0.21,-0.04,-0.29,-0.54,-0.79
0.78,0.22,-0.03,-0.28,-0.53,-0.78
0.77,0.23,-0.02,-0.27,-0.52,-0.77
0.76,0.24,-0.01,-0.26,-0.51,-0.76
0.75,0.25,0,-0.25,-0.5,-0.75
0.74,0.26,0.01,-0.24,-0.49,-0.74
0.73,0.27,0.02,-0.23,-0.48,-0.73
0.72,0.28,0.03,-0.22,-0.47,-0.72
0.71,0.29,0.04,-0.21,-0.46,-0.71
0.7,0.3,0.05,-0.2,-0.45,-0.7
0.69,0.31,0.06,-0.19,-0.44,-0.69
0.68,0.32,0.07,-0.18,-0.43,-0.68
0.67,0.33,0.08,-0.17,-0.42,-0.67
0.66,0.34,0.09,-0.16,-0.41,-0.66
0.65,0.35,0.1,-0.15,-0.4,-0.65
0.64,0.36,0.11,-0.14,-0.39,-0.64
0.63,0.37,0.12,-0.13,-0.38,-0.63
0.62,0.38,0.13,-0.12,-0.37,-0.62
0.61,0.39,0.14,-0.11,-0.36,-0.61
0.6,0.4,0.15,-0.1,-0.35,-0.6
0.59,0.41,0.16,-0.09,-0.34,-0.59
0.58,0.42,0.17,-0.08,-0.33,-0.58
0.57,0.43,0.18,-0.07,-0.32,-0.57
0.56,0.44,0.19,-0.06,-0.31,-0.56
0.55,0.45,0.2,-0.05,-0.3,-0.55
0.54,0.46,0.21,-0.04,-0.29,-0.54
0.53,0.47,0.22,-0.03,-0.28,-0.53
0.52,0.48,0.23,-0.02,-0.27,-0.52
0.51,0.49,0.24,-0.01,-0.26,-0.51
0.5,0.5,0.25,0,-0.25,-0.5
0.49,0.51,0.26,0.01,-0.24,-0.49
0.48,0.52,0.27,0.02,-0.23,-0.48
0.47,0.53,0.28,0.03,-0.22,-0.47
0.46,0.54,0.29,0.04,-0.21,-0.46
0.45,0.55,0.3,0.05,-0.2,-0.45
0.44,0.56,0.31,0.0600000000000001,-0.19,-0.44
0.43,0.57,0.32,0.07,-0.18,-0.43
0.42,0.58,0.33,0.08,-0.17,-0.42
0.41,0.59,0.34,0.09,-0.16,-0.41
0.4,0.6,0.35,0.1,-0.15,-0.4
0.39,0.61,0.36,0.11,-0.14,-0.39
0.38,0.62,0.37,0.12,-0.13,-0.38
0.37,0.63,0.38,0.13,-0.12,-0.37
0.36,0.64,0.39,0.14,-0.11,-0.36
0.35,0.65,0.4,0.15,-0.1,-0.35
0.34,0.66,0.41,0.16,-0.09,-0.34
0.33,0.67,0.42,0.17,-0.08,-0.33
0.32,0.68,0.43,0.18,-0.07,-0.32
0.31,0.69,0.44,0.19,-0.0600000000000001,-0.31
0.3,0.7,0.45,0.2,-0.05,-0.3
0.29,0.71,0.46,0.21,-0.04,-0.29
0.28,0.72,0.47,0.22,-0.03,-0.28
0.27,0.73,0.48,0.23,-0.02,-0.27
0.26,0.74,0.49,0.24,-0.01,-0.26
0.25,0.75,0.5,0.25,0,-0.25
0.24,0.76,0.51,0.26,0.01,-0.24
0.23,0.77,0.52,0.27,0.02,-0.23
0.22,0.78,0.53,0.28,0.03,-0.22
0.21,0.79,0.54,0.29,0.04,-0.21
0.2,0.8,0.55,0.3,0.05,-0.2
0.19,0.81,0.56,0.31,0.0600000000000001,-0.19
0.18,0.82,0.57,0.32,0.07,-0.18
0.17,0.83,0.58,0.33,0.08,-0.17
0.16,0.84,0.59,0.34,0.09,-0.16
0.15,0.85,0.6,0.35,0.1,-0.15
0.14,0.86,0.61,0.36,0.11,-0.14
0.13,0.87,0.62,0.37,0.12,-0.13
0.12,0.88,0.63,0.38,0.13,-0.12
0.11,0.89,0.64,0.39,0.14,-0.11
0.1,0.9,0.65,0.4,0.15,-0.1
0.09,0.91,0.66,0.41,0.16,-0.09
0.08,0.92,0.67,0.42,0.17,-0.08
0.07,0.93,0.68,0.43,0.18,-0.07
0.0600000000000001,0.94,0.69,0.44,0.19,-0.0600000000000001
0.05,0.95,0.7,0.45,0.2,-0.05
0.04,0.96,0.71,0.46,0.21,-0.04
0.03,0.97,0.72,0.47,0.22,-0.03
0.02,0.98,0.73,0.48,0.23,-0.02
0.01,0.99,0.74,0.49,0.24,-0.01
0,1,0.75,0.5,0.25,0


==> DATA/lines_2.dat <==
1,0,-0.5,-1,-1.5,-2
0.99,0.01,-0.487993967790491,-0.985987935580982,-1.48398190337147,-1.98197587116196
0.98,0.02,-0.47597574062333,-0.97195148124666,-1.46792722186999,-1.96390296249332
0.97,0.03,-0.463945118779507,-0.957890237559014,-1.45183535633852,-1.94578047511803
0.96,0.04,-0.451901897169873,-0.943803794339745,-1.43570569150962,-1.92760758867949
0.95,0.05,-0.439845865133115,-0.92969173026623,-1.41953759539934,-1.90938346053246
0.94,0.06,-0.427776806223923,-0.915553612447846,-1.40333041867177,-1.89110722489569
0.93,0.07,-0.41569449799075,-0.9013889959815,-1.38708349397225,-1.872777991963
0.92,0.08,-0.403598711742545,-0.887197423485091,-1.37079613522764,-1.85439484697018
0.91,0.09,-0.391489212303788,-0.872978424607576,-1.35446763691136,-1.83595684921515
0.9,0.1,-0.379365757757091,-0.858731515514183,-1.33809727327127,-1.81746303102837
0.89,0.11,-0.36722809917261,-0.844456198345221,-1.32168429751783,-1.79891239669044
0.88,0.12,-0.355075980323413,-0.830151960646825,-1.30522794097024,-1.78030392129365
0.87,0.13,-0.342909137385919,-0.815818274771838,-1.28872741215776,-1.76163654954368
0.86,0.14,-0.33072729862445,-0.8014545972489,-1.27218189587335,-1.7429091944978
0.85,0.15,-0.31853018405884,-0.78706036811768,-1.25559055217652,-1.72412073623536
0.84,0.16,-0.306317505113994,-0.772635010227989,-1.23895251534198,-1.70527002045598
0.83,0.17,-0.294088964250188,-0.758177928500376,-1.22226689275056,-1.68635585700075
0.82,0.18,-0.281844254572798,-0.743688509145596,-1.20553276371839,-1.66737701829119
0.81,0.19,-0.269583059420061,-0.729166118840122,-1.18874917826018,-1.64833223768024
0.8,0.2,-0.257305051927326,-0.714610103854653,-1.17191515578198,-1.62922020770931
0.79,0.21,-0.245009894566164,-0.700019789132327,-1.15502968369849,-1.61003957826465
0.78,0.22,-0.232697238656522,-0.685394477313043,-1.13809171596956,-1.59078895462609
0.77,0.23,-0.220366723850007,-0.670733447700015,-1.12110017155002,-1.57146689540003
0.76,0.24,-0.20801797758217,-0.656035955164341,-1.10405393274651,-1.55207191032868
0.75,0.25,-0.195650614491501,-0.641301228983002,-1.0869518434745,-1.532602457966
0.74,0.26,-0.183264235802646,-0.626528471605292,-1.06979270740794,-1.51305694321058
0.73,0.27,-0.170858428671125,-0.61171685734225,-1.05257528601337,-1.4934337146845
0.72,0.28,-0.158432765486578,-0.596865530973155,-1.03529829645973,-1.47373106194631
0.71,0.29,-0.145986803131305,-0.581973606262609,-1.01796040939391,-1.45394721252522
0.7,0.3,-0.133520082190562,-0.567040164381123,-1.00056024657169,-1.43408032876225
0.69,0.31,-0.121032126110727,-0.552064252221454,-0.983096378332181,-1.41412850444291
0.68,0.32,-0.108522440301095,-0.537044880602191,-0.965567320903286,-1.39408976120438
0.67,0.33,-0.0959905111746314,-0.521981022349263,-0.947971533523894,-1.37396204469853
0.66,0.34,-0.0834358051225619,-0.506871610245124,-0.930307415367686,-1.35374322049025
0.65,0.35,-0.0708577674171598,-0.49171553483432,-0.912573302251479,-1.33343106966864
0.64,0.36,-0.0582558210365093,-0.476511642073019,-0.894767463109528,-1.31302328414604
0.63,0.37,-0.0456293654043903,-0.461258730808781,-0.876888096213171,-1.29251746161756
0.62,0.38,-0.0329777750376977,-0.445955550075395,-0.858933325113093,-1.27191110015079
0.61,0.39,-0.0203003980930047,-0.430600796186009,-0.840901194279014,-1.25120159237202
0.6,0.4,-0.00759655480296134,-0.415193109605923,-0.822789664408884,-1.23038621921185
0.59,0.41,0.00513446420780594,-0.399731071584388,-0.804596607376582,-1.20946214316878
0.58,0.42,0.017893399738794,-0.384213200522412,-0.786319800783618,-1.18842640104482
0.57,0.43,0.0306810259745325,-0.368637948050935,-0.767956922076402,-1.16727589610187
0.56,0.44,0.0434981526046128,-0.353003694790774,-0.749505542186162,-1.14600738958155
0.55,0.45,0.0563456271188332,-0.337308745762334,-0.730963118643501,-1.12461749152467
0.54,0.46,0.0692243372953972,-0.321551325409206,-0.712326988113808,-1.10310265081841
0.53,0.47,0.0821352139022986,-0.305729572195403,-0.693594358293104,-1.08145914439081
0.52,0.48,0.0950792336345543,-0.289841532730891,-0.674762299096337,-1.05968306546178
0.51,0.49,0.108057422312839,-0.273885155374322,-0.655827733061484,-1.03777031074864
0.5,0.5,0.121070858372401,-0.257858283255199,-0.636787424882798,-1.0157165665104
0.49,0.51,0.134120676674977,-0.241758646650046,-0.617637969975068,-0.993517293300091
0.48,0.52,0.147208072680865,-0.22558385463827,-0.598375781957405,-0.971167709276541
0.47,0.53,0.160334307023434,-0.209331385953132,-0.578997078929699,-0.948662771906265
0.46,0.54,0.173500710534369,-0.192998578931263,-0.559497868396894,-0.925997157862525
0.45,0.55,0.186708689774883,-0.176582620450234,-0.53987393067535,-0.903165240900467
0.44,0.56,0.199959733136318,-0.160080533727364,-0.520120800591046,-0.880161067454729
0.43,0.57,0.213255417583117,-0.143489164833766,-0.50023374725065,-0.856978329667533
0.42,0.58,0.226597416122461,-0.126805167755078,-0.480207751632618,-0.833610335510157
0.41,0.59,0.239987506098182,-0.110024987803636,-0.460037481705454,-0.810049975607272
0.4,0.6,0.253427578422427,-0.0931448431551464,-0.43971726473272,-0.786289686310293
0.39,0.61,0.266919647877399,-0.0761607042452013,-0.419241056367802,-0.762321408490403
0.38,0.62,0.28046586464211,-0.0590682707157799,-0.39860240607367,-0.73813654143156
0.37,0.63,0.294068527226179,-0.0418629455476419,-0.377794418321463,-0.713725891095284
0.36,0.64,0.307730097025513,-0.024539805948974,-0.356809708923461,-0.689079611897948
0.35,0.65,0.321453214754408,-0.00709357049118375,-0.335640355736776,-0.664187140982368
0.34,0.66,0.335240719057083,0.0104814381141669,-0.31427784282875,-0.639037123771666
0.33,0.67,0.349095667661032,0.0281913353220645,-0.292712997016903,-0.613617329355871
0.32,0.68,0.363021361507777,0.0460427230155547,-0.270935915476668,-0.587914553968891
0.31,0.69,0.377021372387379,0.0640427447747571,-0.248935882837864,-0.561914510450486
0.3,0.7,0.391099574716294,0.082199149432588,-0.226701275851118,-0.535601701134824
0.29,0.71,0.405260182240458,0.100520364480916,-0.204219453278626,-0.508959271038169
0.28,0.72,0.419507790625417,0.119015581250834,-0.181476628123749,-0.481968837498332
0.27,0.73,0.433847427124777,0.137694854249554,-0.158457718625669,-0.454610291500892
0.26,0.74,0.448284608813008,0.156569217626015,-0.135146173560977,-0.426861564747969
0.25,0.75,0.462825411250741,0.175650822501483,-0.111523766247776,-0.398698354997035
0.24,0.76,0.477476549950523,0.194953099901047,-0.08757035014843,-0.370093800197907
0.23,0.77,0.492245477671326,0.214490955342653,-0.0632635669860208,-0.341018089314694
0.22,0.78,0.507140501451946,0.234281002903892,-0.0385784956441615,-0.311437994192215
0.21,0.79,0.522170924484617,0.254341848969233,-0.0134872265461499,-0.281316302061533
0.2,0.8,0.537347219559623,0.274694439119247,0.0120416586788699,-0.250611121761507
0.19,0.81,0.552681243071131,0.295362486142262,0.0380437292133937,-0.219275027715475
0.18,0.82,0.568186501754384,0.316373003508767,0.0645595052631511,-0.187253992982465
0.17,0.83,0.583878488873408,0.337756977746817,0.0916354666202249,-0.154486044506367
0.16,0.84,0.599775113203714,0.359550226407427,0.119325339611141,-0.120899547185145
0.15,0.85,0.61589725399769,0.381794507995379,0.147691761993069,-0.0864109840092412
0.14,0.86,0.632269490071817,0.404538980143633,0.17680847021545,-0.0509220397127335
0.13,0.87,0.648921074435907,0.427842148871814,0.206763223307722,-0.014315702256371
0.12,0.88,0.665887263166168,0.451774526332335,0.237661789498503,0.0235490526646706
0.11,0.89,0.683211168860497,0.476422337720995,0.269633506581492,0.0628446754419897
0.1,0.9,0.700946414723251,0.501892829446503,0.302839244169754,0.103785658893006
0.09,0.91,0.719161054519091,0.528322109038182,0.337483163557274,0.146644218076365
0.08,0.92,0.737943579697392,0.555887159394784,0.373830739092176,0.191774318789568
0.07,0.93,0.757412546700996,0.584825093401992,0.412237640102988,0.239650186803984
0.0600000000000001,0.94,0.777732888840039,0.615465777680079,0.453198666520119,0.290931555360158
0.05,0.95,0.799145591586371,0.648291183172742,0.497436774759113,0.346582366345483
0.04,0.96,0.822027033853878,0.684054067707757,0.546081101561635,0.408108135415514
0.03,0.97,0.847024525707532,0.724049051415064,0.601073577122595,0.478098102830127
0.02,0.98,0.875436044740873,0.770872089481745,0.666308134222618,0.561744178963491
0.01,0.99,0.910755340376944,0.831510680753889,0.752266021130833,0.673021361507777
0,1,1,1,1,1


==> DATA/points_1.dat <==
-0.95,0.95
-0.85,0.85
-0.75,0.75
-0.65,0.65
-0.55,0.55
-0.45,0.45
-0.35,0.35
-0.25,0.25
-0.15,0.15
-0.05,0.05
-0.7,0.95
-0.6,0.85
-0.5,0.75
-0.4,0.65
-0.3,0.55
-0.2,0.45
-0.1,0.35
0,0.25
0.1,0.15
0.2,0.05
-0.45,0.95
-0.35,0.85
-0.25,0.75
-0.15,0.65
-0.05,0.55
0.05,0.45
0.15,0.35
0.25,0.25
0.35,0.15
0.45,0.05
-0.2,0.95
-0.1,0.85
0,0.75
0.1,0.65
0.2,0.55
0.3,0.45
0.4,0.35
0.5,0.25
0.6,0.15
0.7,0.05
0.05,0.95
0.15,0.85
0.25,0.75
0.35,0.65
0.45,0.55
0.55,0.45
0.65,0.35
0.75,0.25
0.85,0.15
0.95,0.05


==> DATA/points_2.dat <==
-1.90938346053246,0.95
-1.72412073623536,0.85
-1.532602457966,0.75
-1.33343106966864,0.65
-1.12461749152467,0.55
-0.903165240900467,0.45
-0.664187140982368,0.35
-0.398698354997035,0.25
-0.0864109840092412,0.15
0.346582366345483,0.05
-1.41953759539934,0.95
-1.25559055217652,0.85
-1.0869518434745,0.75
-0.912573302251479,0.65
-0.730963118643501,0.55
-0.53987393067535,0.45
-0.335640355736776,0.35
-0.111523766247776,0.25
0.147691761993069,0.15
0.497436774759113,0.05
-0.92969173026623,0.95
-0.78706036811768,0.85
-0.641301228983002,0.75
-0.49171553483432,0.65
-0.337308745762334,0.55
-0.176582620450234,0.45
-0.00709357049118375,0.35
0.175650822501483,0.25
0.381794507995379,0.15
0.648291183172742,0.05
-0.439845865133115,0.95
-0.31853018405884,0.85
-0.195650614491501,0.75
-0.0708577674171598,0.65
0.0563456271188332,0.55
0.186708689774883,0.45
0.321453214754408,0.35
0.462825411250741,0.25
0.61589725399769,0.15
0.799145591586371,0.05
0.05,0.95
0.15,0.85
0.25,0.75
0.35,0.65
0.45,0.55
0.55,0.45
0.65,0.35
0.75,0.25
0.85,0.15
0.95,0.05


==> DATA/shock_formation/points_1_1.dat <==
-1.68,0.153516753976873
-0.84,0.544430978230012
0,1
0.84,0.544430978230012
1.68,0.153516753976873


==> DATA/shock_formation/points_1_2.dat <==
-1.68,0.153516753976873
-0.84,0.544430978230012
0,1
0.84,0.544430978230012
1.68,0.153516753976873


==> DATA/shock_formation/points_2_1.dat <==
-2.78,0.153516753976873
-1.94,0.544430978230012
-1.1,1
-0.26,0.544430978230012
0.58,0.153516753976873


==> DATA/shock_formation/points_2_2.dat <==
-1.99537689357102,0.153516753976873
-1.57342307720237,0.544430978230012
-1.1,1
0.106576922797633,0.544430978230012
1.36462310642898,0.153516753976873


==> DATA/shock_formation/points_3_1.dat <==
-3.88,0.153516753976873
-3.04,0.544430978230012
-2.2,1
-1.36,0.544430978230012
-0.52,0.153516753976873


==> DATA/shock_formation/points_3_2.dat <==
-2.31075378714205,0.153516753976873
-2.30684615440473,0.544430978230012
-2.2,1
-0.626846154404735,0.544430978230012
1.04924621285795,0.153516753976873


==> DATA/shock_formation/profile_1_1.dat <==
-6,0.1
-5.88,0.100000000000001
-5.76,0.100000000000004
-5.64,0.100000000000014
-5.52,0.100000000000053
-5.4,0.100000000000195
-5.28,0.100000000000703
-5.16,0.10000000000246
-5.04,0.100000000008365
-4.92,0.10000000002764
-4.8,0.100000000088736
-4.68,0.10000000027679
-4.56,0.100000000838874
-4.44,0.100000002470215
-4.32,0.100000007067489
-4.2,0.10000001964662
-4.08,0.10000005306435
-3.96,0.100000139254796
-3.84,0.10000035506658
-3.72,0.100000879633481
-3.6,0.10000211731768
-3.48,0.100004951794531
-3.36,0.100011252046715
-3.24,0.100024842354577
-3.12,0.100053290071728
-3,0.100111068823678
-2.88,0.100224921182831
-2.76,0.100442548490859
-2.64,0.100846025957963
-2.52,0.101571443719415
-2.4,0.1028360004386
-2.28,0.104972858189924
-2.16,0.108472238532731
-2.04,0.114024345214901
-1.92,0.122555856936303
-1.8,0.135247505589088
-1.68,0.153516753976873
-1.56,0.178948422801813
-1.44,0.213159096634985
-1.32,0.257589691075102
-1.2,0.313234982813909
-1.08,0.380337648262666
-0.96,0.458093728406084
-0.84,0.544430978230012
-0.72,0.635925288015343
-0.6,0.727908693463928
-0.48,0.814794267354892
-0.36,0.890602065414938
-0.24,0.949624734626052
-0.12,0.987132865710199
0,1
0.12,0.987132865710199
0.24,0.949624734626052
0.36,0.890602065414938
0.48,0.814794267354892
0.6,0.727908693463928
0.72,0.635925288015343
0.84,0.544430978230012
0.96,0.458093728406084
1.08,0.380337648262666
1.2,0.313234982813909
1.32,0.257589691075102
1.44,0.213159096634985
1.56,0.178948422801813
1.68,0.153516753976873
1.8,0.135247505589088
1.92,0.122555856936303
2.04,0.114024345214901
2.16,0.108472238532731
2.28,0.104972858189924
2.4,0.1028360004386
2.52,0.101571443719415
2.64,0.100846025957963
2.76,0.100442548490859
2.88,0.100224921182831
3,0.100111068823678
3.12,0.100053290071728
3.24,0.100024842354577
3.36,0.100011252046715
3.48,0.100004951794531
3.6,0.10000211731768
3.72,0.100000879633481
3.84,0.10000035506658
3.96,0.100000139254796
4.08,0.10000005306435
4.2,0.10000001964662
4.32,0.100000007067489
4.44,0.100000002470215
4.56,0.100000000838874
4.68,0.10000000027679
4.8,0.100000000088736
4.92,0.10000000002764
5.04,0.100000000008365
5.16,0.10000000000246
5.28,0.100000000000703
5.4,0.100000000000195
5.52,0.100000000000053
5.64,0.100000000000014
5.76,0.100000000000004
5.88,0.100000000000001
6,0.1


==> DATA/shock_formation/profile_1_2.dat <==
-6,0.1
-5.88,0.100000000000001
-5.76,0.100000000000004
-5.64,0.100000000000014
-5.52,0.100000000000053
-5.4,0.100000000000195
-5.28,0.100000000000703
-5.16,0.10000000000246
-5.04,0.100000000008365
-4.92,0.10000000002764
-4.8,0.100000000088736
-4.68,0.10000000027679
-4.56,0.100000000838874
-4.44,0.100000002470215
-4.32,0.100000007067489
-4.2,0.10000001964662
-4.08,0.10000005306435
-3.96,0.100000139254796
-3.84,0.10000035506658
-3.72,0.100000879633481
-3.6,0.10000211731768
-3.48,0.100004951794531
-3.36,0.100011252046715
-3.24,0.100024842354577
-3.12,0.100053290071728
-3,0.100111068823678
-2.88,0.100224921182831
-2.76,0.100442548490859
-2.64,0.100846025957963
-2.52,0.101571443719415
-2.4,0.1028360004386
-2.28,0.104972858189924
-2.16,0.108472238532731
-2.04,0.114024345214901
-1.92,0.122555856936303
-1.8,0.135247505589088
-1.68,0.153516753976873
-1.56,0.178948422801813
-1.44,0.213159096634985
-1.32,0.257589691075102
-1.2,0.313234982813909
-1.08,0.380337648262666
-0.96,0.458093728406084
-0.84,0.544430978230012
-0.72,0.635925288015343
-0.6,0.727908693463928
-0.48,0.814794267354892
-0.36,0.890602065414938
-0.24,0.949624734626052
-0.12,0.987132865710199
0,1
0.12,0.987132865710199
0.24,0.949624734626052
0.36,0.890602065414938
0.48,0.814794267354892
0.6,0.727908693463928
0.72,0.635925288015343
0.84,0.544430978230012
0.96,0.458093728406084
1.08,0.380337648262666
1.2,0.313234982813909
1.32,0.257589691075102
1.44,0.213159096634985
1.56,0.178948422801813
1.68,0.153516753976873
1.8,0.135247505589088
1.92,0.122555856936303
2.04,0.114024345214901
2.16,0.108472238532731
2.28,0.104972858189924
2.4,0.1028360004386
2.52,0.101571443719415
2.64,0.100846025957963
2.76,0.100442548490859
2.88,0.100224921182831
3,0.100111068823678
3.12,0.100053290071728
3.24,0.100024842354577
3.36,0.100011252046715
3.48,0.100004951794531
3.6,0.10000211731768
3.72,0.100000879633481
3.84,0.10000035506658
3.96,0.100000139254796
4.08,0.10000005306435
4.2,0.10000001964662
4.32,0.100000007067489
4.44,0.100000002470215
4.56,0.100000000838874
4.68,0.10000000027679
4.8,0.100000000088736
4.92,0.10000000002764
5.04,0.100000000008365
5.16,0.10000000000246
5.28,0.100000000000703
5.4,0.100000000000195
5.52,0.100000000000053
5.64,0.100000000000014
5.76,0.100000000000004
5.88,0.100000000000001
6,0.1


==> DATA/shock_formation/profile_2_1.dat <==
-7.1,0.1
-6.98,0.100000000000001
-6.86,0.100000000000004
-6.74,0.100000000000014
-6.62,0.100000000000053
-6.5,0.100000000000195
-6.38,0.100000000000703
-6.26,0.10000000000246
-6.14,0.100000000008365
-6.02,0.10000000002764
-5.9,0.100000000088736
-5.78,0.10000000027679
-5.66,0.100000000838874
-5.54,0.100000002470215
-5.42,0.100000007067489
-5.3,0.10000001964662
-5.18,0.10000005306435
-5.06,0.100000139254796
-4.94,0.10000035506658
-4.82,0.100000879633481
-4.7,0.10000211731768
-4.58,0.100004951794531
-4.46,0.100011252046715
-4.34,0.100024842354577
-4.22,0.100053290071728
-4.1,0.100111068823678
-3.98,0.100224921182831
-3.86,0.100442548490859
-3.74,0.100846025957963
-3.62,0.101571443719415
-3.5,0.1028360004386
-3.38,0.104972858189924
-3.26,0.108472238532731
-3.14,0.114024345214901
-3.02,0.122555856936303
-2.9,0.135247505589088
-2.78,0.153516753976873
-2.66,0.178948422801813
-2.54,0.213159096634985
-2.42,0.257589691075102
-2.3,0.313234982813909
-2.18,0.380337648262666
-2.06,0.458093728406084
-1.94,0.544430978230012
-1.82,0.635925288015343
-1.7,0.727908693463928
-1.58,0.814794267354892
-1.46,0.890602065414938
-1.34,0.949624734626052
-1.22,0.987132865710199
-1.1,1
-0.98,0.987132865710199
-0.86,0.949624734626052
-0.74,0.890602065414938
-0.62,0.814794267354892
-0.5,0.727908693463928
-0.38,0.635925288015343
-0.26,0.544430978230012
-0.14,0.458093728406084
-0.02,0.380337648262666
0.1,0.313234982813909
0.22,0.257589691075102
0.34,0.213159096634985
0.46,0.178948422801813
0.58,0.153516753976873
0.7,0.135247505589088
0.82,0.122555856936303
0.94,0.114024345214901
1.06,0.108472238532731
1.18,0.104972858189924
1.3,0.1028360004386
1.42,0.101571443719415
1.54,0.100846025957963
1.66,0.100442548490859
1.78,0.100224921182831
1.9,0.100111068823678
2.02,0.100053290071728
2.14,0.100024842354577
2.26,0.100011252046715
2.38,0.100004951794531
2.5,0.10000211731768
2.62,0.100000879633481
2.74,0.10000035506658
2.86,0.100000139254796
2.98,0.10000005306435
3.1,0.10000001964662
3.22,0.100000007067489
3.34,0.100000002470215
3.46,0.100000000838874
3.58,0.10000000027679
3.7,0.100000000088736
3.82,0.10000000002764
3.94,0.100000000008365
4.06,0.10000000000246
4.18,0.100000000000703
4.3,0.100000000000195
4.42,0.100000000000053
4.54,0.100000000000014
4.66,0.100000000000004
4.78,0.100000000000001
4.9,0.1


==> DATA/shock_formation/profile_2_2.dat <==
-6.23698781590351,0.1
-6.11698781590351,0.100000000000001
-5.99698781590351,0.100000000000004
-5.87698781590353,0.100000000000014
-5.75698781590359,0.100000000000053
-5.63698781590382,0.100000000000195
-5.51698781590462,0.100000000000703
-5.39698781590739,0.10000000000246
-5.27698781591672,0.100000000008365
-5.15698781594718,0.10000000002764
-5.0369878160437,0.100000000088736
-4.91698781634081,0.10000000027679
-4.79698781722886,0.100000000838874
-4.67698781980625,0.100000002470215
-4.55698782706957,0.100000007067489
-4.43698784694357,0.10000001964662
-4.31698789974086,0.10000005306435
-4.19698803591472,0.100000139254796
-4.07698837687953,0.10000035506658
-3.95698920565092,0.100000879633481
-3.83699116108165,0.10000211731768
-3.71699563927208,0.100004951794531
-3.59700559288997,0.100011252046715
-3.47702706318098,0.100024842354577
-3.35707200241216,0.100053290071728
-3.23716326315524,0.100111068823678
-3.11734304002336,0.100224921182831
-2.99768649187415,0.100442548490859
-2.87832259051117,0.100846025957963
-2.7594641118267,0.101571443719415
-2.64144755030146,0.1028360004386
-2.52478080950174,0.104972858189924
-2.41019104072055,0.108472238532731
-2.29865710342576,0.114024345214901
-2.19140347197843,0.122555856936303
-2.08983146219479,0.135247505589088
-1.99537689357102,0.153516753976873
-1.90931020087948,0.178948422801813
-1.83252012865313,0.213159096634985
-1.76532629277761,0.257589691075102
-1.70734827866493,0.313234982813909
-1.65743826926508,0.380337648262666
-1.61367556237091,0.458093728406084
-1.57342307720237,0.544430978230012
-1.5334485363502,0.635925288015343
-1.4901105652619,0.727908693463928
-1.43960240631532,0.814794267354892
-1.37823608497377,0.890602065414938
-1.30274082405153,0.949624734626052
-1.21054374942797,0.987132865710199
-1.1,1
-0.970543749427967,0.987132865710199
-0.822740824051531,0.949624734626052
-0.658236084973769,0.890602065414938
-0.479602406315316,0.814794267354892
-0.290110565261904,0.727908693463928
-0.0934485363502016,0.635925288015343
0.106576922797633,0.544430978230012
0.306324437629089,0.458093728406084
0.502561730734922,0.380337648262666
0.692651721335071,0.313234982813909
0.874673707222394,0.257589691075102
1.04747987134687,0.213159096634985
1.21068979912052,0.178948422801813
1.36462310642898,0.153516753976873
1.51016853780521,0.135247505589088
1.64859652802157,0.122555856936303
1.78134289657424,0.114024345214901
1.90980895927945,0.108472238532731
2.03521919049826,0.104972858189924
2.15855244969854,0.1028360004386
2.2805358881733,0.101571443719415
2.40167740948883,0.100846025957963
2.52231350812586,0.100442548490859
2.64265695997664,0.100224921182831
2.76283673684476,0.100111068823678
2.88292799758784,0.100053290071728
3.00297293681902,0.100024842354577
3.12299440711003,0.100011252046715
3.24300436072792,0.100004951794531
3.36300883891835,0.10000211731768
3.48301079434908,0.100000879633481
3.60301162312047,0.10000035506658
3.72301196408528,0.100000139254796
3.84301210025914,0.10000005306435
3.96301215305643,0.10000001964662
4.08301217293043,0.100000007067489
4.20301218019375,0.100000002470215
4.32301218277114,0.100000000838874
4.44301218365919,0.10000000027679
4.5630121839563,0.100000000088736
4.68301218405282,0.10000000002764
4.80301218408328,0.100000000008365
4.92301218409261,0.10000000000246
5.04301218409538,0.100000000000703
5.16301218409618,0.100000000000195
5.28301218409641,0.100000000000053
5.40301218409647,0.100000000000014
5.52301218409649,0.100000000000004
5.64301218409649,0.100000000000001
5.76301218409649,0.1


==> DATA/shock_formation/profile_3_1.dat <==
-8.2,0.1
-8.08,0.100000000000001
-7.96,0.100000000000004
-7.84,0.100000000000014
-7.72,0.100000000000053
-7.6,0.100000000000195
-7.48,0.100000000000703
-7.36,0.10000000000246
-7.24,0.100000000008365
-7.12,0.10000000002764
-7,0.100000000088736
-6.88,0.10000000027679
-6.76,0.100000000838874
-6.64,0.100000002470215
-6.52,0.100000007067489
-6.4,0.10000001964662
-6.28,0.10000005306435
-6.16,0.100000139254796
-6.04,0.10000035506658
-5.92,0.100000879633481
-5.8,0.10000211731768
-5.68,0.100004951794531
-5.56,0.100011252046715
-5.44,0.100024842354577
-5.32,0.100053290071728
-5.2,0.100111068823678
-5.08,0.100224921182831
-4.96,0.100442548490859
-4.84,0.100846025957963
-4.72,0.101571443719415
-4.6,0.1028360004386
-4.48,0.104972858189924
-4.36,0.108472238532731
-4.24,0.114024345214901
-4.12,0.122555856936303
-4,0.135247505589088
-3.88,0.153516753976873
-3.76,0.178948422801813
-3.64,0.213159096634985
-3.52,0.257589691075102
-3.4,0.313234982813909
-3.28,0.380337648262666
-3.16,0.458093728406084
-3.04,0.544430978230012
-2.92,0.635925288015343
-2.8,0.727908693463928
-2.68,0.814794267354892
-2.56,0.890602065414938
-2.44,0.949624734626052
-2.32,0.987132865710199
-2.2,1
-2.08,0.987132865710199
-1.96,0.949624734626052
-1.84,0.890602065414938
-1.72,0.814794267354892
-1.6,0.727908693463928
-1.48,0.635925288015343
-1.36,0.544430978230012
-1.24,0.458093728406084
-1.12,0.380337648262666
-1,0.313234982813909
-0.88,0.257589691075102
-0.76,0.213159096634985
-0.64,0.178948422801813
-0.52,0.153516753976873
-0.4,0.135247505589088
-0.28,0.122555856936303
-0.16,0.114024345214901
-0.04,0.108472238532731
0.0800000000000001,0.104972858189924
0.2,0.1028360004386
0.32,0.101571443719415
0.44,0.100846025957963
0.56,0.100442548490859
0.68,0.100224921182831
0.8,0.100111068823678
0.92,0.100053290071728
1.04,0.100024842354577
1.16,0.100011252046715
1.28,0.100004951794531
1.4,0.10000211731768
1.52,0.100000879633481
1.64,0.10000035506658
1.76,0.100000139254796
1.88,0.10000005306435
2,0.10000001964662
2.12,0.100000007067489
2.24,0.100000002470215
2.36,0.100000000838874
2.48,0.10000000027679
2.6,0.100000000088736
2.72,0.10000000002764
2.84,0.100000000008365
2.96,0.10000000000246
3.08,0.100000000000703
3.2,0.100000000000195
3.32,0.100000000000053
3.44,0.100000000000014
3.56,0.100000000000004
3.68,0.100000000000001
3.8,0.1


==> DATA/shock_formation/profile_3_2.dat <==
-6.47397563180701,0.1
-6.35397563180702,0.100000000000001
-6.23397563180703,0.100000000000004
-6.11397563180706,0.100000000000014
-5.99397563180718,0.100000000000053
-5.87397563180763,0.100000000000195
-5.75397563180924,0.100000000000703
-5.63397563181479,0.10000000000246
-5.51397563183345,0.100000000008365
-5.39397563189435,0.10000000002764
-5.2739756320874,0.100000000088736
-5.15397563268163,0.10000000027679
-5.03397563445772,0.100000000838874
-4.91397563961249,0.100000002470215
-4.79397565413913,0.100000007067489
-4.67397569388714,0.10000001964662
-4.55397579948172,0.10000005306435
-4.43397607182945,0.100000139254796
-4.31397675375906,0.10000035506658
-4.19397841130184,0.100000879633481
-4.07398232216331,0.10000211731768
-3.95399127854416,0.100004951794531
-3.83401118577995,0.100011252046715
-3.71405412636196,0.100024842354577
-3.59414400482432,0.100053290071728
-3.47432652631049,0.100111068823678
-3.35468608004672,0.100224921182831
-3.23537298374829,0.100442548490859
-3.11664518102233,0.100846025957963
-2.99892822365341,0.101571443719415
-2.88289510060293,0.1028360004386
-2.76956161900348,0.104972858189924
-2.66038208144111,0.108472238532731
-2.55731420685151,0.114024345214901
-2.46280694395686,0.122555856936303
-2.37966292438959,0.135247505589088
-2.31075378714205,0.153516753976873
-2.25862040175896,0.178948422801813
-2.22504025730625,0.213159096634985
-2.21065258555521,0.257589691075102
-2.21469655732986,0.313234982813909
-2.23487653853016,0.380337648262666
-2.26735112474182,0.458093728406084
-2.30684615440473,0.544430978230012
-2.3468970727004,0.635925288015343
-2.38022113052381,0.727908693463928
-2.39920481263063,0.814794267354892
-2.39647216994754,0.890602065414938
-2.36548164810306,0.949624734626052
-2.30108749885593,0.987132865710199
-2.2,1
-2.06108749885593,0.987132865710199
-1.88548164810306,0.949624734626052
-1.67647216994754,0.890602065414938
-1.43920481263063,0.814794267354892
-1.18022113052381,0.727908693463928
-0.906897072700403,0.635925288015343
-0.626846154404735,0.544430978230012
-0.347351124741822,0.458093728406084
-0.0748765385301566,0.380337648262666
0.185303442670143,0.313234982813909
0.429347414444788,0.257589691075102
0.654959742693749,0.213159096634985
0.861379598241042,0.178948422801813
1.04924621285795,0.153516753976873
1.22033707561041,0.135247505589088
1.37719305604314,0.122555856936303
1.52268579314849,0.114024345214901
1.65961791855889,0.108472238532731
1.79043838099652,0.104972858189924
1.91710489939708,0.1028360004386
2.04107177634659,0.101571443719415
2.16335481897767,0.100846025957963
2.28462701625171,0.100442548490859
2.40531391995328,0.100224921182831
2.52567347368951,0.100111068823678
2.64585599517568,0.100053290071728
2.76594587363804,0.100024842354577
2.88598881422005,0.100011252046715
3.00600872145584,0.100004951794531
3.12601767783669,0.10000211731768
3.24602158869816,0.100000879633481
3.36602324624094,0.10000035506658
3.48602392817055,0.100000139254796
3.60602420051828,0.10000005306435
3.72602430611286,0.10000001964662
3.84602434586087,0.100000007067489
3.96602436038751,0.100000002470215
4.08602436554228,0.100000000838874
4.20602436731837,0.10000000027679
4.3260243679126,0.100000000088736
4.44602436810565,0.10000000002764
4.56602436816655,0.100000000008365
4.68602436818521,0.10000000000246
4.80602436819076,0.100000000000703
4.92602436819237,0.100000000000195
5.04602436819282,0.100000000000053
5.16602436819294,0.100000000000014
5.28602436819297,0.100000000000004
5.40602436819298,0.100000000000001
5.52602436819299,0.1


==> DATA/validation_data/G2G_validation_1.dat <==
0,6.21493100927655e-17
1.68,0.565864249666863
3.36,0.660353294352779
5.04,0.663793547831015
6.72,0.667669290592441
8.4,0.671929412055451
10.08,0.676498845000784
11.76,0.6813136164126
13.44,0.686319270416727
15.12,0.691469513903362
16.8,0.69672505353571
18.48,0.702052597114203
20.16,0.707423996085904
21.84,0.712815509266932
23.52,0.718207170662296
25.2,0.723582246684978
26.88,0.7289267701522
28.56,0.73422914021984
30.24,0.739479778946529
31.92,0.74467083649391
33.6,0.749795938097261
35.28,0.754849966911655
36.96,0.759828877669496
38.64,0.764729536801397
40.32,0.769549585285123
42,0.774287321015156
43.68,0.778941597937902
45.36,0.783511739585925
47.04,0.787997464979098
48.72,0.792398825146652
50.4,0.796716148770685
52.08,0.800949995663145
53.76,0.805101116969632
55.44,0.809170421149734
57.12,0.813158944917441
58.8,0.817067828440167
60.48,0.820898294193502
62.16,0.824651628954852
63.84,0.828329168490337
65.52,0.831932284553244
67.2,0.83546237386609
68.88,0.838920848803513
70.56,0.842309129534358
72.24,0.845628637414362
73.92,0.848880789450689
75.6,0.852066993684563
77.28,0.855188645360022
78.96,0.85824712376527
80.64,0.861243789649201
82.32,0.864179983129279
84,0.867057022018866
85.68,0.869876200512338
87.36,0.872638788174642
89.04,0.875346029189938
90.72,0.877999141830151
92.4,0.880599318109623
94.08,0.883147723597345
95.76,0.885645497361775
97.44,0.888093752027056
99.12,0.890493573922503
100.8,0.892846023309631
102.48,0.895152134673449
104.16,0.897412917066538
105.84,0.899629354496057
107.52,0.901802406345391
109.2,0.903933007823291
110.88,0.906022070434171
112.56,0.908070482464815
114.24,0.910079109482617
115.92,0.912048794841832
117.6,0.913980360194616
119.28,0.91587460600419
120.96,0.917732312057805
122.64,0.919554237977666
124.32,0.921341123728136
126,0.923093690118084
127.68,0.924812639297052
129.36,0.926498655244544
131.04,0.928152404251595
132.72,0.92977453539412
134.4,0.931365680997501
136.08,0.932926457092202
137.76,0.934457463859939
139.44,0.93595928607048
141.12,0.937432493508751
142.8,0.938877641392285
144.48,0.940295270778962
146.16,0.94168590896513
147.84,0.943050069874014
149.52,0.944388254434751
151.2,0.94570095095186
152.88,0.946988635465506
154.56,0.948251772102582
156.24,0.94949081341881
157.92,0.950706200732032
159.6,0.951898364446803
161.28,0.953067724370512
162.96,0.954214690021262
164.64,0.955339660927573
166.32,0.956443026920192
168,0.95752516841617


==> DATA/validation_data/G2G_validation_1_zoomed.dat <==
0,6.21493100927655e-17
0.0168,0.00588632863847898
0.0336,0.0117728558878402
0.0504,0.0176595824180614
0.0672,0.0235465088978721
0.084,0.0294336359947877
0.1008,0.0353209643750652
0.1176,0.0412084947037378
0.1344,0.0470962276446055
0.1512,0.0529841638602455
0.168,0.0588723040119935
0.1848,0.0647606487599563
0.2016,0.0706491987630344
0.2184,0.0765379546789051
0.2352,0.0824269171640132
0.252,0.0883160868735846
0.2688,0.0942054644616306
0.2856,0.100095050580956
0.3024,0.105984845883149
0.3192,0.111874851018586
0.336,0.117765066636436
0.3528,0.123655493384649
0.3696,0.12954613190999
0.3864,0.135436982858001
0.4032,0.141328046873035
0.42,0.147219324598214
0.4368,0.153110816675419
0.4536,0.159002523745146
0.4704,0.164894446446158
0.4872,0.170786585414838
0.504,0.176678941283399
0.5208,0.182571514676661
0.5376,0.188464306205522
0.5544,0.194357316455216
0.5712,0.200250545964739
0.588,0.206143995192455
0.6048,0.212037664460501
0.6216,0.217931553868271
0.6384,0.223825663161382
0.6552,0.229719991539207
0.672,0.235614537379317
0.6888,0.241509297852454
0.7056,0.247404268396737
0.7224,0.253299442014573
0.7392,0.259194808351244
0.756,0.265090352509778
0.7728,0.270986053553548
0.7896,0.276881882646113
0.8064,0.282777800777192
0.8232,0.288673756025561
0.84,0.294569680312677
0.8568,0.300465485607331
0.8736,0.306361059549293
0.8904,0.31225626047085
0.9072,0.318150911807807
0.924,0.324044795906164
0.9408,0.329937647247289
0.9576,0.335829145131847
0.9744,0.341718905881521
0.9912,0.347606474635608
1.008,0.353491316838432
1.0248,0.359372809530268
1.0416,0.365250232570476
1.0584,0.371122759934929
1.0752,0.376989451240885
1.092,0.382849243660154
1.1088,0.388700944386267
1.1256,0.394543223821758
1.1424,0.400374609649115
1.1592,0.406193481942099
1.176,0.411998069463877
1.1928,0.417786447284317
1.2096,0.423556535831841
1.2264,0.429306101475368
1.2432,0.435032758709331
1.26,0.440733973990819
1.2768,0.446407071252285
1.2936,0.452049239087096
1.3104,0.457657539578818
1.3272,0.463228918719115
1.344,0.468760218334251
1.3608,0.474248189416708
1.3776,0.479689506736489
1.3944,0.48508078458805
1.4112,0.490418593511597
1.428,0.49569947781407
1.4448,0.500919973704718
1.4616,0.506076627852368
1.4784,0.511166016167741
1.4952,0.516184762613122
1.512,0.521129557843654
1.5288,0.525997177490143
1.5456,0.5307844999005
1.5624,0.535488523167804
1.5792,0.540106381285293
1.596,0.544635359282959
1.6128,0.549072907216495
1.6296,0.553416652896512
1.6464,0.557664413263959
1.6632,0.561814204336149
1.68,0.565864249666863
1.6968,0.569812987282383
1.7136,0.573659075073628
1.7304,0.577401394642547
1.7472,0.581039053617242
1.764,0.584571386466352
1.7808,0.587997953857577
1.7976,0.591318540618299
1.8144,0.594533152368172
1.8312,0.597642010903275
1.848,0.600645548420403
1.8648,0.603544400676737
1.8816,0.606339399185811
1.8984,0.609031562554444
1.9152,0.611622087067742
1.932,0.614112336630465
1.9488,0.616503832172644
1.9656,0.618798240626006
1.9824,0.620997363575266
1.9992,0.623103125684745
2.016,0.625117562996493
2.0328,0.627042811191201
2.0496,0.62888109389732
2.0664,0.630634711127743
2.0832,0.632306027917028
2.1,0.633897463225276
2.1168,0.635411479167883
2.1336,0.636850570623502
2.1504,0.638217255265503
2.1672,0.639514064055602
2.184,0.640743532231356
2.2008,0.641908190813142
2.2176,0.643010558649906
2.2344,0.644053135017181
2.2512,0.645038392775671
2.268,0.645968772093166
2.2848,0.646846674728524
2.3016,0.647674458871754
2.3184,0.648454434530611
2.3352,0.64918885945091
2.352,0.649879935554496
2.3688,0.650529805876491
2.3856,0.651140551981283
2.4024,0.651714191834873
2.4192,0.65225267810977
2.436,0.652757896897748
2.4528,0.653231666804739
2.4696,0.653675738401942
2.4864,0.654091794006797
2.5032,0.654481447767692
2.52,0.65484624602644
2.5368,0.655187667933018
2.5536,0.655507126287616
2.5704,0.655805968585916
2.5872,0.656085478244369
2.604,0.656346875983089
2.6208,0.656591321345078
2.6376,0.656819914331849
2.6544,0.657033697136296
2.6712,0.657233655955107
2.688,0.657420722864127
2.7048,0.657595777741351
2.7216,0.65775965022333
2.7384,0.657913121682058
2.7552,0.658056927210404
2.772,0.658191757605608
2.7888,0.658318261341011
2.8056,0.658437046517494
2.8224,0.658548682787139
2.8392,0.658653703242328
2.856,0.658752606264657
2.8728,0.65884585732857
2.8896,0.65893389075576
2.9064,0.659017111416733
2.9232,0.659095896376911
2.94,0.659170596484986
2.9568,0.65924153790208
2.9736,0.659309023570512
2.9904,0.659373334621675
3.0072,0.659434731722608
3.024,0.659493456361679
3.0408,0.659549732073669
3.0576,0.65960376560507
3.0744,0.659655748020723
3.0912,0.659705855752818
3.108,0.659754251593843
3.1248,0.659801085635009
3.1416,0.659846496151698
3.1584,0.659890610437948
3.1752,0.659933545591546
3.192,0.659975409251985
3.2088,0.660016300292823
3.2256,0.660056309470807
3.2424,0.660095520033468
3.2592,0.660134008287207
3.276,0.660171844127917
3.2928,0.660209091535959
3.3096,0.660245809037321
3.3264,0.660282050132991
3.3432,0.660317863698101
3.36,0.660353294352779
3.3768,0.660388382806154
3.3936,0.660423166175358
3.4104,0.660457678280908
3.4272,0.660491949920043
3.444,0.660526009119343
3.4608,0.660559881368111
3.4776,0.660593589833635
3.4944,0.660627155559723
3.5112,0.660660597649542
3.528,0.660693933433883
3.5448,0.660727178625963
3.5616,0.660760347463622
3.5784,0.660793452839845
3.5952,0.660826506422598
3.612,0.660859518764658
3.6288,0.660892499404118
3.6456,0.660925456956559
3.6624,0.660958399199246
3.6792,0.660991333148059
3.696,0.661024265127938
3.7128,0.661057200836927
3.7296,0.661090145404846
3.7464,0.661123103446569
3.7632,0.661156079110702
3.78,0.661189076123802
3.7968,0.661222097830667
3.8136,0.661255147230958
3.8304,0.661288227012408
3.8472,0.661321339581085
3.864,0.661354487088795
3.8808,0.661387671457914
3.8976,0.661420894403961
3.9144,0.661454157455989
3.9312,0.661487461975101
3.948,0.661520809171169
3.9648,0.661554200117938
3.9816,0.661587635766721
3.9984,0.66162111695877
4.0152,0.661654644436428
4.032,0.661688218853133
4.0488,0.661721840782612
4.0656,0.661755510726973
4.0824,0.661789229124113
4.0992,0.661822996354378
4.116,0.661856812746516
4.1328,0.661890678583092
4.1496,0.661924594105276
4.1664,0.66195855951724
4.1832,0.661992574990055
4.2,0.662026640665169
4.2168,0.662060756657609
4.2336,0.662094923058748
4.2504,0.662129139938905
4.2672,0.66216340734955
4.284,0.662197725325405
4.3008,0.662232093886192
4.3176,0.662266513038341
4.3344,0.662300982776402
4.3512,0.662335503084371
4.368,0.662370073936848
4.3848,0.662404695300097
4.4016,0.662439367132938
4.4184,0.662474089387626
4.4352,0.66250886201059
4.452,0.662543684943058
4.4688,0.662578558121684
4.4856,0.662613481479063
4.5024,0.662648454944201
4.5192,0.662683478442932
4.536,0.662718551898296
4.5528,0.662753675230872
4.5696,0.662788848359053
4.5864,0.66282407119936
4.6032,0.662859343666605
4.62,0.662894665674156
4.6368,0.662930037134078
4.6536,0.662965457957342
4.6704,0.663000928053938
4.6872,0.663036447333009
4.704,0.663072015702975
4.7208,0.66310763307163
4.7376,0.663143299346239
4.7544,0.663179014433576
4.7712,0.663214778240075
4.788,0.663250590671826
4.8048,0.663286451634639
4.8216,0.663322361034119
4.8384,0.663358318775692
4.8552,0.663394324764656
4.872,0.663430378906193
4.8888,0.663466481105417
4.9056,0.663502631267395
4.9224,0.663538829297168
4.9392,0.663575075099767
4.956,0.663611368580273
4.9728,0.663647709643755
4.9896,0.663684098195339
5.0064,0.663720534140224
5.0232,0.663757017383677
5.04,0.663793547831015
5.0568,0.66383012538768
5.0736,0.663866749959183
5.0904,0.663903421451143
5.1072,0.663940139769278
5.124,0.663976904819438
5.1408,0.664013716507583
5.1576,0.664050574739755
5.1744,0.664087479422173
5.1912,0.664124430461151
5.208,0.664161427763151
5.2248,0.664198471234737
5.2416,0.664235560782621
5.2584,0.66427269631367
5.2752,0.664309877734848
5.292,0.664347104953276
5.3088,0.664384377876232
5.3256,0.664421696411088
5.3424,0.664459060465392
5.3592,0.664496469946815
5.376,0.664533924763183
5.3928,0.664571424822459
5.4096,0.664608970032724
5.4264,0.664646560302223
5.4432,0.664684195539352
5.46,0.664721875652625
5.4768,0.664759600550718
5.4936,0.664797370142437
5.5104,0.664835184336745
5.5272,0.664873043042717
5.544,0.664910946169615
5.5608,0.664948893626804
5.5776,0.664986885323804
5.5944,0.665024921170298
5.6112,0.66506300107607
5.628,0.665101124951085
5.6448,0.665139292705419
5.6616,0.665177504249323
5.6784,0.665215759493159
5.6952,0.665254058347459
5.712,0.665292400722851
5.7288,0.665330786530155
5.7456,0.665369215680301
5.7624,0.665407688084378
5.7792,0.66544620365359
5.796,0.665484762299321
5.8128,0.665523363933054
5.8296,0.665562008466432
5.8464,0.665600695811228
5.8632,0.665639425879385
5.88,0.66567819858295
5.8968,0.665717013834116
5.9136,0.665755871545233
5.9304,0.665794771628763
5.9472,0.665833713997337
5.964,0.6658726985637
5.9808,0.665911725240744
5.9976,0.665950793941493


==> DATA/validation_data/G2G_validation_2.dat <==
0,2.66354186111852e-17
1.68,0.569337231770146
3.36,0.671205666543276
5.04,0.681848847675341
6.72,0.692563611908578
8.4,0.70331311568789
10.08,0.714035996340973
11.76,0.724681417635866
13.44,0.735207523323794
15.12,0.745580109247369
16.8,0.755771483531057
18.48,0.765759488496526
20.16,0.775526661644066
21.84,0.785059516218975
23.52,0.794347924613097
25.2,0.803384590197613
26.88,0.812164595200048
28.56,0.820685013971638
30.24,0.828944582480247
31.92,0.836943416144874
33.6,0.844682769228274
35.28,0.852164829950539
36.96,0.859392546300364
38.64,0.866369478220435
40.32,0.873099672445604
42,0.879587556789848
43.68,0.88583785112413
45.36,0.891855492670221
47.04,0.897645573565752
48.72,0.90321328893971
50.4,0.908563893982134
52.08,0.913702668702306
53.76,0.918634889251106
55.44,0.923365804839295
57.12,0.927900619418131
58.8,0.932244477404551
60.48,0.936402452833127
62.16,0.94037954140299
63.84,0.944180654962287
65.52,0.947810618036525
67.2,0.951274166062483
68.88,0.954575945036897
70.56,0.957720512330142
72.24,0.960712338450642
73.92,0.963555809576209
75.6,0.966255230694982
77.28,0.96881482922141
78.96,0.971238758972421
80.64,0.973531104405935
82.32,0.975695885038679
84,0.977737059972951
85.68,0.979658532473046
87.36,0.981464154541753
89.04,0.983157731455537
90.72,0.98474302622441
92.4,0.986223763948805
94.08,0.987603636051328
95.76,0.988886304366228
97.44,0.990075405073717
99.12,0.991174552470256
100.8,0.99218734256937
102.48,0.99311735653086
104.16,0.993968163919287
105.84,0.994743325795542
107.52,0.995446397648195
109.2,0.996080932174272
110.88,0.996650481922325
112.56,0.997158601814182
114.24,0.997608851565975
115.92,0.998004798034149
117.6,0.99835001751879
119.28,0.998648098065388
120.96,0.998902641818529
122.64,0.999117267498889
124.32,0.99929561310217
126,0.999441338961953
127.68,0.999558131391647
129.36,0.99964970725278
131.04,0.999719820057807
132.72,0.999772268798033
134.4,0.999810912256628
136.08,0.999839697655098
137.76,0.999862573452389
139.44,0.999882004296488
141.12,0.999898686606678
142.8,0.999913010360807
144.48,0.999925309013164
146.16,0.999935868873967
147.84,0.999944935774711
149.52,0.999952720791069
151.2,0.999959405156699
152.88,0.999965144482323
154.56,0.999970072378318
156.24,0.999974303565139
157.92,0.999977936543987
159.6,0.999981055889897
161.28,0.999983734220634
162.96,0.99998603388721
164.64,0.999988008425414
166.32,0.99998970380211
168,0.999991159485334


==> DATA/validation_data/G2G_validation_2_zoomed.dat <==
0,2.66354186111852e-17
0.0168,0.00588668462287243
0.0336,0.0117742795800247
0.0504,0.0176627851819456
0.0672,0.0235522017380069
0.084,0.0294425295565107
0.1008,0.0353337689446589
0.1176,0.0412259202085665
0.1344,0.0471189836532602
0.1512,0.0530129595826849
0.168,0.05890784829971
0.1848,0.064803650106115
0.2016,0.0707003653026021
0.2184,0.0765979941888034
0.2352,0.0824965370632653
0.252,0.0883959942234779
0.2688,0.0942963659658434
0.2856,0.100197652585706
0.3024,0.106099854377331
0.3192,0.11200297163393
0.336,0.117907004647647
0.3528,0.123811953709564
0.3696,0.129717819109696
0.3864,0.135624601137009
0.4032,0.141532300079402
0.42,0.147440916223701
0.4368,0.153350449855629
0.4536,0.159260901259661
0.4704,0.165172270718731
0.4872,0.171084558513454
0.504,0.176997764920501
0.5208,0.18291189020924
0.5376,0.188826934635287
0.5544,0.194742898428719
0.5712,0.200659781773522
0.588,0.206577584773145
0.6048,0.212496307394996
0.6216,0.218415949383756
0.6384,0.224336510130432
0.6552,0.230257988479778
0.672,0.236180382454664
0.6888,0.242103688870948
0.7056,0.248027902811466
0.7224,0.253953016922717
0.7392,0.259879020493111
0.756,0.265805898267325
0.7728,0.271733628948307
0.7896,0.277662183336222
0.8064,0.283591522053409
0.8232,0.289521592805799
0.84,0.295452327134863
0.8568,0.301383636620024
0.8736,0.307315408499657
0.8904,0.313247500689416
0.9072,0.319179736189303
0.924,0.325111896885794
0.9408,0.331043716771635
0.9576,0.336974874623606
0.9744,0.342904986197012
0.9912,0.348833596014297
1.008,0.354760168843292
1.0248,0.360684080978031
1.0416,0.366604611450696
1.0584,0.37252093331682
1.0752,0.378432105166845
1.092,0.384337063025115
1.1088,0.390234612801766
1.1256,0.396123423463978
1.1424,0.4020020210901
1.1592,0.407868783963534
1.176,0.413721938852845
1.1928,0.419559558610744
1.2096,0.42537956120744
1.2264,0.431179710294001
1.2432,0.436957617369055
1.26,0.442710745597898
1.2768,0.448436415307843
1.2936,0.454131811157118
1.3104,0.459793990948462
1.3272,0.465419896032583
1.344,0.471006363221543
1.3608,0.476550138108723
1.3776,0.482047889670312
1.3944,0.487496226004133
1.4112,0.492891711044861
1.428,0.498230882081042
1.4448,0.503510267888748
1.4616,0.508726407289253
1.4784,0.513875867933984
1.4952,0.518955265119035
1.512,0.52396128043372
1.5288,0.528890680052644
1.5456,0.533740332488791
1.5624,0.538507225635239
1.5792,0.543188482935777
1.596,0.547781378539046
1.6128,0.552283351306814
1.6296,0.556692017564052
1.6464,0.56100518249671
1.6632,0.565220850121388
1.68,0.569337231770146
1.6968,0.573352753052146
1.7136,0.577266059272226
1.7304,0.581076019304163
1.7472,0.584781727933092
1.764,0.588382506697312
1.7808,0.59187790327427
1.7976,0.595267689468495
1.8144,0.598551857871033
1.8312,0.60173061727009
1.848,0.604804386901072
1.8648,0.607773789631296
1.8816,0.610639644180063
1.8984,0.613402956478661
1.9152,0.616064910277408
1.932,0.618626857107788
1.9488,0.62109030570763
1.9656,0.623456911015774
1.9824,0.62572846284022
1.9992,0.627906874300191
2.016,0.629994170138352
2.0328,0.631992474994348
2.0496,0.633904001725092
2.0664,0.635731039851274
2.0832,0.637475944202984
2.1,0.639141123830608
2.1168,0.640729031240323
2.1336,0.642242152006455
2.1504,0.643682994806193
2.1672,0.645054081915171
2.184,0.646357940195894
2.2008,0.647597092604544
2.2176,0.648774050235566
2.2344,0.649891304917657
2.2512,0.650951322369297
2.268,0.65195653591703
2.2848,0.652909340774931
2.3016,0.653812088879579
2.3184,0.654667084270972
2.3352,0.655476579006589
2.352,0.656242769592671
2.3688,0.656967793914407
2.3856,0.657653728644509
2.4024,0.658302587107802
2.4192,0.658916317578267
2.436,0.659496801983638
2.4528,0.660045854992093
2.4696,0.660565223455018
2.4864,0.661056586179645
2.5032,0.661521554005408
2.52,0.661961670158065
2.5368,0.662378410856155
2.5536,0.662773186144916
2.5704,0.663147340933506
2.5872,0.663502156212323
2.604,0.663838850428161
2.6208,0.6641585809959
2.6376,0.664462445926722
2.6544,0.664751485553794
2.6712,0.665026684337759
2.688,0.665288972735371
2.7048,0.665539229115986
2.7216,0.665778281711702
2.7384,0.666006910588251
2.7552,0.666225849624674
2.772,0.666435788491276
2.7888,0.666637374616035
2.8056,0.666831215131068
2.8224,0.667017878791427
2.8392,0.667197897859663
2.856,0.667371769950348
2.8728,0.66753995982964
2.8896,0.667702901165742
2.9064,0.667860998226795
2.9232,0.668014627523443
2.94,0.668164139393966
2.9568,0.66830985953029
2.9736,0.668452090443863
2.9904,0.668591112870733
3.0072,0.668727187115624
3.024,0.668860554335155
3.0408,0.668991437760644
3.0576,0.669120043861371
3.0744,0.669246563449128
3.0912,0.669371172725458
3.108,0.669494034272872
3.1248,0.669615297991602
3.1416,0.669735101983663
3.1584,0.669853573385837
3.1752,0.669970829153585
3.192,0.670086976797718
3.2088,0.670202115075704
3.2256,0.670316334639742
3.2424,0.670429718643396
3.2592,0.670542343308831
3.276,0.670654278456598
3.2928,0.670765587999844
3.3096,0.670876330404841
3.3264,0.670986559119657
3.3432,0.671096322972764
3.36,0.671205666543276
3.3768,0.671314630504548
3.3936,0.671423251942659
3.4104,0.671531564651404
3.4272,0.671639599405221
3.444,0.6717473842115
3.4608,0.671854944543578
3.4776,0.671962303555775
3.4944,0.672069482281616
3.5112,0.672176499816415
3.528,0.672283373485367
3.5448,0.672390118998082
3.5616,0.672496750590618
3.5784,0.672603281155852
3.5952,0.672709722363146
3.612,0.672816084767989
3.6288,0.672922377912468
3.6456,0.673028610417231
3.6624,0.673134790065617
3.6792,0.673240923880524
3.696,0.673347018194658
3.7128,0.67345307871464
3.7296,0.673559110579469
3.7464,0.673665118413841
3.7632,0.673771106376697
3.78,0.673877078205435
3.7968,0.673983037256112
3.8136,0.674088986540039
3.8304,0.674194928756966
3.8472,0.674300866325293
3.864,0.674406801409416
3.8808,0.67451273594458
3.8976,0.674618671659395
3.9144,0.674724610096213
3.9312,0.674830552629603
3.948,0.674936500483066
3.9648,0.675042454744139
3.9816,0.675148416378044
3.9984,0.675254386240065
4.0152,0.675360365086648
4.032,0.675466353585485
4.0488,0.675572352324573
4.0656,0.675678361820398
4.0824,0.675784382525297
4.0992,0.675890414834097
4.116,0.675996459090092
4.1328,0.676102515590418
4.1496,0.676208584590867
4.1664,0.676314666310273
4.1832,0.676420760934369
4.2,0.676526868619328
4.2168,0.676632989494879
4.2336,0.676739123667169
4.2504,0.676845271221249
4.2672,0.67695143222339
4.284,0.677057606723064
4.3008,0.677163794754825
4.3176,0.677269996339885
4.3344,0.677376211487599
4.3512,0.67748244019678
4.368,0.677588682456841
4.3848,0.677694938248851
4.4016,0.677801207546469
4.4184,0.677907490316758
4.4352,0.678013786520959
4.452,0.678120096115119
4.4688,0.678226419050707
4.4856,0.678332755275133
4.5024,0.678439104732204
4.5192,0.67854546736257
4.536,0.678651843104072
4.5528,0.678758231892081
4.5696,0.678864633659798
4.5864,0.678971048338508
4.6032,0.679077475857825
4.62,0.679183916145893
4.6368,0.679290369129556
4.6536,0.679396834734545
4.6704,0.679503312885622
4.6872,0.679609803506693
4.704,0.679716306520917
4.7208,0.679822821850846
4.7376,0.679929349418466
4.7544,0.680035889145315
4.7712,0.68014244095254
4.788,0.68024900476095
4.8048,0.68035558049108
4.8216,0.680462168063243
4.8384,0.680568767397575
4.8552,0.680675378414061
4.872,0.680782001032587
4.8888,0.68088863517294
4.9056,0.680995280754874
4.9224,0.681101937698103
4.9392,0.681208605922334
4.956,0.681315285347285
4.9728,0.681421975892691
4.9896,0.681528677478339
5.0064,0.681635390024056
5.0232,0.681742113449737
5.04,0.681848847675341
5.0568,0.681955592620926
5.0736,0.68206234820662
5.0904,0.682169114352652
5.1072,0.68227589097935
5.124,0.682382678007147
5.1408,0.682489475356585
5.1576,0.682596282948325
5.1744,0.682703100703135
5.1912,0.682809928541911
5.208,0.682916766385665
5.2248,0.683023614155537
5.2416,0.68313047177279
5.2584,0.683237339158824
5.2752,0.683344216235152
5.292,0.683451102923432
5.3088,0.683557999145446
5.3256,0.683664904823112
5.3424,0.683771819878479
5.3592,0.683878744233732
5.376,0.683985677811187
5.3928,0.684092620533298
5.4096,0.684199572322656
5.4264,0.684306533101977
5.4432,0.68441350279413
5.46,0.684520481322105
5.4768,0.68462746860903
5.4936,0.684734464578174
5.5104,0.684841469152942
5.5272,0.68494848225687
5.544,0.685055503813641
5.5608,0.685162533747061
5.5776,0.685269571981076
5.5944,0.685376618439774
5.6112,0.685483673047369
5.628,0.685590735728219
5.6448,0.685697806406816
5.6616,0.685804885007786
5.6784,0.685911971455887
5.6952,0.686019065676018
5.712,0.686126167593213
5.7288,0.686233277132633
5.7456,0.686340394219582
5.7624,0.686447518779499
5.7792,0.686554650737946
5.796,0.686661790020635
5.8128,0.686768936553394
5.8296,0.686876090262205
5.8464,0.686983251073168
5.8632,0.687090418912527
5.88,0.687197593706646
5.8968,0.687304775382031
5.9136,0.687411963865326
5.9304,0.687519159083291
5.9472,0.68762636096284
5.964,0.687733569431001
5.9808,0.68784078441494
5.9976,0.687948005841953


==> DATA/validation_data/G2G_validation_3.dat <==
0,1.69498118434815e-17
1.68,0.572774962213385
3.36,0.681811576221376
5.04,0.699237749053088
6.72,0.716182430080845
8.4,0.732641379877801
10.08,0.748583275066511
11.76,0.763984931667457
13.44,0.778829967556843
15.12,0.793107672109081
16.8,0.806812051816867
18.48,0.819941025323382
20.16,0.832495745377431
21.84,0.844480028661075
23.52,0.855899877337036
25.2,0.866763078602959
26.88,0.877078870594648
28.56,0.886857664711342
30.24,0.896110815896632
31.92,0.904850433642176
33.6,0.913089227525464
35.28,0.920840381978491
36.96,0.928117455737427
38.64,0.934934302065437
40.32,0.941305006390052
42,0.947243838467697
43.68,0.952765216593439
45.36,0.957883681724306
47.04,0.962613879688032
48.72,0.966970549913219
50.4,0.970968519347466
52.08,0.974622700432398
53.76,0.977948092182764
55.44,0.98095978357487
57.12,0.983672958590719
58.8,0.98610290239141
60.48,0.988265008209512
62.16,0.990174784658185
63.84,0.991847863258157
65.52,0.993300006086286
67.2,0.994547113557036
68.88,0.995605232469105
70.56,0.996490564597219
72.24,0.997219476307607
73.92,0.997808509969431
75.6,0.998274398414644
77.28,0.998634084569596
78.96,0.998904750162929
80.64,0.999103861682236
82.32,0.99924925490165
84,0.999359298526263
85.68,0.9994500267624
87.36,0.999527782439983
89.04,0.999594544868948
90.72,0.999651868381831
92.4,0.999701087458791
94.08,0.999743347910304
95.76,0.999779633551411
97.44,0.999810789104732
99.12,0.999837539865449
100.8,0.999860508586036
102.48,0.999880229973813
104.16,0.999897163138825
105.84,0.99991170228184
107.52,0.99992418587126
109.2,0.999934904522605
110.88,0.999944107763978
112.56,0.999952009845038
114.24,0.999958794724684
115.92,0.999964620353587
117.6,0.999969622351248
119.28,0.999973917163192
120.96,0.9999776047718
122.64,0.999980771023881
124.32,0.999983489629162
126,0.999985823876241
127.68,0.999987828105934
129.36,0.999989548976316
131.04,0.999991026548913
132.72,0.999992295221325
134.4,0.999993384527998
136.08,0.999994319827777
137.76,0.999995122894259
139.44,0.999995812422673
141.12,0.999996404465108
142.8,0.999996912804194
144.48,0.999997349273966
146.16,0.999997724035355
147.84,0.999998045812732
149.52,0.999998322097012
151.2,0.999998559320039
152.88,0.999998763004319
154.56,0.999998937891581
156.24,0.999999088053167
157.92,0.99999921698481
159.6,0.999999327688013
161.28,0.999999422739923
162.96,0.999999504353332
164.64,0.999999574428183
166.32,0.999999634595807
168,0.999999686256892


==> DATA/validation_data/G2G_validation_3_zoomed.dat <==
0,1.69498118434815e-17
0.0168,0.00588704057102931
0.0336,0.0117757029824226
0.0504,0.0176659869680389
0.0672,0.0235578922610073
0.084,0.0294514185937422
0.1008,0.035346565697937
0.1176,0.0412433333045695
0.1344,0.0471417211439041
0.1512,0.053041728945484
0.168,0.0589433564381478
0.1848,0.0648466033500189
0.2016,0.0707514694085155
0.2184,0.0766579543403417
0.2352,0.0825660578715026
0.252,0.0884757797272933
0.2688,0.094387119632305
0.2856,0.100300077310434
0.3024,0.106214652484872
0.3192,0.112130844878115
0.336,0.118048654211951
0.3528,0.123968080207493
0.3696,0.129889122585137
0.3864,0.135811781064607
0.4032,0.141736055364915
0.42,0.147661945204378
0.4368,0.153589450300558
0.4536,0.159518570370151
0.4704,0.16544930512866
0.4872,0.171381654289647
0.504,0.177315617563086
0.5208,0.183251194652013
0.5376,0.189188385246073
0.5544,0.195127189009728
0.5712,0.201067605561704
0.588,0.207009634440546
0.6048,0.212953275049068
0.6216,0.218898526567694
0.6384,0.224845387823431
0.6552,0.230793857097269
0.672,0.236743931848443
0.6888,0.242695608329196
0.7056,0.248648881058586
0.7224,0.254603742118924
0.7392,0.260560180233662
0.756,0.266518179581288
0.7728,0.272477718296683
0.7896,0.278438766609219
0.8064,0.284401284566634
0.8232,0.290365219295061
0.84,0.29633050174921
0.8568,0.302297042912616
0.8736,0.308264729415969
0.8904,0.314233418552187
0.9072,0.320202932679649
0.924,0.326173053019726
0.9408,0.3321435128712
0.9576,0.338113990281855
0.9744,0.344084100235846
0.9912,0.350053386434215
1.008,0.356021312764078
1.0248,0.361987254569333
1.0416,0.36795048985143
1.0584,0.373910190542361
1.0752,0.379865414003002
1.092,0.385815094907853
1.1088,0.391758037681786
1.1256,0.39769290965527
1.1424,0.403618235101737
1.1592,0.409532390314042
1.176,0.415433599866665
1.1928,0.421319934196422
1.2096,0.427189308617364
1.2264,0.433039483865676
1.2432,0.438868068248089
1.26,0.444672521443129
1.2768,0.450450159979092
1.2936,0.456198164386437
1.3104,0.461913587995843
1.3272,0.46759336732726
1.344,0.473234333990296
1.3608,0.478833227992702
1.3776,0.484386712332095
1.3944,0.489891388726853
1.4112,0.495343814325349
1.428,0.50074051921911
1.4448,0.506078024574729
1.4616,0.511352861192045
1.4784,0.516561588291837
1.4952,0.521700812335358
1.512,0.526767205680171
1.5288,0.53175752488174
1.5456,0.536668628458176
1.5624,0.541497493945726
1.5792,0.54624123408517
1.596,0.550897111993597
1.6128,0.555462555192062
1.6296,0.559935168376669
1.6464,0.564312744838749
1.6632,0.568593276458263
1.68,0.572774962213385
1.6968,0.576856215167838
1.7136,0.580835667915916
1.7304,0.584712176482697
1.7472,0.588484822693762
1.764,0.592152915044514
1.7808,0.595715988113593
1.7976,0.599173800578096
1.8144,0.602526331899965
1.8312,0.605773777763028
1.848,0.608916544348825
1.8648,0.611955241546312
1.8816,0.61489067519601
1.8984,0.617723838473084
1.9152,0.620455902516324
1.932,0.623088206411057
1.9488,0.62562224663381
1.9656,0.628059666065155
1.9824,0.630402242674637
1.9992,0.632651877978251
2.016,0.634810585364657
2.0328,0.636880478381237
2.0496,0.638863759065532
2.0664,0.640762706401448
2.0832,0.642579664973192
2.1,0.644317033883128
2.1168,0.645977255992874
2.1336,0.647562807540024
2.1504,0.649076188175937
2.1672,0.650519911463251
2.184,0.651896495865112
2.2008,0.653208456251724
2.2176,0.654458295943674
2.2344,0.655648499305734
2.2512,0.656781524899372
2.268,0.657859799197194
2.2848,0.658885710857847
2.3016,0.65986160555579
2.3184,0.660789781356434
2.3352,0.661672484623865
2.352,0.662511906445365
2.3688,0.663310179554444
2.3856,0.664069375731875
2.4024,0.664791503662561
2.4192,0.665478507224528
2.436,0.666132264185358
2.4528,0.666754585280586
2.4696,0.667347213648067
2.4864,0.667911824592197
2.5032,0.668450025651829
2.52,0.668963356946028
2.5368,0.669453291772193
2.5536,0.669921237431728
2.5704,0.670368536259183
2.5872,0.670796466831596
2.604,0.671206245335831
2.6208,0.671599027072684
2.6376,0.671975908077647
2.6544,0.672337926839401
2.6712,0.672686066098308
2.688,0.673021254708273
2.7048,0.673344369546724
2.7216,0.673656237458474
2.7384,0.67395763722052
2.7552,0.674249301515995
2.772,0.674531918906489
2.7888,0.67480613579322
2.8056,0.675072558358368
2.8224,0.67533175447909
2.8392,0.675584255607459
2.856,0.675830558610634
2.8728,0.676071127566274
2.8896,0.676306395509085
2.9064,0.676536766124983
2.9232,0.67676261539019
2.94,0.676984293153025
2.9568,0.677202124656813
2.9736,0.67741641200283
2.9904,0.677627435552631
3.0072,0.677835455269527
3.024,0.67804071199938
3.0408,0.678243428691169
3.0576,0.678443811558069
3.0744,0.678642051180074
3.0912,0.678838323549346
3.108,0.679032791059715
3.1248,0.679225603441832
3.1416,0.679416898645705
3.1584,0.679606803672327
3.1752,0.67979543535627
3.192,0.679982901101143
3.2088,0.680169299569828
3.2256,0.680354721331476
3.2424,0.68053924946722
3.2592,0.68072296013651
3.276,0.680905923106092
3.2928,0.681088202243462
3.3096,0.681269855976693
3.3264,0.681450937722485
3.3432,0.681631496284158
3.36,0.681811576221376
3.3768,0.681991218193224
3.3936,0.682170459276247
3.4104,0.682349333259012
3.4272,0.682527870914666
3.444,0.682706100252864
3.4608,0.682884046752465
3.4776,0.683061733576258
3.4944,0.683239181768914
3.5112,0.683416410439339
3.528,0.683593436928509
3.5448,0.683770276963823
3.5616,0.683946944800926
3.5784,0.68412345335394
3.5952,0.68429981431493
3.612,0.684476038263438
3.6288,0.68465213476681
3.6456,0.684828112472052
3.6624,0.685003979189822
3.6792,0.685179741971244
3.696,0.685355407178036
3.7128,0.685530980546543
3.7296,0.68570646724614
3.7464,0.685881871932467
3.7632,0.68605719879594
3.78,0.686232451605878
3.7968,0.686407633750689
3.8136,0.686582748274391
3.8304,0.686757797909784
3.8472,0.686932785108594
3.864,0.687107712068821
3.8808,0.687282580759542
3.8976,0.687457392943387
3.9144,0.687632150196934
3.9312,0.687806853929122
3.948,0.687981505397965
3.9648,0.688156105725628
3.9816,0.688330655912088
3.9984,0.68850515684745
4.0152,0.688679609323078
4.032,0.688854014041644
4.0488,0.689028371626184
4.0656,0.689202682628273
4.0824,0.689376947535373
4.0992,0.689551166777476
4.116,0.689725340733056
4.1328,0.689899469734462
4.1496,0.69007355407271
4.1664,0.690247594001857
4.1832,0.690421589742883
4.2,0.690595541487191
4.2168,0.690769449399764
4.2336,0.69094331362197
4.2504,0.691117134274096
4.2672,0.691290911457621
4.284,0.691464645257238
4.3008,0.691638335742679
4.3176,0.691811982970338
4.3344,0.691985586984737
4.3512,0.692159147819822
4.368,0.692332665500132
4.3848,0.692506140041837
4.4016,0.692679571453676
4.4184,0.692852959737776
4.4352,0.693026304890409
4.452,0.693199606902634
4.4688,0.693372865760908
4.4856,0.693546081447597
4.5024,0.693719253941456
4.5192,0.693892383218039
4.536,0.69406546925007
4.5528,0.694238512007786
4.5696,0.69441151145921
4.5864,0.694584467570444
4.6032,0.694757380305875
4.62,0.694930249628389
4.6368,0.695103075499566
4.6536,0.69527585787983
4.6704,0.695448596728603
4.6872,0.695621292004433
4.704,0.695793943665099
4.7208,0.695966551667726
4.7376,0.696139115968867
4.7544,0.69631163652458
4.7712,0.696484113290508
4.788,0.696656546221936
4.8048,0.696828935273845
4.8216,0.69700128040096
4.8384,0.697173581557802
4.8552,0.697345838698712
4.872,0.697518051777907
4.8888,0.697690220749479
4.9056,0.69786234556745
4.9224,0.698034426185778
4.9392,0.698206462558391
4.956,0.698378454639187
4.9728,0.698550402382069
4.9896,0.69872230574095
5.0064,0.69889416466976
5.0232,0.699065979122468
5.04,0.699237749053088
5.0568,0.699409474415682
5.0736,0.699581155164373
5.0904,0.699752791253353
5.1072,0.69992438263688
5.124,0.700095929269297
5.1408,0.70026743110502
5.1576,0.700438888098555
5.1744,0.700610300204497
5.1912,0.700781667377528
5.208,0.700952989572427
5.2248,0.701124266744071
5.2416,0.701295498847431
5.2584,0.701466685837579
5.2752,0.701637827669693
5.292,0.701808924299045
5.3088,0.701979975681014
5.3256,0.702150981771091
5.3424,0.70232194252486
5.3592,0.702492857898022
5.376,0.702663727846374
5.3928,0.702834552325828
5.4096,0.703005331292398
5.4264,0.70317606470221
5.4432,0.703346752511494
5.46,0.703517394676593
5.4768,0.703687991153955
5.4936,0.703858541900132
5.5104,0.704029046871795
5.5272,0.704199506025714
5.544,0.704369919318771
5.5608,0.704540286707957
5.5776,0.704710608150369
5.5944,0.704880883603216
5.6112,0.705051113023812
5.628,0.705221296369579
5.6448,0.705391433598053
5.6616,0.705561524666869
5.6784,0.705731569533775
5.6952,0.705901568156629
5.712,0.706071520493388
5.7288,0.706241426502126
5.7456,0.70641128614102
5.7624,0.70658109936835
5.7792,0.706750866142513
5.796,0.706920586422004
5.8128,0.707090260165428
5.8296,0.707259887331496
5.8464,0.707429467879023
5.8632,0.707599001766935
5.88,0.707768488954262
5.8968,0.707937929400137
5.9136,0.708107323063804
5.9304,0.708276669904604
5.9472,0.708445969881995
5.964,0.708615222955528
5.9808,0.708784429084866
5.9976,0.708953588229777


==> DATA/validation_data/G2G_validation_4.dat <==
0,1.24298620185531e-17
1.68,0.576177636841365
3.36,0.692173895448622
5.04,0.715972498696896
6.72,0.738557751893066
8.4,0.759979107674954
10.08,0.780253513142129
11.76,0.799401139072239
13.44,0.817444607183832
15.12,0.834408418826312
16.8,0.850318538145585
18.48,0.865202093241626
20.16,0.879087167160995
21.84,0.892002657007552
23.52,0.903978184395996
25.2,0.915044044245565
26.88,0.925231181787349
28.56,0.934571189856431
30.24,0.943096320231295
31.92,0.950839504099883
33.6,0.957834377774748
35.28,0.96411531062505
36.96,0.969717432896219
38.64,0.974676661691698
40.32,0.979029723926902
42,0.982814175560036
43.68,0.986068416881863
45.36,0.988831704134659
47.04,0.991144158267273
48.72,0.993046772279977
50.4,0.99458141948136
52.08,0.995790866292766
53.76,0.996718795485051
55.44,0.997409850138243
57.12,0.997909718761783
58.8,0.9982653116267
60.48,0.998525186841847
62.16,0.99873448809897
63.84,0.99891340815108
65.52,0.99906703122078
67.2,0.999198934959909
68.88,0.999312190061717
70.56,0.999409433082802
72.24,0.999492927821661
73.92,0.999564618019469
75.6,0.999626172609999
77.28,0.999679024572066
78.96,0.999724404289005
80.64,0.99976336819174
82.32,0.9997968233523
84,0.999825548600275
85.68,0.999850212653813
87.36,0.999871389687253
89.04,0.999889572697789
90.72,0.999905184982345
92.4,0.999918589991851
94.08,0.999930099792304
95.76,0.999939982329604
97.44,0.999948467667287
99.12,0.999955753342352
100.8,0.999962008963888
102.48,0.99996738016154
104.16,0.999971991975738
105.84,0.999975951768615
107.52,0.999979351723372
109.2,0.999982270990291
110.88,0.999984777529335
112.56,0.999986929692241
114.24,0.999988777580942
115.92,0.999990364213923
117.6,0.999991726527691
119.28,0.999992896236643
120.96,0.999993900571375
122.64,0.999994762912602
124.32,0.99999550333546
126,0.999996139076848
127.68,0.999996684936701
129.36,0.999997153622529
131.04,0.999997556045247
132.72,0.999997901573175
134.4,0.999998198250138
136.08,0.999998452982718
137.76,0.999998671701038
139.44,0.999998859496818
141.12,0.999999020741908
142.8,0.999999159190061
144.48,0.999999278064323
146.16,0.999999380132063
147.84,0.9999994677694
149.52,0.999999543016511
151.2,0.999999607625137
152.88,0.999999663099353
154.56,0.999999710730588
156.24,0.999999751627688
157.92,0.999999786742729
159.6,0.999999816893183
161.28,0.999999842780945
162.96,0.999999865008678
164.64,0.999999884093839
166.32,0.999999900480728
168,0.999999914550828


==> DATA/validation_data/G2G_validation_4_zoomed.dat <==
0,1.24298620185531e-17
0.0168,0.00588739648295715
0.0336,0.0117771260950654
0.0504,0.0176691877765055
0.0672,0.023563580467384
0.084,0.0294603031077297
0.1008,0.0353593546375008
0.1176,0.0412607339965791
0.1344,0.0471644401247725
0.1512,0.0530704719618219
0.168,0.0589788284473952
0.1848,0.0648895085210883
0.2016,0.0708025111224302
0.2184,0.0767178351908817
0.2352,0.0826354796658388
0.252,0.0885554434866297
0.2688,0.0944777255925173
0.2856,0.100402324922698
0.3024,0.106329240416314
0.3192,0.112258471012433
0.336,0.118190015650073
0.3528,0.12412387326818
0.3696,0.13006004280565
0.3864,0.135998523201316
0.4032,0.141939313393952
0.42,0.14788241232225
0.4368,0.153827818924795
0.4536,0.159775532139931
0.4704,0.16572555090544
0.4872,0.171677874157794
0.504,0.177632500830509
0.5208,0.183589429850784
0.5376,0.189548660133056
0.5544,0.195510190567208
0.5712,0.201474019997999
0.588,0.207440147190623
0.6048,0.213408570775134
0.6216,0.219379289159778
0.6384,0.225352300399916
0.6552,0.231327602005382
0.672,0.237305190664659
0.6888,0.243285061859511
0.7056,0.249267209338618
0.7224,0.255251624413774
0.7392,0.2612382950374
0.756,0.267227204615985
0.7728,0.273218330510788
0.7896,0.279211642175108
0.8064,0.285207098877066
0.8232,0.291204646958234
0.84,0.297204216582084
0.8568,0.303205717932044
0.8736,0.309209036827164
0.8904,0.315214029733967
0.9072,0.321220518165815
0.924,0.327228282475861
0.9408,0.333237055066139
0.9576,0.339246513052927
0.9744,0.345256270447035
0.9912,0.351265869926256
1.008,0.357274774295489
1.0248,0.363282357747343
1.0416,0.369287897051785
1.0584,0.375290562816925
1.0752,0.381289410974179
1.092,0.387283374648789
1.1088,0.393271256581464
1.1256,0.399251722267627
1.1424,0.405223293978061
1.1592,0.411184345818011
1.176,0.417133099971534
1.1928,0.423067624263993
1.2096,0.428985831158582
1.2264,0.434885478282843
1.2432,0.440764170558864
1.26,0.446619363986732
1.2768,0.452448371105281
1.2936,0.458248368128044
1.3104,0.464016403725844
1.3272,0.469749409401605
1.344,0.475444211377817
1.3608,0.481097543893657
1.3776,0.486706063787077
1.3944,0.492266366217854
1.4112,0.49777500137102
1.428,0.503228491966229
1.4448,0.50862335138809
1.4616,0.513956102244945
1.4784,0.519223295159454
1.4952,0.524421527593265
1.512,0.529547462510249
1.5288,0.534597846687724
1.5456,0.539569528492993
1.5624,0.544459474952716
1.5792,0.549264787955165
1.596,0.55398271943977
1.6128,0.558610685444238
1.6296,0.563146278896729
1.6464,0.567587281058542
1.6632,0.571931671541298
1.68,0.576177636841365
1.6968,0.580323577352981
1.7136,0.584368112839745
1.7304,0.588310086361827
1.7472,0.592148566673047
1.764,0.5958828491177
1.7808,0.599512455071447
1.7976,0.60303712998384
1.8144,0.606456840091624
1.8312,0.609771767882213
1.848,0.612982306395275
1.8648,0.616089052457397
1.8816,0.619092798950289
1.8984,0.621994526216909
1.9152,0.624795392712336
1.932,0.627496725007407
1.9488,0.630100007252807
1.9656,0.632606870210025
1.9824,0.635019079953017
1.9992,0.637338526341018
2.016,0.639567211358649
2.0328,0.64170723741446
2.0496,0.643760795683387
2.0664,0.645730154572607
2.0832,0.647617648383677
2.1,0.649425666237259
2.1168,0.651156641319741
2.1336,0.652813040504198
2.1504,0.654397354391192
2.1672,0.65591208780811
2.184,0.657359750799097
2.2008,0.658742850131246
2.2176,0.660063881336574
2.2344,0.661325321303557
2.2512,0.66252962142649
2.268,0.663679201316014
2.2848,0.664776443069373
2.3016,0.665823686094883
2.3184,0.666823222481193
2.3352,0.667777292898604
2.352,0.668688083016733
2.3688,0.669557720420295
2.3856,0.670388272002567
2.4024,0.671181741814373
2.4192,0.671940069345018
2.436,0.672665128210466
2.4528,0.673358725223341
2.4696,0.67402259981887
2.4864,0.6746584238106
2.5032,0.675267801449822
2.52,0.675852269762875
2.5368,0.67641329914089
2.5536,0.676952294157176
2.5704,0.677470594588185
2.5872,0.677969476614858
2.604,0.678450154182102
2.6208,0.678913780495234
2.6376,0.679361449633277
2.6544,0.679794198260213
2.6712,0.680213007416417
2.688,0.680618804373756
2.7048,0.681012464538979
2.7216,0.681394813391266
2.7384,0.681766628440969
2.7552,0.682128641197703
2.772,0.682481539137119
2.7888,0.682825967656709
2.8056,0.683162532012074
2.8224,0.683491799226064
2.8392,0.683814299964106
2.856,0.684130530369997
2.8728,0.684440953857156
2.8896,0.684746002851209
2.9064,0.685046080480463
2.9232,0.685341562211451
2.94,0.685632797427408
2.9568,0.685920110948066
2.9736,0.686203804489647
2.9904,0.686484158064412
3.0072,0.686761431319562
3.024,0.687035864815594
3.0408,0.687307681244568
3.0576,0.687577086589085
3.0744,0.687844271222888
3.0912,0.688109410954366
3.108,0.688372668014313
3.1248,0.688634191989477
3.1416,0.68889412070357
3.1584,0.689152581047517
3.1752,0.689409689760743
3.192,0.689665554165423
3.2088,0.689920272855612
3.2256,0.690173936343198
3.2424,0.690426627662643
3.2592,0.690678422936465
3.276,0.690929391903372
3.2928,0.691179598410965
3.3096,0.691429100874885
3.3264,0.691677952706192
3.3432,0.691926202708796
3.36,0.692173895448622
3.3768,0.692421071596177
3.3936,0.692667768244158
3.4104,0.692914019201566
3.4272,0.693159855265882
3.444,0.693405304474653
3.4608,0.693650392337855
3.4776,0.693895142052314
3.4944,0.694139574699398
3.5112,0.694383709427112
3.528,0.694627563617715
3.5448,0.694871153041853
3.5616,0.69511449200021
3.5784,0.695357593453545
3.5952,0.695600469142024
3.612,0.69584312969459
3.6288,0.696085584729174
3.6456,0.696327842944418
3.6624,0.696569912203582
3.6792,0.696811799611237
3.696,0.697053511583317
3.7128,0.697295053911068
3.7296,0.697536431819379
3.7464,0.697777650019951
3.7632,0.698018712759736
3.78,0.698259623865039
3.7968,0.698500386781622
3.8136,0.698741004611197
3.8304,0.698981480144561
3.8472,0.699221815891696
3.864,0.699462014109087
3.8808,0.699702076824491
3.8976,0.699942005859404
3.9144,0.700181802849396
3.9312,0.700421469262547
3.948,0.700661006416105
3.9648,0.700900415491567
3.9816,0.701139697548313
3.9984,0.701378853535909
4.0152,0.701617884305231
4.032,0.701856790618494
4.0488,0.702095573158309
4.0656,0.702334232535834
4.0824,0.70257276929813
4.0992,0.70281118393478
4.116,0.703049476883855
4.1328,0.703287648537268
4.1496,0.703525699245607
4.1664,0.703763629322461
4.1832,0.704001439048319
4.2,0.704239128674071
4.2168,0.70447669842414
4.2336,0.704714148499307
4.2504,0.704951479079229
4.2672,0.705188690324714
4.284,0.705425782379736
4.3008,0.70566275537327
4.3176,0.705899609420899
4.3344,0.706136344626287
4.3512,0.70637296108247
4.368,0.706609458873029
4.3848,0.706845838073118
4.4016,0.707082098750408
4.4184,0.707318240965907
4.4352,0.707554264774705
4.452,0.707790170226631
4.4688,0.708025957366856
4.4856,0.708261626236395
4.5024,0.708497176872599
4.5192,0.708732609309559
4.536,0.708967923578482
4.5528,0.709203119708022
4.5696,0.709438197724572
4.5864,0.70967315765253
4.6032,0.709907999514527
4.62,0.710142723331639
4.6368,0.710377329123568
4.6536,0.710611816908804
4.6704,0.71084618670478
4.6872,0.711080438527982
4.704,0.711314572394082
4.7208,0.711548588318029
4.7376,0.711782486314142
4.7544,0.712016266396186
4.7712,0.712249928577452
4.788,0.712483472870808
4.8048,0.712716899288761
4.8216,0.712950207843509
4.8384,0.713183398546971
4.8552,0.713416471410843
4.872,0.713649426446616
4.8888,0.713882263665617
4.9056,0.714114983079032
4.9224,0.714347584697926
4.9392,0.71458006853327
4.956,0.714812434595953
4.9728,0.7150446828968
4.9896,0.71527681344659
5.0064,0.715508826256061
5.0232,0.715740721335931
5.04,0.715972498696896
5.0568,0.716204158349648
5.0736,0.716435700304878
5.0904,0.716667124573284
5.1072,0.716898431165577
5.124,0.717129620092481
5.1408,0.717360691364745
5.1576,0.717591644993147
5.1744,0.717822480988487
5.1912,0.718053199361601
5.208,0.718283800123361
5.2248,0.718514283284673
5.2416,0.718744648856483
5.2584,0.718974896849777
5.2752,0.719205027275583
5.292,0.719435040144974
5.3088,0.719664935469065
5.3256,0.719894713259019
5.3424,0.720124373526043
5.3592,0.720353916281394
5.376,0.720583341536373
5.3928,0.720812649302331
5.4096,0.721041839590669
5.4264,0.721270912412831
5.4432,0.721499867780318
5.46,0.721728705704674
5.4768,0.721957426197498
5.4936,0.722186029270435
5.5104,0.72241451493518
5.5272,0.722642883203483
5.544,0.722871134087134
5.5608,0.723099267597983
5.5776,0.723327283747925
5.5944,0.723555182548907
5.6112,0.723782964012925
5.628,0.724010628152026
5.6448,0.724238174978303
5.6616,0.724465604503905
5.6784,0.724692916741029
5.6952,0.724920111701918
5.712,0.725147189398867
5.7288,0.725374149844223
5.7456,0.72560099305038
5.7624,0.725827719029781
5.7792,0.726054327794918
5.796,0.726280819358333
5.8128,0.726507193732619
5.8296,0.726733450930414
5.8464,0.726959590964408
5.8632,0.727185613847337
5.88,0.727411519591988
5.8968,0.727637308211194
5.9136,0.727862979717838
5.9304,0.728088534124852
5.9472,0.728313971445213
5.964,0.728539291691948
5.9808,0.728764494878131
5.9976,0.728989581016886


==> DATA/validation_data/benchmark_validation_1.dat <==
0,-1.15509985930112e-06
0.800381133873273,0.242799580195033
1.60076226774655,0.492804292404389
2.40114340161982,0.619387835368313
3.20152453549309,0.634337226294219
4.00190566936636,0.644718558602952
4.80228680323964,0.652404936490277
5.60266793711291,0.659049648541281
6.40304907098618,0.664328141777633
7.20343020485946,0.67018985641319
8.00381133873273,0.673621702157601
8.804192472606,0.676762610037608
9.60457360647928,0.680785497728236
10.4049547403525,0.684414243854693
11.2053358742258,0.690650229113877
12.0057170080991,0.693684036017421
12.8060981419724,0.696258813448695
13.6064792758456,0.698653559187283
14.4068604097189,0.70410423698688
15.2072415435922,0.706208497832777
16.0076226774655,0.708052304441197
16.8080038113387,0.712538511400879
17.608384945212,0.715749042879989
18.4087660790853,0.717435355126083
19.2091472129586,0.722353393644677
20.0095283468318,0.722642685893758
20.8099094807051,0.726423832204074
21.6102906145784,0.729163062289246
22.4106717484516,0.730894638943567
23.2110528823249,0.735192377969329
24.0114340161982,0.736727569762223
24.8118151500715,0.738734772102537
25.6121962839447,0.742170530080145
26.412577417818,0.743889060271411
27.2129585516913,0.746134855192846
28.0133396855645,0.748433503597804
28.8137208194378,0.752146294390923
29.6141019533111,0.751577346303008
30.4144830871844,0.757548389888948
31.2148642210576,0.756507919067488
32.0152453549309,0.759930604707327
32.8156264888042,0.763508766862957
33.6160076226775,0.762807972409165
34.4163887565507,0.76717038375143
35.216769890424,0.769168066981451
36.0171510242973,0.769410502502444
36.8175321581706,0.773545618339721
37.6179132920438,0.77569169766598
38.4182944259171,0.775522120809688
39.2186755597904,0.779074296981492
40.0190566936637,0.782837316439434
40.8194378275369,0.782319800787271
41.6198189614102,0.783415214194981
42.4202000952835,0.787579123175358
43.2205812291567,0.790636351777958
44.02096236303,0.790189005636758
44.8213434969033,0.790598189014052
45.6217246307766,0.794808020345788
46.4221057646498,0.798166545481284
47.2224868985231,0.799462468345762
48.0228680323964,0.799563958650363
48.8232491662697,0.801209458454088
49.6236303001429,0.80288191151188
50.4240114340162,0.804586031121382
51.2243925678895,0.807624210299672
52.0247737017627,0.809798776454074
52.825154835636,0.811798611564109
53.6255359695093,0.813081027163513
54.4259171033826,0.815847765895677
55.2262982372558,0.817754976180386
56.0266793711291,0.819143538349395
56.8270605050024,0.82017051843673
57.6274416388757,0.822570027380122
58.4278227727489,0.82399605583363
59.2282039066222,0.825345701699409
60.0285850404955,0.826816121781928
60.8289661743687,0.829633547216575
61.629347308242,0.831264433493384
62.4297284421153,0.832566042271735
63.2301095759886,0.833920838944522
64.0304907098618,0.836316147296201
64.8308718437351,0.837907208690842
65.6312529776084,0.838605046957811
66.4316341114817,0.839345546423384
67.2320152453549,0.841707606582839
68.0323963792282,0.842748855652572
68.8327775131015,0.843912265331109
69.6331586469747,0.845338870372236
70.433539780848,0.848792466457438
71.2339209147213,0.851225893722341
72.0343020485946,0.852496821350454
72.8346831824678,0.852769558328162
73.6350643163411,0.854628195028554
74.4354454502144,0.855916264952802
75.2358265840877,0.857610544114983
76.0362077179609,0.859856728991815
76.8365888518342,0.863202214263282
77.6369699857075,0.863508135318866
78.4373511195808,0.863199992796215
79.237732253454,0.863779380730422
80.0381133873273,0.866747679783828
80.8384945212006,0.871011322602211
81.6388756550738,0.871271054735258
82.4392567889471,0.87058431699088
83.2396379228204,0.872515798168235
84.0400190566937,0.87620078419532
84.8404001905669,0.876500842508335
85.6407813244402,0.876695384479985
86.4411624583135,0.87920348273803
87.2415435921868,0.882697528515241
88.04192472606,0.882157428098004
88.8423058599333,0.882685326889187
89.6426869938066,0.886396382368518
90.4430681276798,0.887046586425185
91.2434492615531,0.886931018585614
92.0438303954264,0.890416811094117
92.8442115292997,0.892830957703036
93.6445926631729,0.890659710951888
94.4449737970462,0.893865171271474
95.2453549309195,0.897669739858787
96.0457360647927,0.895762059004535
96.846117198666,0.899092458542124
97.6464983325393,0.899166382251922
98.4468794664126,0.901638869968323
99.2472606002858,0.903527233229343
100.047641734159,0.903226936928036
100.848022868032,0.906517218235504
101.648404001906,0.905687304869952
102.448785135779,0.908733463875327
103.249166269652,0.910665184503194
104.049547403525,0.910038193460294
104.849928537399,0.913917544195515
105.650309671272,0.91152279734171
106.450690805145,0.917251642384899
107.251071939019,0.915895415589324
108.051453072892,0.919034206071072
108.851834206765,0.918376116855142
109.652215340638,0.920708112220051
110.452596474512,0.922179692065905
111.252977608385,0.92428156842631
112.053358742258,0.924308013308578
112.853739876131,0.926197611647427
113.654121010005,0.926291946037019
114.454502143878,0.930083650012618
115.254883277751,0.929351077630819
116.055264411625,0.932609374415202
116.855645545498,0.930720983139567
117.656026679371,0.93424852845955
118.456407813244,0.935072551470844
119.256788947118,0.936460313895571
120.057170080991,0.938334744059076
120.857551214864,0.937398341573719
121.657932348737,0.940443195193481
122.458313482611,0.940933733273068
123.258694616484,0.942301628657206
124.059075750357,0.944424089723915
124.859456884231,0.943863606784286
125.659838018104,0.945526788675073
126.460219151977,0.946921567205705
127.26060028585,0.947528647453363
128.060981419724,0.949205981831695
128.861362553597,0.950916208928371
129.66174368747,0.95078763277534
130.462124821344,0.951603632750792
131.262505955217,0.953787215200192
132.06288708909,0.951909157229003
132.863268222963,0.955359595639586
133.663649356837,0.957239504860539
134.46403049071,0.956677748245589
135.264411624583,0.957147094970315
136.064792758456,0.959455267006639
136.86517389233,0.959317385497002
137.665555026203,0.958914393201726
138.465936160076,0.961440586419458
139.266317293949,0.963066286044198
140.066698427823,0.963257239729827
140.867079561696,0.96318428577117
141.667460695569,0.964067421929318
142.467841829443,0.96551596587842
143.268222963316,0.965876799516846
144.068604097189,0.964782657111618
144.868985231062,0.96719948259821
145.669366364936,0.969355765598033
146.469747498809,0.968749471879777
147.270128632682,0.96866277346787
148.070509766555,0.969864091866196
148.870890900429,0.97122008573056
149.671272034302,0.971722092067937
150.471653168175,0.971533491069226
151.272034302049,0.971397571156454
152.072415435922,0.972702454769808
152.872796569795,0.974317148356879
153.673177703668,0.972803344305564
154.473558837542,0.973335317497461
155.273939971415,0.975092795932295
156.074321105288,0.976569685291893
156.874702239162,0.976892070844654
157.675083373035,0.97657113236506
158.475464506908,0.976434138194662
159.275845640781,0.976902873290899
160.076226774655,0.977813419880431
160.876607908528,0.97870485061811
161.676989042401,0.979177967581559
162.477370176274,0.979179801407739
163.277751310148,0.978605964176516
164.078132444021,0.978786382716455
164.878513577894,0.980861861140016
165.678894711767,0.981601648342776
166.479275845641,0.98144507192427
167.279656979514,0.981044783775586


==> DATA/validation_data/benchmark_validation_1_zoomed.dat <==
0,-1.15509985930112e-06
0.0800381133873273,0.0222511846425679
0.160076226774655,0.0450999284683594
0.240114340161982,0.0684880934334953
0.320152453549309,0.0923608838260675
0.400190566936636,0.116664788707707
0.480228680323964,0.14134707221868
0.560266793711291,0.166355198205487
0.640304907098618,0.19163624207477
0.720343020485946,0.217136249554803
0.800381133873273,0.242799580195033
0.8804192472606,0.268568156903983
0.960457360647928,0.294380623471686
1.04049547403525,0.320171336763335
1.12053358742258,0.345868923820653
1.20057170080991,0.371394566766815
1.28060981419724,0.396659968967252
1.36064792758456,0.421564033254872
1.44068604097189,0.445988097744035
1.52072415435922,0.469793652544398
1.60076226774655,0.492804292404389
1.68080038113387,0.514795254492149
1.7608384945212,0.535467364969999
1.84087660790853,0.554304868068237
1.92091472129586,0.570473466574878
2.00095283468318,0.583292017386003
2.08099094807051,0.594729548018723
2.16102906145784,0.608912172800369
2.24106717484516,0.616281653981637
2.32110528823249,0.613714122942193
2.40114340161982,0.619387835368313
2.48118151500715,0.621106963277496
2.56121962839447,0.621141076024629
2.6412577417818,0.626922723872983
2.72129585516913,0.627316036948596
2.80133396855646,0.62653358493862
2.88137208194378,0.628514704380792
2.96141019533111,0.630840061686636
3.04144830871844,0.632565863771748
3.12148642210576,0.633626982703261
3.20152453549309,0.634337226294219
3.28156264888042,0.635080312396321
3.36160076226775,0.636068084684974
3.44163887565507,0.63733624599755
3.5216769890424,0.638674596505436
3.60171510242973,0.639666823094304
3.68175321581706,0.640215066346462
3.76179132920438,0.640976421603617
3.84182944259171,0.642389084833328
3.92186755597904,0.643920400088466
4.00190566936636,0.644718558602952
4.08194378275369,0.644710697447491
4.16198189614102,0.644677907573915
4.24202000952835,0.64544847873811
4.32205812291567,0.647010408146576
4.402096236303,0.648417697214967
4.48213434969033,0.648896076253842
4.56217246307766,0.648952576298792
4.64221057646498,0.649816762469843
4.72224868985231,0.651428724795772
4.80228680323964,0.652404936490277
4.88232491662697,0.651944819359994
4.96236303001429,0.651191518208469
5.04240114340162,0.651940502118296
5.12243925678895,0.654278516843854
5.20247737017627,0.656265159383412
5.2825154835636,0.656328855718305
5.36255359695093,0.65535978978936
5.44259171033826,0.655514300231239
5.52262982372558,0.657317362319489
5.60266793711291,0.659049648541281
5.68270605050024,0.659111514771959
5.76274416388757,0.658132691346376
5.84278227727489,0.657978767150143
5.92282039066222,0.659350225801464


==> DATA/validation_data/benchmark_validation_2.dat <==
0,-4.95042796843335e-07
0.800381133873273,0.291161411766115
1.60076226774655,0.601995519455889
2.40114340161982,0.639779686476504
3.20152453549309,0.654262645931549
4.00190566936636,0.665763680096509
4.80228680323964,0.675124531577112
5.60266793711291,0.682464733018083
6.40304907098618,0.688823402109399
7.20343020485946,0.695502737632808
8.00381133873273,0.703615592887842
8.804192472606,0.708473865176147
9.60457360647928,0.71496574810599
10.4049547403525,0.719584224251843
11.2053358742258,0.724648909620926
12.0057170080991,0.72818388806547
12.8060981419724,0.73470521315376
13.6064792758456,0.739189709902364
14.4068604097189,0.743551943602929
15.2072415435922,0.749509953002974
16.0076226774655,0.752572385854736
16.8080038113387,0.757000503377208
17.608384945212,0.761045651214245
18.4087660790853,0.765179599396285
19.2091472129586,0.767875145387442
20.0095283468318,0.77278326728736
20.8099094807051,0.77712861248309
21.6102906145784,0.779366196708702
22.4106717484516,0.783750520503486
23.2110528823249,0.788949467270153
24.0114340161982,0.791728827599246
24.8118151500715,0.796666656908845
25.6121962839447,0.799673864458647
26.412577417818,0.802088586418499
27.2129585516913,0.806291734508594
28.0133396855645,0.809522565573796
28.8137208194378,0.813602913664328
29.6141019533111,0.815975993394307
30.4144830871844,0.820186227370993
31.2148642210576,0.823524001137332
32.0152453549309,0.825798619117244
32.8156264888042,0.830657409493156
33.6160076226775,0.831362829795773
34.4163887565507,0.83666292531548
35.216769890424,0.838431934810311
36.0171510242973,0.842569386204653
36.8175321581706,0.846285948759797
37.6179132920438,0.847894341896305
38.4182944259171,0.853217547188956
39.2186755597904,0.853932070848477
40.0190566936637,0.858123186537059
40.8194378275369,0.86095767233539
41.6198189614102,0.863801117446665
42.4202000952835,0.865272951998968
43.2205812291567,0.870413214279752
44.02096236303,0.872424123926692
44.8213434969033,0.876015062759528
45.6217246307766,0.877009892370532
46.4221057646498,0.880788733498306
47.2224868985231,0.883093643332816
48.0228680323964,0.887522194088791
48.8232491662697,0.889267748938029
49.6236303001429,0.893662948549593
50.4240114340162,0.89540968665543
51.2243925678895,0.899465646992674
52.0247737017627,0.901354656482184
52.825154835636,0.904996782053328
53.6255359695093,0.906319164829967
54.4259171033826,0.910075096187275
55.2262982372558,0.911404411732136
56.0266793711291,0.914470768752062
56.8270605050024,0.915953326348983
57.6274416388757,0.918348934294065
58.4278227727489,0.922757173076519
59.2282039066222,0.924566019160154
60.0285850404955,0.927989495119566
60.8289661743687,0.928557866479691
61.629347308242,0.933247476701822
62.4297284421153,0.935192259609995
63.2301095759886,0.938020152700015
64.0304907098618,0.939860359163282
64.8308718437351,0.942637918169859
65.6312529776084,0.944550844381613
66.4316341114817,0.94667262727235
67.2320152453549,0.95047844937703
68.0323963792282,0.950776800810684
68.8327775131015,0.953633074524743
69.6331586469747,0.955569027706977
70.433539780848,0.958096076918835
71.2339209147213,0.958870082345352
72.0343020485946,0.962278330389676
72.8346831824678,0.962624500021869
73.6350643163411,0.964349895404271
74.4354454502144,0.96638278029222
75.2358265840877,0.968490897155552
76.0362077179609,0.96814793360663
76.8365888518342,0.97039287769178
77.6369699857075,0.971745410849143
78.4373511195808,0.973155573112583
79.237732253454,0.974268243510908
80.0381133873273,0.974099969984949
80.8384945212006,0.975851980498258
81.6388756550738,0.977173279664399
82.4392567889471,0.977733511594244
83.2396379228204,0.979137536633847
84.0400190566937,0.97950051013062
84.8404001905669,0.97960081094763
85.6407813244402,0.980981765668645
86.4411624583135,0.980716703729364
87.2415435921868,0.981307054664072
88.04192472606,0.983623400539229
88.8423058599333,0.98334471510874
89.6426869938066,0.983640060422461
90.4430681276798,0.984794579522288
91.2434492615531,0.9851644815177
92.0438303954264,0.984969667222186
92.8442115292997,0.985453378587909
93.6445926631729,0.986341497352109
94.4449737970462,0.986550794141212
95.2453549309195,0.986017704753313
96.0457360647927,0.987687755767688
96.846117198666,0.987880896446915
97.6464983325393,0.98761844376756
98.4468794664126,0.988570080126549
99.2472606002858,0.98938891061676
100.047641734159,0.989285137192952
100.848022868032,0.989111379584885
101.648404001906,0.989609209685109
102.448785135779,0.990339951935023
103.249166269652,0.990528185400291
104.049547403525,0.990274782666359
104.849928537399,0.990334293023223
105.650309671272,0.990941098090952
106.450690805145,0.991481782963257
107.251071939019,0.99144767831383
108.051453072892,0.991182315710031
108.851834206765,0.991349477997205
109.652215340638,0.991962874425447
110.452596474512,0.992387899501234
111.252977608385,0.992261783049341
112.053358742258,0.991994774055671
112.853739876131,0.992179971755818
113.654121010005,0.993141226862947
114.454502143878,0.992861257454118
115.254883277751,0.992108948746743
116.055264411625,0.993405928408308
116.855645545498,0.994102895257133
117.656026679371,0.993867422417137
118.456407813244,0.993519496260713
119.256788947118,0.993717495841961
120.057170080991,0.994301413447064
120.857551214864,0.994694604529066
121.657932348737,0.994599177148373
122.458313482611,0.994301981269836
123.258694616484,0.994305763389228
124.059075750357,0.994738102947471
124.859456884231,0.995219874903086
125.659838018104,0.995318434531744
126.460219151977,0.995044163146731
127.26060028585,0.994830850500894
128.060981419724,0.995034239135167
128.861362553597,0.995531327446386
129.66174368747,0.995868147762143
130.462124821344,0.995770804326754
131.262505955217,0.995446203577272
132.06288708909,0.995347502075899
132.863268222963,0.995674314505137
133.663649356837,0.996159266004123
134.46403049071,0.996363644776494
135.264411624583,0.996151026416395
136.064792758456,0.995830068837116
136.86517389233,0.995821245896609
137.665555026203,0.996210472519325
138.465936160076,0.996662659241404
139.266317293949,0.996776318700569
140.066698427823,0.996502225416652
140.867079561696,0.996192197449329
141.667460695569,0.996232441618249
142.467841829443,0.99664727966512
143.268222963316,0.997077102424634
144.068604097189,0.997145658111857
144.868985231062,0.996841405401896
145.669366364936,0.996527963799829
146.469747498809,0.996576736549615
147.270128632682,0.996995947712622
148.070509766555,0.99742417543822
148.870890900429,0.997489142633594
149.671272034302,0.99717569079155
150.471653168175,0.996840175398299
151.272034302049,0.9968600787599
152.072415435922,0.997265971933494
152.872796569795,0.997712489333487
153.673177703668,0.99781273662563
154.473558837542,0.997511585763682
155.273939971415,0.997138989957929
156.074321105288,0.997093958537724
156.874702239162,0.99746364097354
157.675083373035,0.997940346577627
158.475464506908,0.998112284198991
159.275845640781,0.997852604166867
160.076226774655,0.997440180867273
160.876607908528,0.997298318281299
161.676989042401,0.997598565245451
162.477370176274,0.998100417175008
163.277751310148,0.998373383337491
164.078132444021,0.998195417729892
164.878513577894,0.997759898473984
165.678894711767,0.99749877627149
166.479275845641,0.997685738016647
167.279656979514,0.998185554683432


==> DATA/validation_data/benchmark_validation_2_zoomed.dat <==
0,-4.95042796843335e-07
0.0800381133873273,0.0228843807427542
0.160076226774655,0.047546042929088
0.240114340161982,0.0738172725305477
0.320152453549309,0.101548320733037
0.400190566936636,0.130601042117965
0.480228680323964,0.160844499359353
0.560266793711291,0.192151373230025
0.640304907098618,0.224394549716394
0.720343020485946,0.257443703144709
0.800381133873273,0.291161411766115
0.8804192472606,0.325398264808596
0.960457360647928,0.359986287885084
1.04049547403525,0.394728827042759
1.12053358742258,0.429385630884752
1.20057170080991,0.463645873249204
1.28060981419724,0.497075267644284
1.36064792758456,0.528999819262232
1.44068604097189,0.558144243188064
1.52072415435922,0.58202208667498
1.60076226774655,0.601995519455889
1.68080038113387,0.61794329040157
1.7608384945212,0.617503642624212
1.84087660790853,0.625020998650725
1.92091472129586,0.626051515508456
2.00095283468318,0.629418956487157
2.08099094807051,0.632591045568248
2.16102906145784,0.634076398842855
2.24106717484516,0.636215595580379
2.32110528823249,0.638473330033059
2.40114340161982,0.639779686476504
2.48118151500715,0.642210286598179
2.56121962839447,0.64328160387929
2.6412577417818,0.644893468716281
2.72129585516913,0.646331416076289
2.80133396855646,0.648817119119528
2.88137208194378,0.648464420093918
2.96141019533111,0.650687234159787
3.04144830871844,0.652126694894145
3.12148642210576,0.653701015077845
3.20152453549309,0.654262645931549
3.28156264888042,0.654959016180467
3.36160076226775,0.656960733614088
3.44163887565507,0.658528472564844
3.5216769890424,0.659040777263677
3.60171510242973,0.660141826959985
3.68175321581706,0.66035713019424
3.76179132920438,0.662286172347678
3.84182944259171,0.663966575312055
3.92186755597904,0.664182180054693
4.00190566936636,0.665763680096509
4.08194378275369,0.66508574480922
4.16198189614102,0.667082749305404
4.24202000952835,0.668263505152033
4.32205812291567,0.669149994219959
4.402096236303,0.671047340398247
4.48213434969033,0.669867776797442
4.56217246307766,0.67190778783733
4.64221057646498,0.671794410010967
4.72224868985231,0.673219774992766
4.80228680323964,0.675124531577112
4.88232491662697,0.675429475966154
4.96236303001429,0.67605925010131
5.04240114340162,0.676830584096085
5.12243925678895,0.676662752584447
5.20247737017627,0.678223682837629
5.2825154835636,0.67911646562411
5.36255359695093,0.680163537816031
5.44259171033826,0.681999555617077
5.52262982372558,0.680940973870798
5.60266793711291,0.682464733018083
5.68270605050024,0.682848358020071
5.76274416388757,0.682431447650166
5.84278227727489,0.685158054012366
5.92282039066222,0.684864142361975


==> DATA/validation_data/benchmark_validation_3.dat <==
0,-3.1502723435485e-07
0.800381133873273,0.335360341330816
1.60076226774655,0.626834047771672
2.40114340161982,0.652680094689023
3.20152453549309,0.668038718381738
4.00190566936636,0.681404205864074
4.80228680323964,0.691286994309045
5.60266793711291,0.700326361750443
6.40304907098618,0.710793778704039
7.20343020485946,0.717035466809713
8.00381133873273,0.727027319744102
8.804192472606,0.732406854277575
9.60457360647928,0.739064577721436
10.4049547403525,0.74795585368248
11.2053358742258,0.753900331560864
12.0057170080991,0.759609110004394
12.8060981419724,0.765149091327919
13.6064792758456,0.77060471926587
14.4068604097189,0.776747276747714
15.2072415435922,0.782555862883286
16.0076226774655,0.788218650912866
16.8080038113387,0.792868109886753
17.608384945212,0.798051902240799
18.4087660790853,0.804286571888533
19.2091472129586,0.808612373611697
20.0095283468318,0.814699455560639
20.8099094807051,0.819258474362039
21.6102906145784,0.825147943204574
22.4106717484516,0.82935973413454
23.2110528823249,0.833730005622495
24.0114340161982,0.837574636418577
24.8118151500715,0.841889664063707
25.6121962839447,0.84705843316164
26.412577417818,0.852911132433781
27.2129585516913,0.858009302257155
28.0133396855645,0.861019946223728
28.8137208194378,0.865071204758219
29.6141019533111,0.86998591187338
30.4144830871844,0.875099362642441
31.2148642210576,0.879815838971324
32.0152453549309,0.881463763693778
32.8156264888042,0.885653194637747
33.6160076226775,0.890283252045896
34.4163887565507,0.896200195396957
35.216769890424,0.898542971437935
36.0171510242973,0.901995249574255
36.8175321581706,0.907752332265781
37.6179132920438,0.912404202665284
38.4182944259171,0.913860387088591
39.2186755597904,0.919005762196383
40.0190566936637,0.923260936715847
40.8194378275369,0.927296463005019
41.6198189614102,0.930312000421727
42.4202000952835,0.934339316718967
43.2205812291567,0.940275404810659
44.02096236303,0.941384917042142
44.8213434969033,0.945444526556461
45.6217246307766,0.95041314066317
46.4221057646498,0.952661811430179
47.2224868985231,0.957047511928273
48.0228680323964,0.957939161905211
48.8232491662697,0.961791759127381
49.6236303001429,0.963722898394958
50.4240114340162,0.966810255822941
51.2243925678895,0.96821330849961
52.0247737017627,0.971723549879865
52.825154835636,0.972749446298438
53.6255359695093,0.97387390351461
54.4259171033826,0.976911460769279
55.2262982372558,0.978181308108615
56.0266793711291,0.979115273833201
56.8270605050024,0.980105282990632
57.6274416388757,0.982335875767323
58.4278227727489,0.982903439862177
59.2282039066222,0.983271373104713
60.0285850404955,0.98385039038992
60.8289661743687,0.984469878309151
61.629347308242,0.985119331853222
62.4297284421153,0.986987338447114
63.2301095759886,0.98764944048347
64.0304907098618,0.987751956376738
64.8308718437351,0.987869849745862
65.6312529776084,0.988483547623098
66.4316341114817,0.989260592209419
67.2320152453549,0.989519163553565
68.0323963792282,0.989438706169066
68.8327775131015,0.989811869048492
69.6331586469747,0.990522692954757
70.433539780848,0.991083058913977
71.2339209147213,0.991244851247081
72.0343020485946,0.991326063875421
72.8346831824678,0.991613215545701
73.6350643163411,0.992440470938857
74.4354454502144,0.992853705300971
75.2358265840877,0.992640049608218
76.0362077179609,0.99280705361659
76.8365888518342,0.993484672548228
77.6369699857075,0.993604234874023
78.4373511195808,0.993370192824175
79.237732253454,0.993811691464427
80.0381133873273,0.994307164229258
80.8384945212006,0.994072312441012
81.6388756550738,0.994101790563972
82.4392567889471,0.994727243497046
83.2396379228204,0.994770842026769
84.0400190566937,0.994495328794201
84.8404001905669,0.994965825170789
85.6407813244402,0.995338153141405
86.4411624583135,0.994996371350979
87.2415435921868,0.995154991828504
88.04192472606,0.995731350475243
88.8423058599333,0.995536454732823
89.6426869938066,0.995384213365232
90.4430681276798,0.995978558187501
91.2434492615531,0.996040670846067
92.0438303954264,0.995684249039636
92.8442115292997,0.996138720495547
93.6445926631729,0.996487309501283
94.4449737970462,0.996247797293623
95.2453549309195,0.996001814579982
96.0457360647927,0.996823706625043
96.846117198666,0.997026727863906
97.6464983325393,0.996637631763283
98.4468794664126,0.997003069919639
99.2472606002858,0.997399530221815
100.047641734159,0.997008632818161
100.848022868032,0.997179884398862
101.648404001906,0.997678750504781
102.448785135779,0.997333463177717
103.249166269652,0.997346557698755
104.049547403525,0.997900951089735
104.849928537399,0.997628471424423
105.650309671272,0.997507538433359
106.450690805145,0.998082309599199
107.251071939019,0.997894643902607
108.051453072892,0.997665227673958
108.851834206765,0.998235023733084
109.652215340638,0.998132821880813
110.452596474512,0.997818817694018
111.252977608385,0.998367543706946
112.053358742258,0.998345065846738
112.853739876131,0.99796676207089
113.654121010005,0.998485577139183
114.454502143878,0.998533800055553
115.254883277751,0.99810750970707
116.055264411625,0.998593155048816
116.855645545498,0.998701663333704
117.656026679371,0.998239666148906
118.456407813244,0.998692912950629
119.256788947118,0.998851304856909
120.057170080991,0.998362373656012
120.857551214864,0.998786607092015
121.657932348737,0.998985005270061
122.458313482611,0.998475175342101
123.258694616484,0.998875445719759
124.059075750357,0.999104768147621
124.859456884231,0.998577888754436
125.659838018104,0.998960258184102
126.460219151977,0.999212295311672
127.26060028585,0.998670669169677
128.060981419724,0.999041670879618
128.861362553597,0.999308913374206
129.66174368747,0.99875385077152
130.462124821344,0.999120227987744
131.262505955217,0.999395701512146
132.06288708909,0.998827902291411
132.863268222963,0.999196362111285
133.663649356837,0.999473487281419
134.46403049071,0.998893437703796
135.264411624583,0.999270476043795
136.064792758456,0.999542867014218
136.86517389233,0.998951131998738
137.665555026203,0.999342940382231
138.465936160076,0.999604285755429
139.266317293949,0.999001731548817
140.066698427823,0.999414067020328
140.867079561696,0.999658034996171
141.667460695569,0.999046046062339
142.467841829443,0.999484133814817
143.268222963316,0.999704295481678
144.068604097189,0.999084917287875
144.868985231062,0.999553353014057
145.669366364936,0.999743176214031
146.469747498809,0.999119234182639
147.270128632682,0.999621861297913
148.070509766555,0.999774724269368
148.870890900429,0.999149915827906
149.671272034302,0.999689718366917
150.471653168175,0.999798964933754
151.272034302049,0.99917790176862
152.072415435922,0.999756884005077
152.872796569795,0.999815922314597
153.673177703668,0.999204114567493
154.473558837542,0.999823218409391
155.273939971415,0.999825639680008
156.074321105288,0.999229539759435
156.874702239162,0.999888476082766
157.675083373035,0.999828208556404
158.475464506908,0.999255142536613
159.275845640781,0.999952300902188
160.076226774655,0.999823783733266
160.876607908528,0.999281851899579
161.676989042401,1.00001423332839
162.477370176274,0.999812603868567
163.277751310148,0.99931055208179
164.078132444021,1.0000737132395
164.878513577894,0.999795008001623
165.678894711767,0.999342066704031
166.479275845641,1.00013009117432
167.279656979514,0.999771445716152


==> DATA/validation_data/benchmark_validation_3_zoomed.dat <==
0,-3.1502723435485e-07
0.0800381133873273,0.0235059172191081
0.160076226774655,0.0499161288903679
0.240114340161982,0.0789244997743881
0.320152453549309,0.110272671631685
0.400190566936636,0.143731568155056
0.480228680323964,0.17908926852037
0.560266793711291,0.216141718545514
0.640304907098618,0.254684204978693
0.720343020485946,0.294502254383538
0.800381133873273,0.335360341330816
0.8804192472606,0.376985108716215
0.960457360647928,0.419037901553588
1.04049547403525,0.461062571029398
1.12053358742258,0.502370525767344
1.20057170080991,0.54169889759735
1.28060981419724,0.57593137031947
1.36064792758456,0.603042633244271
1.44068604097189,0.619565483963763
1.52072415435922,0.623600726316999
1.60076226774655,0.626834047771672
1.68080038113387,0.632315916484602
1.7608384945212,0.635852418238191
1.84087660790853,0.637068047713345
1.92091472129586,0.641305148539552
2.00095283468318,0.6427497066341
2.08099094807051,0.645720562934887
2.16102906145784,0.647529618424027
2.24106717484516,0.649832499696061
2.32110528823249,0.651677010630776
2.40114340161982,0.652680094689023
2.48118151500715,0.655426293058283
2.56121962839447,0.657064240437536
2.6412577417818,0.658317413935481
2.72129585516913,0.660615321881998
2.80133396855646,0.661986902782695
2.88137208194378,0.662786202551357
2.96141019533111,0.66463659001569
3.04144830871844,0.666621073529235
3.12148642210576,0.667131570948637
3.20152453549309,0.668038718381738
3.28156264888042,0.670211395505962
3.36160076226775,0.672261232418701
3.44163887565507,0.67299828511274
3.5216769890424,0.673946608528196
3.60171510242973,0.675589861438786
3.68175321581706,0.677233021249985
3.76179132920438,0.677475500780198
3.84182944259171,0.677721888434333
3.92186755597904,0.679022463304623
4.00190566936636,0.681404205864074
4.08194378275369,0.683285575421787
4.16198189614102,0.68368532163034
4.24202000952835,0.684113462509192
4.32205812291567,0.685146328111811
4.402096236303,0.687236752746308
4.48213434969033,0.688754393029125
4.56217246307766,0.68884942506975
4.64221057646498,0.688973677028724
4.72224868985231,0.689576286409627
4.80228680323964,0.691286994309045
4.88232491662697,0.693063453823815
4.96236303001429,0.693631691638217
5.04240114340162,0.694425419736043
5.12243925678895,0.695521206749257
5.20247737017627,0.696853785799939
5.2825154835636,0.698726767488934
5.36255359695093,0.699670168082713
5.44259171033826,0.699584654836925
5.52262982372558,0.699835679766433
5.60266793711291,0.700326361750443
5.68270605050024,0.701508130374684
5.76274416388757,0.703480220404167
5.84278227727489,0.70447305002076
5.92282039066222,0.704551542105979


==> DATA/validation_data/benchmark_validation_4.dat <==
0,-2.31019971860223e-07
0.800381133873273,0.376477724403288
1.60076226774655,0.63876325728677
2.40114340161982,0.664480052324993
3.20152453549309,0.681192734676961
4.00190566936636,0.6945811572299
4.80228680323964,0.707106830306605
5.60266793711291,0.718287357167771
6.40304907098618,0.728624599095172
7.20343020485946,0.736323103101054
8.00381133873273,0.745104996905471
8.804192472606,0.755362546904274
9.60457360647928,0.762527087832287
10.4049547403525,0.771215361966207
11.2053358742258,0.777994431381339
12.0057170080991,0.785083423886613
12.8060981419724,0.792754194884928
13.6064792758456,0.798889527891423
14.4068604097189,0.805265931354402
15.2072415435922,0.814434745442393
16.0076226774655,0.819811699987374
16.8080038113387,0.825381099441459
17.608384945212,0.831396542498831
18.4087660790853,0.8381331241381
19.2091472129586,0.84499305977397
20.0095283468318,0.851942187721751
20.8099094807051,0.857270690975814
21.6102906145784,0.862910811920645
22.4106717484516,0.868088264399288
23.2110528823249,0.874403471058039
24.0114340161982,0.879432231556604
24.8118151500715,0.884199467709747
25.6121962839447,0.889880038318875
26.412577417818,0.895485075346167
27.2129585516913,0.901026194169079
28.0133396855645,0.906269695039616
28.8137208194378,0.911312885189828
29.6141019533111,0.916437483951323
30.4144830871844,0.922285857908025
31.2148642210576,0.928199367017811
32.0152453549309,0.932833299322493
32.8156264888042,0.937769786742557
33.6160076226775,0.943818001003876
34.4163887565507,0.947912948387806
35.216769890424,0.953941824209272
36.0171510242973,0.958168324383335
36.8175321581706,0.960326857453447
37.6179132920438,0.965537642710626
38.4182944259171,0.96933503663462
39.2186755597904,0.970568130383229
40.0190566936637,0.974947424547256
40.8194378275369,0.976655065446287
41.6198189614102,0.979720004350781
42.4202000952835,0.980598148643608
43.2205812291567,0.981139946874932
44.02096236303,0.983528442912027
44.8213434969033,0.984491001594593
45.6217246307766,0.985285760678726
46.4221057646498,0.985953468934245
47.2224868985231,0.98646345417065
48.0228680323964,0.987134893728518
48.8232491662697,0.988733402575775
49.6236303001429,0.989306760292117
50.4240114340162,0.98979831519018
51.2243925678895,0.990254007107581
52.0247737017627,0.990699642084179
52.825154835636,0.991141078114744
53.6255359695093,0.991581192720326
54.4259171033826,0.992000930533933
55.2262982372558,0.992372452363496
56.0266793711291,0.992510478330076
56.8270605050024,0.993119311696038
57.6274416388757,0.993717870667886
58.4278227727489,0.99412705947015
59.2282039066222,0.994480540080836
60.0285850404955,0.994749460181024
60.8289661743687,0.99492153563749
61.629347308242,0.995006005367768
62.4297284421153,0.995049629792088
63.2301095759886,0.995117508565948
64.0304907098618,0.995272191983292
64.8308718437351,0.995531174704417
65.6312529776084,0.995861752960204
66.4316341114817,0.996184324323844
67.2320152453549,0.996417329729254
68.0323963792282,0.996513117607422
68.8327775131015,0.996494690958568
69.6331586469747,0.996442812057843
70.433539780848,0.996461769136977
71.2339209147213,0.9966154203065
72.0343020485946,0.996892445165952
72.8346831824678,0.997202284537119
73.6350643163411,0.997429228390978
74.4354454502144,0.997497692092485
75.2358265840877,0.997426509205858
76.0362077179609,0.997319960598516
76.8365888518342,0.997308892015262
77.6369699857075,0.997464733334792
78.4373511195808,0.997750151723013
79.237732253454,0.998036961734237
80.0381133873273,0.998273021560112
80.8384945212006,0.998338933329863
81.6388756550738,0.998466730509589
82.4392567889471,0.998389106074998
83.2396379228204,0.998278979534865
84.0400190566937,0.998268604537948
84.8404001905669,0.998422439651439
85.6407813244402,0.998696884606515
86.4411624583135,0.998947820669663
87.2415435921868,0.999039811839133
88.04192472606,0.998949284707699
88.8423058599333,0.998787704816857
89.6426869938066,0.998719669789525
90.4430681276798,0.998840390141539
91.2434492615531,0.999098088891375
92.0438303954264,0.999330646930356
92.8442115292997,0.999390694653387
93.6445926631729,0.999262636332291
94.4449737970462,0.999078516576577
95.2453549309195,0.999015755614153
96.0457360647927,0.999156007811377
96.846117198666,0.999417234446691
97.6464983325393,0.999616675561794
98.4468794664126,0.999617536191313
99.2472606002858,0.999441718963929
100.047641734159,0.999254761563759
100.848022868032,0.999232754017326
101.648404001906,0.999417422566149
102.448785135779,0.999679085436902
103.249166269652,0.999821238009668
104.049547403525,0.999743063589911
104.849928537399,0.999525369459025
105.650309671272,0.999365806833675
106.450690805145,0.999415075067309
107.251071939019,0.999649671681986
108.051453072892,0.999888943229114
108.851834206765,0.99994522047323
109.652215340638,0.99978262450274
110.452596474512,0.99954950143474
111.252977608385,0.999455106322874
112.053358742258,0.99959289389374
112.853739876131,0.99985919860899
113.654121010005,1.00003885736542
114.454502143878,0.999987612541878
115.254883277751,0.999756653034335
116.055264411625,0.999551167029121
116.855645545498,0.999556322048692
117.656026679371,0.999778215440919
118.456407813244,1.00003632741182
119.256788947118,1.00011650688291
120.057170080991,0.999955233139251
120.857551214864,0.99969611098292
121.657932348737,0.999568094377677
122.458313482611,0.999689331939257
123.258694616484,0.999963518927086
124.059075750357,1.00016058450482
124.859456884231,1.00011444707091
125.659838018104,0.999867868026157
126.460219151977,0.999637572277481
127.26060028585,0.999628091128579
128.060981419724,0.99985426975678
128.861362553597,1.00012620241134
129.66174368747,1.00021196173735
130.462124821344,1.00003905931086
131.262505955217,0.999759171758646
132.06288708909,0.999618108111685
132.863268222963,0.999743321327646
133.663649356837,1.00003155977052
134.46403049071,1.00023611002383
135.264411624583,1.00018054297883
136.064792758456,0.99991357872655
136.86517389233,0.999668722788897
137.665555026203,0.999662279789444
138.465936160076,0.999904533624805
139.266317293949,1.00018854383552
140.066698427823,1.00026862134128
140.867079561696,1.00007491123642
141.667460695569,0.999776157997694
142.467841829443,0.999634202373116
143.268222963316,0.999776285535563
144.068604097189,1.00008267926471
144.868985231062,1.00028837262149
145.669366364936,1.00021376968494
146.469747498809,0.999922988007813
147.270128632682,0.999669910914768
148.070509766555,0.999677699324984
148.870890900429,0.999943294939191
149.671272034302,1.00023771462811
150.471653168175,1.00030432225688
151.272034302049,1.00008371942819
152.072415435922,0.999767614437741
152.872796569795,0.999632916988639
153.673177703668,0.999800130707725
154.473558837542,1.00012664061512
155.273939971415,1.00032845603859
156.074321105288,1.00022810454055
156.874702239162,0.999911554344598
157.675083373035,0.999655089377182
158.475464506908,0.99968480530755
159.275845640781,0.999978070021384
160.076226774655,1.00028076367501
160.876607908528,1.00032789212947
161.676989042401,1.00007632248376
162.477370176274,0.999744601350818
163.277751310148,0.999623355152497
164.078132444021,0.999821270186973
164.878513577894,1.00016835751682
165.678894711767,1.00036179335872
166.479275845641,1.00023064722142
167.279656979514,0.999887465603194


==> DATA/validation_data/benchmark_validation_4_zoomed.dat <==
0,-2.31019971860223e-07
0.0800381133873273,0.0241171476550328
0.160076226774655,0.0522201036425877
0.240114340161982,0.0838458855663184
0.320152453549309,0.118621771168138
0.400190566936636,0.156226772667162
0.480228680323964,0.19636831537085
0.560266793711291,0.238764866726244
0.640304907098618,0.283130176249102
0.720343020485946,0.329154411698544
0.800381133873273,0.376477724403288
0.8804192472606,0.424642998540052
0.960457360647928,0.472998005688376
1.04049547403525,0.520430578229406
1.12053358742258,0.564249857829562
1.20057170080991,0.599069109490298
1.28060981419724,0.62060673764779
1.36064792758456,0.626494956808663
1.44068604097189,0.630414959821514
1.52072415435922,0.634532643291287
1.60076226774655,0.63876325728677
1.68080038113387,0.643160698604284
1.7608384945212,0.645331391224101
1.84087660790853,0.648189935614646
1.92091472129586,0.650932317253931
2.00095283468318,0.65313140696997
2.08099094807051,0.655775065936572
2.16102906145784,0.65753379724792
2.24106717484516,0.660491874025752
2.32110528823249,0.661624621882556
2.40114340161982,0.664480052324993
2.48118151500715,0.666038639481852
2.56121962839447,0.667208432092702
2.6412577417818,0.670040648356095
2.72129585516913,0.671023895260331
2.80133396855646,0.672408200375621
2.88137208194378,0.675350811248029
2.96141019533111,0.676558267356924
3.04144830871844,0.677415521434313
3.12148642210576,0.679751149374758
3.20152453549309,0.681192734676961
3.28156264888042,0.681312673274734
3.36160076226775,0.683008069517992
3.44163887565507,0.685847206785059
3.5216769890424,0.687021786404033
3.60171510242973,0.687778259915698
3.68175321581706,0.689569856553537
3.76179132920438,0.691654715075951
3.84182944259171,0.691946885694215
3.92186755597904,0.692611860197008
4.00190566936636,0.6945811572299
4.08194378275369,0.697124105135696
4.16198189614102,0.697538195566062
4.24202000952835,0.697589355262264
4.32205812291567,0.698606254602113
4.402096236303,0.701106827109583
4.48213434969033,0.702725459314075
4.56217246307766,0.70332409149962
4.64221057646498,0.704117557151485
4.72224868985231,0.705448717674143
4.80228680323964,0.707106830306605
4.88232491662697,0.707365907379561
4.96236303001429,0.708228989762604
5.04240114340162,0.709562539522196
5.12243925678895,0.711654934437878
5.20247737017627,0.713000757771573
5.2825154835636,0.71296322091929
5.36255359695093,0.713828040954298
5.44259171033826,0.71519326681596
5.52262982372558,0.717286767274171
5.60266793711291,0.718287357167771
5.68270605050024,0.717941919173277
5.76274416388757,0.718677393197435
5.84278227727489,0.72001190125231
5.92282039066222,0.722181911001013


==> FIGURES/1D_model.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '1D_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{353.09332881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46445137)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{1D_model.pdf}}%
    \put(0.04423885,0.19827756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_s(x,t)$\end{tabular}}}}%
    \put(0.48821293,0.22930086){\color[rgb]{0,0,0}\rotatebox{20.384981}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H_g(x,t)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{1D_model.pdf}}%
    \put(0.34390213,0.19104894){\color[rgb]{0,0,0}\rotatebox{20.224568}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H(x,t)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{1D_model.pdf}}%
    \put(0.20024948,0.2382343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_s$\end{tabular}}}}%
    \put(0.23060429,0.17917695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_g$\end{tabular}}}}%
    \put(0.25088863,0.05375158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{1D_model.pdf}}%
    \put(0.61939321,0.35709726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{1D_model.pdf}}%
    \put(0.52120069,0.1484326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_x$\end{tabular}}}}%
    \put(0.92836593,0.39637669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{1D_model.pdf}}%
    \put(0.08750866,0.26350657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.05254289,0.31283819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.08615342,0.29684602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{1D_model.pdf}}%
    \put(0.03310904,0.0043244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(-0.00185674,0.05365597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{1D_model.pdf}}%
    \put(0.34685304,0.43248596){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{1D_model.pdf}}%
    \put(0.2959813,0.39698503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_s$\end{tabular}}}}%
    \put(0.27926922,0.34341524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_g$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{1D_model.pdf}}%
    \put(0.63436995,0.09741232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}soil (saturated zone)\end{tabular}}}}%
    \put(0.63436995,0.12838973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}surface water\\\end{tabular}}}}%
    \put(0.63436995,0.06643479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}soil (unsaturated zone)\end{tabular}}}}%
    \put(0.63359539,0.03623184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}impenetrable bedrock\end{tabular}}}}%
    \put(0.63436995,0.15936721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}river\end{tabular}}}}%
    \put(0.63437001,0.00525422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}land surface\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> FIGURES/G2G_1D_structure.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'G2G_1D_structure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{365.20493122bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52192654)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{G2G_1D_structure.pdf}}%
    \put(0.10571696,0.50896674){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}precipitation $P(t)$\end{tabular}}}}%
    \put(0.0496378,0.37599971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}evapotranspiration\end{tabular}}}}%
    \put(0.01483633,0.19719648){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}storage\\capacity\end{tabular}}}}}%
    \put(0.06854528,0.02452986){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}probability-distributed\\soil moisture storage\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{G2G_1D_structure.pdf}}%
    \put(0.08491697,0.11474246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}cumulative distribution\\of storage capacity\end{tabular}}}}%
    \put(0.60711403,0.02518114){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}routing\end{tabular}}}}%
    \put(0.25755835,0.44312039){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}surface\\runoff $u_f(t)$\end{tabular}}}}%
    \put(0.25741678,0.21970638){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}subsurface\\runoff $u_s(t)$\end{tabular}}}}%
    \put(0.01434119,0.29088081){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c(t)$\end{tabular}}}}%
    \put(-0.0012746,0.15817912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_\mathrm{max}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{G2G_1D_structure.pdf}}%
    \put(0.53812405,0.20047418){\rotatebox{-19.752193}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}subsurface flow, $q_s(x,t)$\end{tabular}}}}}%
    \put(0.2987089,0.30248661){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}return flow, $R(x,t)$\end{tabular}}}}%
    \put(0.56375747,0.34676089){\rotatebox{-19.752193}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}surface flow, $q_f(x,t)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{G2G_1D_structure.pdf}}%
    \put(0.80391157,0.46226729){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{G2G_1D_structure.pdf}}%
    \put(0.37858846,0.46190052){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x=L_x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{G2G_1D_structure.pdf}}%
    \put(0.07189449,0.548354){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}distance from the channel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{G2G_1D_structure.pdf}}%
    \put(0.85749983,0.19860915){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}catchment\\discharge $Q(t)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> FIGURES/increasing_saturated_zone.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'increasing_saturated_zone.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{373.91001771bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27044952)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{increasing_saturated_zone.pdf}}%
    \put(0.34539443,0.25275556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}seepage zone\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{increasing_saturated_zone.pdf}}%
    \put(0.79535873,0.04438756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}river\end{tabular}}}}%
    \put(0.44721405,0.09934979){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Increasing $r_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{increasing_saturated_zone.pdf}}%
    \put(0.71427075,0.25283264){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}seepage zone\end{tabular}}}}%
    \put(0.03241242,0.25296169){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}s.z.\end{tabular}}}}%
    \put(0.47897638,0.04430745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}surface water\end{tabular}}}}%
    \put(0.16222673,0.04430745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}soil (seepage zone)\end{tabular}}}}%
    \put(0.16114182,0.00441952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}soil (unsaturated zone)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{increasing_saturated_zone.pdf}}%
    \put(0.48026598,0.00441952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}impenetrable bedrock\end{tabular}}}}%
  \end{picture}%
\endgroup%

